Strong Convergence of a Random Actions Model in Opinion Dynamics

We study an opinion dynamics model in which each agent takes a random Bernoulli distributed action whose probability is updated at each discrete time step, and we prove that this model converges almost surely to consensus. We also provide a detailed critique of a claimed proof of this result in the literature. We generalize the result by proving that the assumption of irreducibility in the original model is not necessary. Furthermore, we prove as a corollary of the generalized result that the almost sure convergence to consensus holds also in the presence of a stubborn agent which never changes its opinion. In addition, we show that the model, in both the original and generalized cases, converges to consensus also in $r$th mean.

==> example_convergence.dat <==
1,0.662516098435082,0.52331331841201,0.259894281484397,0.961993766916173,0.54020403751352,0.0302701634197687,0.696314463411127
2,0.831258049217541,0.511656659206005,0.629947140742199,0.980996883458086,0.77010201875676,0.265135081709884,0.598157231705564
3,0.91562902460877,0.755828329603002,0.314973570371099,0.990498441729043,0.88505100937838,0.632567540854942,0.549078615852782
4,0.957814512304385,0.627914164801501,0.65748678518555,0.495249220864522,0.94252550468919,0.566283770427471,0.524539307926391
5,0.978907256152193,0.813957082400751,0.828743392592775,0.747624610432261,0.971262752344595,0.533141885213736,0.512269653963195
6,0.989453628076096,0.906978541200375,0.914371696296387,0.87381230521613,0.985631376172297,0.766570942606868,0.756134826981598
7,0.994726814038048,0.953489270600188,0.957185848148194,0.936906152608065,0.992815688086149,0.883285471303434,0.878067413490799
8,0.997363407019024,0.976744635300094,0.978592924074097,0.968453076304033,0.996407844043074,0.941642735651717,0.939033706745399
9,0.998681703509512,0.988372317650047,0.989296462037048,0.984226538152016,0.998203922021537,0.970821367825858,0.7195168533727
10,0.999340851754756,0.994186158825023,0.994648231018524,0.992113269076008,0.999101961010769,0.735410683912929,0.85975842668635
11,0.999670425877378,0.997093079412512,0.997324115509262,0.996056634538004,0.999550980505384,0.867705341956465,0.929879213343175
12,0.999835212938689,0.998546539706256,0.998662057754631,0.998028317269002,0.999775490252692,0.933852670978232,0.964939606671587
13,0.999917606469344,0.999273269853128,0.999331028877316,0.999014158634501,0.999887745126346,0.966926335489116,0.982469803335794
14,0.999958803234672,0.999636634926564,0.999665514438658,0.99950707931725,0.999943872563173,0.983463167744558,0.991234901667897
15,0.999979401617336,0.999818317463282,0.999832757219329,0.999753539658625,0.999971936281587,0.991731583872279,0.995617450833948
16,0.999989700808668,0.999909158731641,0.999916378609664,0.999876769829313,0.999985968140793,0.99586579193614,0.997808725416974
17,0.999994850404334,0.99995457936582,0.999958189304832,0.999938384914656,0.999992984070397,0.99793289596807,0.998904362708487
18,0.999997425202167,0.99997728968291,0.999979094652416,0.999969192457328,0.999996492035198,0.998966447984035,0.999452181354244
19,0.999998712601084,0.999988644841455,0.999989547326208,0.999984596228664,0.999998246017599,0.999483223992017,0.999726090677122
20,0.999999356300542,0.999994322420727,0.999994773663104,0.999992298114332,0.9999991230088,0.999741611996009,0.999863045338561
21,0.999999678150271,0.999997161210364,0.999997386831552,0.999996149057166,0.9999995615044,0.999870805998004,0.99993152266928
22,0.999999839075135,0.999998580605182,0.999998693415776,0.999998074528583,0.9999997807522,0.999935402999002,0.99996576133464
23,0.999999919537568,0.999999290302591,0.999999346707888,0.999999037264292,0.9999998903761,0.999967701499501,0.99998288066732
24,0.999999959768784,0.999999645151295,0.999999673353944,0.999999518632146,0.99999994518805,0.99998385074975,0.99999144033366
25,0.999999979884392,0.999999822575648,0.999999836676972,0.999999759316073,0.999999972594025,0.999991925374875,0.99999572016683
26,0.999999989942196,0.999999911287824,0.999999918338486,0.999999879658036,0.999999986297012,0.999995962687438,0.999997860083415
27,0.999999994971098,0.999999955643912,0.999999959169243,0.999999939829018,0.999999993148506,0.999997981343719,0.999998930041707
28,0.999999997485549,0.999999977821956,0.999999979584622,0.999999969914509,0.999999996574253,0.999998990671859,0.999999465020854
29,0.999999998742775,0.999999988910978,0.999999989792311,0.999999984957255,0.999999998287127,0.99999949533593,0.999999732510427
30,0.999999999371387,0.999999994455489,0.999999994896155,0.999999992478627,0.999999999143563,0.999999747667965,0.999999866255213
31,0.999999999685694,0.999999997227744,0.999999997448078,0.999999996239314,0.999999999571782,0.999999873833982,0.999999933127607
32,0.999999999842847,0.999999998613872,0.999999998724039,0.999999998119657,0.999999999785891,0.999999936916991,0.999999966563803
33,0.999999999921423,0.999999999306936,0.999999999362019,0.999999999059828,0.999999999892945,0.999999968458496,0.999999983281902
34,0.999999999960712,0.999999999653468,0.99999999968101,0.999999999529914,0.999999999946473,0.999999984229248,0.999999991640951
35,0.999999999980356,0.999999999826734,0.999999999840505,0.999999999764957,0.999999999973236,0.999999992114624,0.999999995820475
36,0.999999999990178,0.999999999913367,0.999999999920252,0.999999999882479,0.999999999986618,0.999999996057312,0.999999997910238
37,0.999999999995089,0.999999999956684,0.999999999960126,0.999999999941239,0.999999999993309,0.999999998028656,0.999999998955119
38,0.999999999997544,0.999999999978342,0.999999999980063,0.99999999997062,0.999999999996655,0.999999999014328,0.999999999477559
39,0.999999999998772,0.999999999989171,0.999999999990032,0.99999999998531,0.999999999998327,0.999999999507164,0.99999999973878
40,0.999999999999386,0.999999999994585,0.999999999995016,0.999999999992655,0.999999999999164,0.999999999753582,0.99999999986939


==> example_divergence.dat <==
1,0.814723686393179,0.905791937075619,0.126986816293506,0.913375856139019,0.63235924622541,0.0975404049994095,0.278498218867048
2,0.90736184319659,0.70289596853781,0.063493408146753,0.45668792806951,0.816179623112705,0.0487702024997048,0.389249109433524
3,0.953680921598295,0.601447984268905,0.531746704073377,0.728343964034755,0.408089811556352,0.0243851012498524,0.194624554716762
4,0.976840460799147,0.550723992134452,0.265873352036688,0.364171982017377,0.704044905778176,0.0121925506249262,0.347312277358381
5,0.988420230399574,0.525361996067226,0.632936676018344,0.682085991008689,0.852022452889088,0.256096275312463,0.42365613867919
6,0.994210115199787,0.762680998033613,0.316468338009172,0.841042995504344,0.426011226444544,0.628048137656232,0.211828069339595
7,0.997105057599893,0.881340499016807,0.158234169004586,0.420521497752172,0.713005613222272,0.564024068828116,0.355914034669798
8,0.998552528799947,0.690670249508403,0.579117084502293,0.710260748876086,0.356502806611136,0.282012034414058,0.427957017334899
9,0.999276264399973,0.595335124754202,0.789558542251147,0.355130374438043,0.678251403305568,0.141006017207029,0.713978508667449
10,0.999638132199987,0.547667562377101,0.394779271125573,0.677565187219022,0.339125701652784,0.320503008603514,0.356989254333725
11,0.999819066099993,0.52383378118855,0.697389635562787,0.338782593609511,0.669562850826392,0.410251504301757,0.428494627166862
12,0.999909533049997,0.761916890594275,0.348694817781393,0.169391296804755,0.334781425413196,0.455125752150879,0.214247313583431
13,0.999954766524998,0.630958445297138,0.674347408890697,0.0846956484023777,0.167390712706598,0.477562876075439,0.107123656791716
14,0.999977383262499,0.565479222648569,0.837173704445348,0.542347824201189,0.083695356353299,0.23878143803772,0.0535618283958578
15,0.99998869163125,0.782739611324284,0.918586852222674,0.271173912100594,0.0418476781766495,0.36939071901886,0.0267809141979289
16,0.999994345815625,0.891369805662142,0.959293426111337,0.135586956050297,0.0209238390883247,0.43469535950943,0.0133904570989644
17,0.999997172907812,0.945684902831071,0.479646713055669,0.0677934780251486,0.0104619195441624,0.467347679754715,0.00669522854948222
18,0.999998586453906,0.722842451415536,0.739823356527834,0.0338967390125743,0.505230959772081,0.233673839877357,0.253347614274741
19,0.999999293226953,0.861421225707768,0.869911678263917,0.516948369506287,0.252615479886041,0.616836919938679,0.126673807137371
20,0.999999646613477,0.930710612853884,0.934955839131959,0.258474184753144,0.12630773994302,0.558418459969339,0.313336903568685
21,0.999999823306738,0.965355306426942,0.967477919565979,0.129237092376572,0.0631538699715102,0.77920922998467,0.406668451784343
22,0.999999911653369,0.982677653213471,0.98373895978299,0.564618546188286,0.0315769349857551,0.639604614992335,0.203334225892171
23,0.999999955826685,0.991338826606736,0.991869479891495,0.282309273094143,0.0157884674928775,0.569802307496167,0.351667112946086
24,0.999999977913342,0.995669413303368,0.995934739945747,0.141154636547071,0.507894233746439,0.534901153748084,0.425833556473043
25,0.999999988956671,0.997834706651684,0.997967369972874,0.0705773182735357,0.253947116873219,0.767450576874042,0.462916778236521
26,0.999999994478336,0.998917353325842,0.998983684986437,0.0352886591367679,0.12697355843661,0.883725288437021,0.481458389118261
27,0.999999997239168,0.999458676662921,0.999491842493218,0.0176443295683839,0.0634867792183048,0.691862644218511,0.49072919455913
28,0.999999998619584,0.99972933833146,0.999745921246609,0.00882216478419197,0.0317433896091524,0.845931322109255,0.495364597279565
29,0.999999999309792,0.99986466916573,0.999872960623305,0.00441108239209598,0.0158716948045762,0.672965661054628,0.497682298639783
30,0.999999999654896,0.999932334582865,0.999936480311652,0.00220554119604799,0.0079358474022881,0.586482830527314,0.498841149319891
31,0.999999999827448,0.999966167291433,0.999968240155826,0.001102770598024,0.00396792370114405,0.793241415263657,0.499420574659946
32,0.999999999913724,0.999983083645716,0.999984120077913,0.000551385299011998,0.00198396185057203,0.896620707631828,0.499710287329973
33,0.999999999956862,0.999991541822858,0.999992060038956,0.000275692649505999,0.000991980925286013,0.698310353815914,0.499855143664986
34,0.999999999978431,0.999995770911429,0.999996030019478,0.000137846324752999,0.000495990462643007,0.849155176907957,0.499927571832493
35,0.999999999989216,0.999997885455715,0.999998015009739,6.89231623764997e-05,0.000247995231321503,0.674577588453979,0.499963785916247
36,0.999999999994608,0.999998942727857,0.99999900750487,3.44615811882499e-05,0.000123997615660752,0.587288794226989,0.249981892958123
37,0.999999999997304,0.999999471363929,0.999999503752435,1.72307905941249e-05,6.19988078303758e-05,0.543644397113495,0.374990946479062
38,0.999999999998652,0.999999735681964,0.999999751876217,8.61539529706247e-06,3.09994039151879e-05,0.771822198556747,0.437495473239531
39,0.999999999999326,0.999999867840982,0.999999875938109,4.30769764853123e-06,1.5499701957594e-05,0.635911099278374,0.468747736619765
40,0.999999999999663,0.999999933920491,0.999999937969054,2.15384882426562e-06,7.74985097879698e-06,0.817955549639187,0.234373868309883
41,0.999999999999831,0.999999966960246,0.999999968984527,1.07692441213281e-06,3.87492548939849e-06,0.658977774819593,0.367186934154941
42,0.999999999999916,0.999999983480123,0.999999984492264,5.38462206066404e-07,1.93746274469924e-06,0.829488887409797,0.183593467077471
43,0.999999999999958,0.999999991740061,0.999999992246132,2.69231103033202e-07,9.68731372349622e-07,0.914744443704898,0.341796733538735
44,0.999999999999979,0.999999995870031,0.999999996123066,1.34615551516601e-07,4.84365686174811e-07,0.707372221852449,0.420898366769368
45,0.999999999999989,0.999999997935015,0.999999998061533,6.73077757583005e-08,2.42182843087406e-07,0.603686110926225,0.460449183384684
46,0.999999999999995,0.999999998967508,0.999999999030766,3.36538878791503e-08,1.21091421543703e-07,0.801843055463112,0.480224591692342
47,0.999999999999997,0.999999999483754,0.999999999515383,1.68269439395751e-08,6.05457107718514e-08,0.650921527731556,0.490112295846171
48,0.999999999999999,0.999999999741877,0.999999999757692,8.41347196978757e-09,3.02728553859257e-08,0.825460763865778,0.495056147923085
49,0.999999999999999,0.999999999870938,0.999999999878846,4.20673598489378e-09,1.51364276929628e-08,0.912730381932889,0.247528073961543
50,1,0.999999999935469,0.999999999939423,2.10336799244689e-09,7.56821384648142e-09,0.706365190966445,0.373764036980771
51,1,0.999999999967735,0.999999999969711,1.05168399622345e-09,3.78410692324071e-09,0.853182595483222,0.436882018490386
52,1,0.999999999983867,0.999999999984856,5.25841998111723e-10,1.89205346162036e-09,0.676591297741611,0.218441009245193
53,1,0.999999999991934,0.999999999992428,2.62920999055861e-10,9.46026730810178e-10,0.588295648870806,0.109220504622596
54,1,0.999999999995967,0.999999999996214,1.31460499527931e-10,4.73013365405089e-10,0.544147824435403,0.0546102523112982
55,1,0.999999999997983,0.999999999998107,6.57302497639654e-11,2.36506682702544e-10,0.522073912217701,0.277305126155649
56,1,0.999999999998992,0.999999999999053,3.28651248819827e-11,1.18253341351272e-10,0.511036956108851,0.138652563077825
57,1,0.999999999999496,0.999999999999527,1.64325624409913e-11,5.91266706756361e-11,0.505518478054425,0.319326281538912
58,1,0.999999999999748,0.999999999999763,8.21628122049567e-12,2.95633353378181e-11,0.502759239027213,0.159663140769456
59,1,0.999999999999874,0.999999999999882,4.10814061024784e-12,1.4781667668909e-11,0.501379619513606,0.0798315703847281
60,1,0.999999999999937,0.999999999999941,2.05407030512392e-12,7.39083383445451e-12,0.500689809756803,0.289915785192364
61,1,0.999999999999968,0.99999999999997,1.02703515256196e-12,3.69541691722726e-12,0.500344904878402,0.394957892596182
62,1,0.999999999999984,0.999999999999985,5.13517576280979e-13,1.84770845861363e-12,0.500172452439201,0.197478946298091
63,1,0.999999999999992,0.999999999999993,2.5675878814049e-13,9.23854229306814e-13,0.5000862262196,0.348739473149046
64,1,0.999999999999996,0.999999999999996,1.28379394070245e-13,4.61927114653407e-13,0.7500431131098,0.174369736574523
65,1,0.999999999999998,0.999999999999998,6.41896970351224e-14,2.30963557326704e-13,0.6250215565549,0.337184868287261
66,1,0.999999999999999,0.999999999999999,3.20948485175612e-14,1.15481778663352e-13,0.56251077827745,0.418592434143631
67,1,1,1,1.60474242587806e-14,5.77408893316759e-14,0.781255389138725,0.209296217071815
68,1,1,1,8.0237121293903e-15,2.88704446658379e-14,0.640627694569363,0.354648108535908
69,1,1,1,4.01185606469515e-15,1.4435222332919e-14,0.570313847284681,0.177324054267954
70,1,1,1,2.00592803234758e-15,7.21761116645949e-15,0.535156923642341,0.0886620271339769
71,1,1,1,1.00296401617379e-15,3.60880558322974e-15,0.51757846182117,0.294331013566988
72,1,1,1,5.01482008086894e-16,1.80440279161487e-15,0.758789230910585,0.147165506783494
73,1,1,1,2.50741004043447e-16,9.02201395807436e-16,0.629394615455293,0.323582753391747
74,1,1,1,1.25370502021723e-16,4.51100697903718e-16,0.814697307727646,0.411791376695874
75,1,1,1,6.26852510108617e-17,2.25550348951859e-16,0.657348653863823,0.455895688347937
76,1,1,1,3.13426255054309e-17,1.12775174475929e-16,0.828674326931912,0.227947844173968
77,1,1,1,1.56713127527154e-17,5.63875872379647e-17,0.664337163465956,0.363973922086984
78,1,1,1,7.83565637635772e-18,2.81937936189824e-17,0.582168581732978,0.431986961043492
79,1,1,1,3.91782818817886e-18,1.40968968094912e-17,0.541084290866489,0.465993480521746
80,1,1,1,1.95891409408943e-18,7.04844840474559e-18,0.770542145433245,0.482996740260873
81,1,1,1,9.79457047044715e-19,3.5242242023728e-18,0.635271072716622,0.491498370130437
82,1,1,1,4.89728523522357e-19,1.7621121011864e-18,0.567635536358311,0.495749185065218
83,1,1,1,2.44864261761179e-19,8.81056050593199e-19,0.533817768179156,0.247874592532609
84,1,1,1,1.22432130880589e-19,4.405280252966e-19,0.516908884089578,0.123937296266305
85,1,1,1,6.12160654402947e-20,2.202640126483e-19,0.508454442044789,0.311968648133152
86,1,1,1,3.06080327201473e-20,1.1013200632415e-19,0.504227221022394,0.155984324066576
87,1,1,1,1.53040163600737e-20,5.50660031620749e-20,0.752113610511197,0.0779921620332881
88,1,1,1,7.65200818003683e-21,2.75330015810375e-20,0.626056805255599,0.038996081016644
89,1,1,1,3.82600409001842e-21,1.37665007905187e-20,0.563028402627799,0.269498040508322
90,1,1,1,1.91300204500921e-21,6.88325039525937e-21,0.5315142013139,0.134749020254161
91,1,1,1,9.56501022504604e-22,3.44162519762968e-21,0.51575710065695,0.317374510127081
92,1,1,1,4.78250511252302e-22,1.72081259881484e-21,0.507878550328475,0.40868725506354
93,1,1,1,2.39125255626151e-22,8.60406299407421e-22,0.753939275164237,0.45434362753177
94,1,1,1,1.19562627813076e-22,4.30203149703711e-22,0.626969637582119,0.477171813765885
95,1,1,1,5.97813139065378e-23,2.15101574851855e-22,0.813484818791059,0.238585906882943
96,1,1,1,2.98906569532689e-23,1.07550787425928e-22,0.90674240939553,0.119292953441471
97,1,1,1,1.49453284766344e-23,5.37753937129638e-23,0.703371204697765,0.309646476720736
98,1,1,1,7.47266423831722e-24,2.68876968564819e-23,0.601685602348882,0.154823238360368
99,1,1,1,3.73633211915861e-24,1.3443848428241e-23,0.550842801174441,0.327411619180184
100,1,1,1,1.86816605957931e-24,6.72192421412048e-24,0.525421400587221,0.413705809590092
101,1,1,1,9.34083029789653e-25,3.36096210706024e-24,0.51271070029361,0.456852904795046


==> example_divergence_zoom.dat <==
1,0.814723686393179,0.905791937075619,0.126986816293506,0.913375856139019,0.63235924622541,0.0975404049994095,0.278498218867048
2,0.90736184319659,0.70289596853781,0.063493408146753,0.45668792806951,0.816179623112705,0.0487702024997048,0.389249109433524
3,0.953680921598295,0.601447984268905,0.531746704073377,0.728343964034755,0.408089811556352,0.0243851012498524,0.194624554716762
4,0.976840460799147,0.550723992134452,0.265873352036688,0.364171982017377,0.704044905778176,0.0121925506249262,0.347312277358381
5,0.988420230399574,0.525361996067226,0.632936676018344,0.682085991008689,0.852022452889088,0.256096275312463,0.42365613867919
6,0.994210115199787,0.762680998033613,0.316468338009172,0.841042995504344,0.426011226444544,0.628048137656232,0.211828069339595
7,0.997105057599893,0.881340499016807,0.158234169004586,0.420521497752172,0.713005613222272,0.564024068828116,0.355914034669798
8,0.998552528799947,0.690670249508403,0.579117084502293,0.710260748876086,0.356502806611136,0.282012034414058,0.427957017334899
9,0.999276264399973,0.595335124754202,0.789558542251147,0.355130374438043,0.678251403305568,0.141006017207029,0.713978508667449
10,0.999638132199987,0.547667562377101,0.394779271125573,0.677565187219022,0.339125701652784,0.320503008603514,0.356989254333725
11,0.999819066099993,0.52383378118855,0.697389635562787,0.338782593609511,0.669562850826392,0.410251504301757,0.428494627166862
12,0.999909533049997,0.761916890594275,0.348694817781393,0.169391296804755,0.334781425413196,0.455125752150879,0.214247313583431
13,0.999954766524998,0.630958445297138,0.674347408890697,0.0846956484023777,0.167390712706598,0.477562876075439,0.107123656791716
14,0.999977383262499,0.565479222648569,0.837173704445348,0.542347824201189,0.083695356353299,0.23878143803772,0.0535618283958578
15,0.99998869163125,0.782739611324284,0.918586852222674,0.271173912100594,0.0418476781766495,0.36939071901886,0.0267809141979289
16,0.999994345815625,0.891369805662142,0.959293426111337,0.135586956050297,0.0209238390883247,0.43469535950943,0.0133904570989644
17,0.999997172907812,0.945684902831071,0.479646713055669,0.0677934780251486,0.0104619195441624,0.467347679754715,0.00669522854948222
18,0.999998586453906,0.722842451415536,0.739823356527834,0.0338967390125743,0.505230959772081,0.233673839877357,0.253347614274741
19,0.999999293226953,0.861421225707768,0.869911678263917,0.516948369506287,0.252615479886041,0.616836919938679,0.126673807137371
20,0.999999646613477,0.930710612853884,0.934955839131959,0.258474184753144,0.12630773994302,0.558418459969339,0.313336903568685
21,0.999999823306738,0.965355306426942,0.967477919565979,0.129237092376572,0.0631538699715102,0.77920922998467,0.406668451784343
22,0.999999911653369,0.982677653213471,0.98373895978299,0.564618546188286,0.0315769349857551,0.639604614992335,0.203334225892171
23,0.999999955826685,0.991338826606736,0.991869479891495,0.282309273094143,0.0157884674928775,0.569802307496167,0.351667112946086
24,0.999999977913342,0.995669413303368,0.995934739945747,0.141154636547071,0.507894233746439,0.534901153748084,0.425833556473043
25,0.999999988956671,0.997834706651684,0.997967369972874,0.0705773182735357,0.253947116873219,0.767450576874042,0.462916778236521
26,0.999999994478336,0.998917353325842,0.998983684986437,0.0352886591367679,0.12697355843661,0.883725288437021,0.481458389118261
27,0.999999997239168,0.999458676662921,0.999491842493218,0.0176443295683839,0.0634867792183048,0.691862644218511,0.49072919455913
28,0.999999998619584,0.99972933833146,0.999745921246609,0.00882216478419197,0.0317433896091524,0.845931322109255,0.495364597279565
29,0.999999999309792,0.99986466916573,0.999872960623305,0.00441108239209598,0.0158716948045762,0.672965661054628,0.497682298639783
30,0.999999999654896,0.999932334582865,0.999936480311652,0.00220554119604799,0.0079358474022881,0.586482830527314,0.498841149319891
31,0.999999999827448,0.999966167291433,0.999968240155826,0.001102770598024,0.00396792370114405,0.793241415263657,0.499420574659946
32,0.999999999913724,0.999983083645716,0.999984120077913,0.000551385299011998,0.00198396185057203,0.896620707631828,0.499710287329973
33,0.999999999956862,0.999991541822858,0.999992060038956,0.000275692649505999,0.000991980925286013,0.698310353815914,0.499855143664986
34,0.999999999978431,0.999995770911429,0.999996030019478,0.000137846324752999,0.000495990462643007,0.849155176907957,0.499927571832493
35,0.999999999989216,0.999997885455715,0.999998015009739,6.89231623764997e-05,0.000247995231321503,0.674577588453979,0.499963785916247
36,0.999999999994608,0.999998942727857,0.99999900750487,3.44615811882499e-05,0.000123997615660752,0.587288794226989,0.249981892958123
37,0.999999999997304,0.999999471363929,0.999999503752435,1.72307905941249e-05,6.19988078303758e-05,0.543644397113495,0.374990946479062
38,0.999999999998652,0.999999735681964,0.999999751876217,8.61539529706247e-06,3.09994039151879e-05,0.771822198556747,0.437495473239531
39,0.999999999999326,0.999999867840982,0.999999875938109,4.30769764853123e-06,1.5499701957594e-05,0.635911099278374,0.468747736619765
40,0.999999999999663,0.999999933920491,0.999999937969054,2.15384882426562e-06,7.74985097879698e-06,0.817955549639187,0.234373868309883


==> qpoch.dat <==
1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
2,0.367542023910187,0.972122887194556,0.985763272556176,0.990440724601008,0.992804713129346,0.994231290719983,0.995185775875201,0.995869239800275,0.996382763885548,0.996782721329933,0.997103034051407,0.997365337471883,0.997584081335403,0.997769284182059,0.997928111002355,0.998065821660759,0.99818636462788,0.998292761696627,0.998387364769749,0.998472031742298,0.998548249734161,0.998617223186199,0.998679937977637,0.998737208848721,0.9987897149891,0.998838027099714,0.998882628219918,0.998923929933606,0.998962285107745,0.998997997999002
3,0.135019353106393,0.945009279086385,0.971721995324382,0.980967847988538,0.985657366151324,0.988492722299219,0.990392056262744,0.991753202570683,0.992776520310729,0.993573893893843,0.994212713545278,0.994735993182462,0.995172478064274,0.995542108222825,0.995859150142182,0.996134080617801,0.99637476673395,0.996587230801754,0.996776161140745,0.996945262054006,0.997097499115514,0.997235274568957,0.997360555016477,0.997474965880999,0.997579862309641,0.997676383099243,0.997765492204639,0.997848011041867,0.997924643882627,0.997995998004018
4,0.0495754619329077,0.918638633764495,0.957873581996517,0.971580632602367,0.978557663859392,0.982784152534401,0.98561876424888,0.987651843320029,0.989181241451817,0.990373499770322,0.991329026584816,0.992111959055854,0.992765184614938,0.993318468235287,0.993793114689475,0.994204774948622,0.994565204966106,0.994883406369519,0.995166388457759,0.995419690487935,0.995647747845222,0.995854153954279,0.996041850995471,0.99621327102532,0.99637044192253,0.996515067979548,0.99664859194646,0.996772243322568,0.996887076324368,0.996994000015048
5,0.0181936128996565,0.892990952173434,0.944215479236475,0.96227834682308,0.971505312723956,0.977105439826202,0.980865823172821,0.983565117174259,0.985596899543246,0.987181521068303,0.98845196128961,0.989493227025244,0.990362195420812,0.991098360335317,0.99173000191586,0.992277902731638,0.992757677972753,0.993181287454335,0.993558046065709,0.993895316596972,0.994198995624489,0.994473861148186,0.994723825793581,0.994952124210178,0.995161453788676,0.995354081721589,0.99553192743768,0.995696626773495,0.99584958243269,0.995992004032092
6,0.00667347859136819,0.868046764023941,0.930745166275332,0.953060264926963,0.964500020883596,0.971456443176998,0.976133156626009,0.979492979376202,0.98202346687752,0.98399793992703,0.985581505795628,0.986879789032878,0.987963504920401,0.988881780641661,0.98966980909459,0.990353462046181,0.990952184402802,0.991480873110895,0.991951133309658,0.992372139934076,0.99275124215455,0.993094395956719,0.993406479289771,0.993691525364064,0.993952897868988,0.994193424306325,0.994415498670596,0.994621161392433,0.994812162207316,0.99499001005515
7,0.00244661954216525,0.843787114062675,0.917460154511359,0.943925667041234,0.957541498136334,0.965837022188554,0.9714206884514,0.975435385285312,0.978460915805111,0.980822738516005,0.982717648255193,0.98427163703005,0.985569107557296,0.986668725275944,0.987612533500547,0.988431450972498,0.989148722905674,0.989782162394168,0.990345649534817,0.990850160052286,0.991304487136679,0.991715758185929,0.992089811363016,0.992431474415475,0.992744774124374,0.993033095714718,0.993299305637506,0.993545847177168,0.993774815647969,0.993988018084222
8,0.000896522434842016,0.820193548692077,0.904357987114721,0.93487383909956,0.950629455930948,0.960247037059745,0.966728342742733,0.971392290377413,0.974909218734357,0.977655899034959,0.979860376836972,0.981668762977105,0.983178997780166,0.984459190362664,0.985558172410237,0.98651186759175,0.9873472921313,0.988085154359398,0.988741594086543,0.989329376504711,0.989858730272187,0.990337947641891,0.990773821892294,0.991171971292912,0.991537082515748,0.991873095927729,0.992183348330708,0.992470684125486,0.992737542754371,0.992986028119308
9,0.00032834933535458,0.797248102931558,0.891436238636883,0.925904072797943,0.943763607358335,0.954686348584279,0.962056043843813,0.967363650244438,0.971368348131371,0.974497403713801,0.977009679725947,0.979071158843422,0.980793170042761,0.982253172029194,0.983506723101798,0.984594709986016,0.985547890730116,0.986389848062107,0.987138966310339,0.987809788844539,0.988413971262418,0.988960964130691,0.989458510756595,0.989913015924873,0.990329823004019,0.990713424926317,0.9910676267425,0.991395672235172,0.991700343526245,0.991984040160408
10,0.000120196295675664,0.774933287711484,0.878692514624622,0.917015665550871,0.936943667142889,0.949154818148415,0.957403716347795,0.963349420594176,0.967838276519934,0.971347234812585,0.974165545123415,0.976478816607413,0.978411618803904,0.98005066640578,0.98145818285499,0.982679976238287,0.983750517353067,0.984696242558093,0.985537765551855,0.986291396625027,0.986970209808755,0.987584807458434,0.988143877834911,0.988654608239863,0.9891229955501,0.989554082691445,0.989952140865179,0.990320811504012,0.990663217963313,0.990982054207522
11,4.39770092742898e-05,0.753232077491619,0.866124451238616,0.908207920447818,0.930169351633959,0.943652307728711,0.952771285096457,0.959349557250016,0.964318976481397,0.968205374621468,0.971327961246957,0.973891728256508,0.976034338527491,0.977851669625537,0.9794125489512,0.98076766443247,0.981955170651607,0.98300433690343,0.983937991156887,0.984774199399511,0.985527445612617,0.986209477431239,0.986829923006242,0.98739674816639,0.987916600114905,0.988395069204073,0.988836890691045,0.989246101929792,0.989626166065298,0.98998007026065
12,1.6081985560898e-05,0.732127898195891,0.85372971487654,0.899480146210043,0.923440378797316,0.938178679889766,0.948158675179498,0.955364016150689,0.960810420654584,0.965071805460665,0.968496916330427,0.97130988578716,0.973661323682485,0.975656177824452,0.977369818673441,0.978857772653386,0.980161849277699,0.981314130154472,0.982339642471378,0.983258196721401,0.984085678375459,0.984834973855247,0.985516646149597,0.986139435632961,0.986710636659346,0.987236384445163,0.987721876212394,0.988171543510298,0.988589187831921,0.988978088319792
13,5.87804241831933e-06,0.711604615455511,0.841506001800651,0.890831657147689,0.916756468206672,0.932733797781964,0.943565811933812,0.951392753350014,0.957312581735695,0.96194650968042,0.965672398623935,0.968733281204823,0.971292568742915,0.973464187141375,0.975329989306348,0.976950298986771,0.97837055188381,0.979625621367845,0.980742718841415,0.98174338814418,0.98264490779877,0.983461296536608,0.984204047143991,0.984882670568089,0.98550510514434,0.986078028395677,0.986607097421525,0.987097136243315,0.987552283262907,0.987976108384948
14,2.14735840583028e-06,0.691646523152805,0.829451037769753,0.882261773117213,0.91011734103525,0.927317525139243,0.938992620942785,0.947435725016646,0.953825432478204,0.958829469660951,0.962854396393824,0.966161906523958,0.968928068187873,0.971275693718029,0.97329305813618,0.975045241519274,0.97658127712292,0.977938809600454,0.979147219613238,0.980229773221406,0.981205133584079,0.982088445281494,0.982892125868445,0.983626452900288,0.984300005530801,0.984920001036577,0.985492554310736,0.986022880126629,0.986515452357977,0.986974130456118
15,7.84069989161248e-07,0.672238332258054,0.817562577675564,0.873769819479098,0.903522720047372,0.921929726276856,0.93443902803558,0.943492887433821,0.950348945692764,0.955720667812418,0.960042897922664,0.963595753768014,0.966567816501507,0.969090693698999,0.971259022450821,0.973142598338457,0.974794023648513,0.97625369390948,0.977553144133224,0.978717351506714,0.979766355432949,0.980716419896091,0.981580882201986,0.982370782558074,0.983095337779646,0.983762302348824,0.984378246872325,0.984948775158025,0.985478695116854,0.985972154533302
16,2.86143114563226e-07,0.653365159952135,0.805838405183368,0.865355127055883,0.896972329590119,0.916570266089153,0.929904959286428,0.939564196999097,0.946883094247104,0.952620086574886,0.957237891509228,0.961034814969431,0.964211808173023,0.966909183231734,0.969227879539777,0.971242367532798,0.973008790114579,0.97457027335238,0.975960491747903,0.977206122553811,0.978328573046979,0.979345220186604,0.980270316023651,0.981115659469967,0.981891101851792,0.982604932313383,0.98326417509859,0.983874821335291,0.984442011539261,0.9849701806165
17,1.04373354676095e-07,0.635012519027694,0.794276332376954,0.857017032090491,0.890465895584993,0.911239010047347,0.925390341013928,0.935649610224113,0.943427851065936,0.949527708418279,0.954439365468469,0.958479082169624,0.961860037696678,0.964731158466546,0.967199626694175,0.969344547191683,0.97122557517562,0.972888546986888,0.97436926180395,0.975696085916479,0.976891786127806,0.977974845959251,0.97896042721248,0.979861083564488,0.980687297708157,0.981447890911214,0.982150338981829,0.982801018656209,0.983405401624919,0.983968208705711
18,3.80516556041823e-08,0.617166307561861,0.782874199407754,0.848754876204851,0.884003145519659,0.905935824197328,0.920895099780333,0.93174908373432,0.939983189130854,0.946443515842339,0.951647308131517,0.95592854741898,0.95951249957178,0.962556615556606,0.965174261206763,0.967449135405418,0.969444377486641,0.971208513871013,0.972779453648184,0.974187241148576,0.9754559943771,0.976605297020267,0.977651215647525,0.978607054770163,0.97948392530966,0.98029117812328,0.981036738514342,0.981727367118569,0.982368865373553,0.982966238800937
19,1.38654747151145e-08,0.599812798853688,0.771629874148166,0.840568006358822,0.877583808439689,0.900660575157442,0.916419162390856,0.927862574268748,0.936549081480238,0.943367491376591,0.948861707845653,0.953383202776853,0.957169188302679,0.960385550657948,0.96315178037191,0.965556130265216,0.96766519570316,0.969530173063042,0.971191066627574,0.972679587804033,0.97402119749657,0.975236573175908,0.976342681207839,0.977353573015517,0.978280984617221,0.979134793930545,0.979923373688424,0.980653866720153,0.981332402784883,0.981964270902176
20,5.04978510859583e-09,0.582938631619649,0.760541251848993,0.832455774809418,0.871207614940382,0.895413130116304,0.91196245589296,0.923990038679734,0.933125501209153,0.940299617580301,0.94608255297429,0.950843040311552,0.954830098398772,0.958217959929463,0.961132181485605,0.963665529863202,0.965888028481193,0.967853523621537,0.969604100089231,0.971173125436857,0.972587395187962,0.973868674232441,0.975034823772486,0.976100638229081,0.97707847559176,0.977978738313973,0.978810244496377,0.979580517458748,0.980296013858632,0.98096230500943
21,1.8381786455933e-09,0.566530800440702,0.749606254800943,0.824417539070307,0.864874297158591,0.89019335683061,0.907524907575668,0.920131433932688,0.929712421469256,0.937239877042434,0.943309831896965,0.948308052100332,0.952495224374492,0.956053839532896,0.959115461845459,0.961777332292419,0.964112874477271,0.966178564605336,0.968018553380417,0.969667853601129,0.971154587153054,0.972501599996152,0.973727643220536,0.974848250339386,0.975876398194198,0.976823011254525,0.977697350930496,0.97850731933214,0.979259698594524,0.979960341122697
22,6.68773255257335e-10,0.550576646454551,0.738822832000176,0.816452661871633,0.858583588764617,0.885001123622949,0.903106444968857,0.916286717105833,0.926309815468697,0.934188252381618,0.940543533009313,0.945778230229396,0.95016456074931,0.953893185632852,0.957101618750699,0.959891535646815,0.962339732348429,0.964505295073555,0.966434425848535,0.968163771851003,0.969722773093665,0.971135350273343,0.972421139431064,0.973596409274969,0.974674752385458,0.975667612733165,0.976584692983082,0.977434272338116,0.978223456992281,0.978958379241978
23,2.431902360008e-10,0.535063848286973,0.728188958817828,0.808560511120088,0.85233522495412,0.879836299379652,0.898706995842564,0.912455845389958,0.922917656472018,0.931144726246099,0.937783644723058,0.943253566793878,0.947838102047731,0.951735994396789,0.955090649502169,0.958008138021253,0.960568600752208,0.962833714085584,0.96485171684114,0.96666087974071,0.968291952711647,0.969769924870332,0.971115312283155,0.972345114964364,0.973473538126462,0.974512542730858,0.975472270646431,0.976361376474459,0.977187289051625,0.977956419367274
24,8.8387148422486e-11,0.519980413216162,0.717702636673447,0.800740459859307,0.846128942440082,0.874698753548597,0.894326488206297,0.908638776088168,0.919535917800061,0.928109281313705,0.935030155465986,0.940734053897839,0.945515842799289,0.949582261995014,0.953082551402335,0.956127137511507,0.958799478346658,0.961163820701089,0.963270425705927,0.965159176824556,0.966862125708889,0.968405323593454,0.969810161655899,0.971094367336112,0.972272755378134,0.973357801228568,0.974360083912843,0.975288631738956,0.976151194772279,0.976954461498583
25,3.21075787760028e-11,0.505314668564169,0.707361892712374,0.792991886230528,0.83996447944481,0.86958835613708,0.889964850308338,0.90483546661563,0.916164572829869,0.925081900291807,0.932283053681938,0.938219683654263,0.943197777538542,0.947431984600688,0.951077321755275,0.954248532214264,0.957032363790333,0.959495613980014,0.961690551790743,0.963658662656918,0.965433291787317,0.967041546249062,0.968505687428392,0.969844166318756,0.971072404101398,0.972203388207258,0.973248132774617,0.974216038129393,0.975115174153965,0.975952505635906
26,1.16573847231818e-11,0.491055253309816,0.697164779486893,0.785314173433541,0.833841575691964,0.864504977709647,0.88562201063505,0.901045874499334,0.912803594994589,0.922062565917274,0.929542327830791,0.935710448185043,0.940883900805075,0.945285158389824,0.949074957866689,0.952372320227113,0.955267255742294,0.957829092982577,0.960112094443577,0.962159336792252,0.964005450648893,0.965678592643523,0.967201889479739,0.96859451184084,0.969872484257181,0.971049303647893,0.972136417224049,0.973143595643557,0.974079227196407,0.974950551779242
27,4.23028408699481e-12,0.477191109917339,0.687109374641253,0.777706709687918,0.827759972398646,0.859448489385959,0.881297897910193,0.897269957377835,0.909452957783373,0.919051260956442,0.926807966388436,0.93320633962098,0.938574207143493,0.943141779541278,0.947075457043889,0.950498499648569,0.95350415286211,0.956164256769274,0.958535053012568,0.960661198785084,0.962578601995615,0.964316462583221,0.965898767689051,0.967345403830913,0.968672995806407,0.969895547531437,0.971024937253441,0.972071304279231,0.973043353899325,0.973948599928593
28,1.53430768735708e-12,0.463711476375468,0.677193780600417,0.770168888194524,0.8217194122675,0.854418762838652,0.876992441094235,0.893507673001008,0.906112634741286,0.916047968205063,0.924079957846765,0.930707350101773,0.936268691103417,0.941001844236759,0.945078816595803,0.948627068578042,0.951743053809856,0.954501104400874,0.956959426845997,0.959164248190019,0.961152745529515,0.962955155874557,0.964596321935445,0.966096842217523,0.967473938710004,0.968742119838856,0.969913692855088,0.970999164034202,0.972007554262444,0.972946650083958
29,5.56198230424371e-13,0.450605878441509,0.667416124262525,0.762700107097305,0.81571963947888,0.849415670291214,0.872705569383664,0.889758979229807,0.902782599469209,0.913052670488275,0.921358290713654,0.928213471776009,0.933967347239479,0.938865348660818,0.943085033832974,0.946758025115861,0.949983957246109,0.952839634938425,0.955385215292293,0.957668484561733,0.959727880952666,0.961594672323949,0.963294552098047,0.964848826929225,0.9662753129289,0.967589020551115,0.968802684021292,0.969927174906256,0.970971828285485,0.971944702245336
30,2.015211577348e-13,0.437864122085291,0.657774556695031,0.755299769445351,0.809760399683021,0.844439084515866,0.86843721221031,0.886023834036006,0.899462825623735,0.910065350660557,0.918642953512947,0.925724696801162,0.931670170111328,0.936732289000851,0.941094106067557,0.944891367363262,0.948226861831959,0.951179847443248,0.953812417700031,0.956173907454979,0.958304007967173,0.960235011737831,0.961993458055987,0.963601357894571,0.965077118424023,0.966436249649178,0.967691910744349,0.968855336893178,0.969936175968171,0.970942756412728
31,7.29768798262622e-14,0.425476286127926,0.648267252834484,0.747967283155238,0.803841439992296,0.839488878831435,0.864187299240653,0.882302195501964,0.896153286917085,0.907085991605694,0.915933934784437,0.923241017343582,0.929377154283617,0.934602661447096,0.939106030613326,0.943027093422391,0.946471766228995,0.949521740976942,0.952241033417934,0.954680516424584,0.956881126275179,0.958876173922652,0.960693039688404,0.962354435042122,0.963879355156302,0.965283807114011,0.966581373016559,0.967783649992755,0.968900597310225,0.969940812586135
32,2.6413333564846e-14,0.413432715070431,0.638892411189877,0.740702060973629,0.797962508973451,0.83456492710127,0.859955760375155,0.87859402182037,0.892853957117,0.904114576236731,0.913231223083849,0.920762425578485,0.927088294326001,0.932476462192635,0.937120804785661,0.941165201396302,0.944718669099318,0.94786531460138,0.950671061794869,0.953188311025448,0.955459235578862,0.957518158684879,0.959393296874444,0.961108058300436,0.96268202308667,0.964131692926579,0.96547107083022,0.966712114202773,0.96786509231137,0.968938870765554
33,9.5550752804524e-15,0.401724012107432,0.629648253549562,0.733503520440163,0.792123356639933,0.829667103731123,0.85574252574757,0.874899271294007,0.889564810046654,0.901151087495941,0.910534806982827,0.91828891368995,0.924803584813139,0.930353687433389,0.93513842590156,0.93930568938896,0.94296756910553,0.946210567378711,0.949102502179848,0.951697290812546,0.954038335580438,0.956160965830997,0.958094229493258,0.959862227598077,0.961485122176054,0.962979907067849,0.964361004177632,0.965640729521015,0.966829660971326,0.967936930950988
34,3.45475830644294e-15,0.390341032321225,0.620533024691652,0.7263710838506,0.78632373444422,0.824795283667067,0.851547525724276,0.871217902335493,0.886285819584555,0.89819550835478,0.907844675068912,0.915820473870911,0.922523020324689,0.928234333368116,0.933158891279628,0.937448555505238,0.941218464910741,0.944557498371361,0.947535353922032,0.95020745534093,0.952618425982158,0.954804595167504,0.956795837424006,0.95861694286361,0.960288652385388,0.961828449518786,0.963251173051092,0.96456949594527,0.965794303289818,0.966934993142436
35,1.2484569542062e-15,0.379274876051644,0.611544992097915,0.719304178220237,0.7805633952702,0.819949342393414,0.847370690903595,0.867549873467049,0.883016959664448,0.895247821813849,0.905160815945528,0.91335709832315,0.9202465954453,0.926118396198413,0.931182198240084,0.935593797850917,0.939471355178565,0.942906106642031,0.945969616370725,0.948718804165724,0.951199506486309,0.953449046500918,0.955498120545854,0.957372204025603,0.959092613675604,0.960677320260357,0.9621415774429,0.963498413473322,0.964759019266569,0.965933057339897
36,4.5092208715357e-16,0.368516882437296,0.602682445671073,0.712302235247587,0.774842093425593,0.815129155930632,0.843211952115117,0.863895143320254,0.879758204275222,0.892308010902855,0.902483218231969,0.910898779257285,0.917974304764616,0.924005872128711,0.929208344104756,0.933741414532686,0.937726238573125,0.941256391253697,0.944405288875381,0.947231336842127,0.949781576795215,0.952094319637769,0.954201078737974,0.956128011012626,0.957897006007636,0.959526519273528,0.961032217345355,0.962427482102957,0.963723808901299,0.964931123543373
37,1.62780044252301e-16,0.358058623123761,0.593943697455488,0.705364691278325,0.769159584634397,0.810334600833277,0.839071240419037,0.860253670635791,0.876509527460809,0.889376058680575,0.899811870563373,0.908445508892771,0.915706142877267,0.92189675736628,0.927237326197084,0.931891403658142,0.935983113759044,0.93960835126961,0.942842370785596,0.945745052925413,0.948364636611236,0.950740414384608,0.952904711879546,0.954884363753253,0.956701829342419,0.958376046539265,0.959923092750755,0.96135670183196,0.962688672193732,0.963929191752862
38,5.87316522324358e-17,0.347891896134584,0.585327081361215,0.698490987269489,0.76351562602938,0.805565554187932,0.834948487105475,0.856625414263213,0.8732709033201,0.886451948234809,0.897146761590713,0.905997279457883,0.913442104382869,0.919791048121219,0.925269141842114,0.930043763335793,0.934241979401454,0.937961985753298,0.941280861451113,0.94425995197093,0.946948685636768,0.949387330548,0.951609019849758,0.953641262176059,0.955507083640886,0.957225902038536,0.9588142036514,0.960286072658119,0.961653609143591,0.962927261968365
39,2.11794345665863e-17,0.338008719900872,0.576830952891344,0.691680568753949,0.757909976144606,0.800821893611148,0.830843623693811,0.853010333160699,0.870042306006837,0.883535662682349,0.894487879980779,0.903554083189721,0.911182183886019,0.917688740606458,0.923303788366502,0.92819849167505,0.932502834165991,0.936317293768562,0.939720760221824,0.942776033534101,0.945533723574242,0.948035067934528,0.9503140025278,0.952398706209622,0.954312768863974,0.956076085752308,0.957705550039587,0.959215594579217,0.960618619750597,0.961925334189881
40,7.63356264702104e-18,0.328401327445499,0.568453688872623,0.684932885805122,0.752342394908,0.7961034972474,0.826756581932024,0.849408386394806,0.866823709729526,0.880627185168934,0.891835214416159,0.901115912334187,0.908926375996296,0.915589831037761,0.921341263098514,0.926355586786234,0.930765676718796,0.934674274379482,0.938162066447763,0.941293297170423,0.944119750126127,0.946683626350788,0.949019659792877,0.951156695782524,0.953118884972619,0.954926597661546,0.956597131907618,0.958145267593043,0.959583704014474,0.960923408417412
41,2.74986034980956e-18,0.319062160717969,0.560193687189308,0.678247393001951,0.74681264363394,0.791410243767039,0.822687293796017,0.845819533140235,0.86361508875134,0.877726498869214,0.889188753595222,0.898682759145993,0.906674675328251,0.913494315633719,0.919381563368019,0.92451504678057,0.929030505726515,0.933032926650412,0.936604779479112,0.939811742435468,0.942706764994928,0.945333005603398,0.947725991524192,0.949915230823347,0.95192543192776,0.953777437747221,0.955488949247789,0.95707509169738,0.958548861934945,0.959921484650956
42,9.90065979847479e-19,0.309983865076118,0.552049366520228,0.671623549394145,0.741320485015896,0.786742012364266,0.81863569148896,0.842243732679584,0.860416417390024,0.87483358698671,0.886548486232105,0.896254615888647,0.904427076501407,0.91140219061575,0.917424686506497,0.922676869770193,0.927297319856298,0.931393249645979,0.935048898666197,0.938331368884882,0.941294767883185,0.943983205498989,0.946432997600962,0.948674311260678,0.950732409690335,0.952628605990298,0.954381002052401,0.956005066890015,0.95751409351173,0.958919562890514
43,3.56276724922691e-19,0.301159283910918,0.544019166078972,0.665060818467652,0.735865683119103,0.782098682755098,0.81460170744063,0.838680944403106,0.857227670017801,0.871948432753774,0.883914401056694,0.89383147483444,0.90218357414026,0.9093134522081,0.915470629847034,0.920841053868144,0.9255661177758,0.929755242431087,0.933494423359495,0.936852176074386,0.939883758493475,0.942634225844207,0.945140677902407,0.947433937023104,0.949539818221281,0.951480102371745,0.953273290313753,0.954935193168733,0.956479398744555,0.957917643136086
44,1.2813868420827e-19,0.29258145341073,0.536101545357241,0.6585586681104,0.730448003373259,0.777480135175349,0.810585274306739,0.835131127808477,0.854048821061277,0.869071019431554,0.881286486814607,0.891413328264453,0.899944162874271,0.907228096637838,0.913519390724317,0.919007597188368,0.923836898153183,0.928118904070916,0.931941352909621,0.935374163559775,0.938473736528411,0.941286066445717,0.943849032307755,0.946194108039218,0.948347657481541,0.950331926872531,0.952165814024143,0.953865470531321,0.95544477763314,0.956915725387672
45,4.60619419192998e-20,0.284243597461463,0.528294983871256,0.652116570578282,0.725067212565282,0.772886250378617,0.806586324968295,0.831594242500541,0.850879845001348,0.866201330309947,0.878664732267177,0.889000168468535,0.89770883733786,0.905146120134856,0.911570966474645,0.917176497845718,0.92210965965711,0.926484233630921,0.930389686667344,0.933897330896918,0.937064701690642,0.939938727110202,0.94255806069624,0.944954824237612,0.947155927432053,0.949184079473625,0.951058573175872,0.952795898975564,0.954410230177208,0.955913809645272
46,1.65490504478692e-20,0.27613912267918,0.520597980911231,0.645734002461376,0.719723078832068,0.768316909634279,0.802604792530928,0.828070248191088,0.847720716373101,0.863339348707569,0.876049126191438,0.886591987745304,0.895477592170412,0.90306751893187,0.909625354435915,0.915347753955952,0.920384400956749,0.924851230176831,0.928839423983572,0.93242167764176,0.935656653682854,0.938592207644357,0.941267762947104,0.943716085546882,0.945964628033761,0.948036560155993,0.949951567761237,0.951726478499248,0.953375756376481,0.954911895908885
47,5.94254456765261e-21,0.268261613571756,0.513009055293854,0.639410444650444,0.714415371653317,0.76377199472549,0.79864061032424,0.8245591046986,0.844571409765729,0.860485057971711,0.873439657380106,0.884188778402139,0.893250422016264,0.900992289264416,0.907682551947632,0.913521363635734,0.918661120721775,0.923219892774649,0.927290564209365,0.930947203350319,0.934249592207767,0.937246507854896,0.939978138939596,0.942477891895628,0.944773759247606,0.946889368900605,0.948844797772538,0.950657209100158,0.952341356230684,0.953909984178511
48,2.13275035803626e-21,0.260604827826325,0.505526745117763,0.633145382303628,0.709143861844383,0.759251387947189,0.794693711901158,0.821060771948021,0.841431899822427,0.8576384414783,0.870836314641561,0.881790532755172,0.891027321524711,0.898920427370848,0.905742556350902,0.911697325002632,0.916939817622364,0.921590220490658,0.925743106695922,0.929473907578688,0.932843516968141,0.93590162754855,0.938689188552971,0.941240243212451,0.943583321034531,0.94574250568843,0.947738263202075,0.949588090776082,0.951307029739537,0.952908074454152
49,7.65024747728576e-22,0.253162691719277,0.49814960752194,0.626938304813434,0.703908321549145,0.754754972104121,0.790764031037274,0.817575209970515,0.838302161240307,0.854799482631864,0.868239086799837,0.879397243129277,0.888808285349993,0.896851929492339,0.903805364988435,0.90987563617512,0.915220490329197,0.919962212391409,0.924197050794596,0.928001789883035,0.931438427666768,0.934557566532066,0.937400911666492,0.940003139425954,0.942393313355481,0.944595970500438,0.946631964042147,0.948519123524803,0.950272776902763,0.951906166735807
50,2.74270125718781e-22,0.245929295645691,0.490876218447053,0.620788705773917,0.69870852423293,0.75028263050884,0.7868515017302,0.814102378903228,0.835182168770296,0.851968164865488,0.865647962694596,0.877008901858072,0.886593308151303,0.894786791872878,0.901870975204543,0.908056295272576,0.91350313751346,0.918335867543735,0.922652395856879,0.926530849819602,0.930034324006478,0.933214324612206,0.936113308159427,0.938766580464744,0.941203736171401,0.943449763317597,0.945525900285053,0.947450307344109,0.949238597720086,0.950904261023475
51,9.82762920346262e-23,0.238898889765164,0.483705172399647,0.61469608294814,0.693544244675473,0.745834246979767,0.782956058198917,0.810642238989053,0.832071897217051,0.84914447164078,0.863062931181118,0.874625501283899,0.884382384592771,0.89272501075927,0.899939384345137,0.906239300415285,0.911787757846842,0.91671118501474,0.921109141234412,0.925061086944704,0.928631205690138,0.93187190159575,0.934826377911053,0.93753056625743,0.940014589443234,0.942303884120876,0.944420071923093,0.946381642231785,0.948204492191227,0.949902357317157
52,3.51954018525275e-23,0.232065879761029,0.476635082219194,0.608659938235843,0.688415258963891,0.741409705839189,0.779077634883126,0.807194750576387,0.828971321438857,0.84632838644783,0.860483981130286,0.872247033757832,0.882175509343473,0.890666582401132,0.898010589757732,0.90442464972443,0.910074350001536,0.915088163871803,0.919567286278981,0.923592500814734,0.927229072420651,0.930530297289495,0.933540120800652,0.936295096732622,0.938825873131929,0.941158332891245,0.943314478948565,0.945313128185617,0.947170460315909,0.948900455616852
53,1.25976540293725e-23,0.225424822710106,0.469664578847952,0.602679777641367,0.683321344485713,0.737008891911332,0.775216166442607,0.803759874118907,0.825880416347541,0.84351989280517,0.85791110142856,0.869873491639655,0.879972677077421,0.888611503050894,0.896084588791441,0.902612341322105,0.908362912650236,0.913466803182577,0.918026830342518,0.922125090986154,0.925827923900953,0.929189511500252,0.932254536707515,0.935060171818936,0.937637587198433,0.940013109609675,0.94220912135377,0.94424476520339,0.946136502093855,0.947898555922562
54,4.5067107117835e-24,0.218970423060116,0.462792311103599,0.596755111241794,0.678262279921931,0.732631690520393,0.77137158775658,0.800337570175321,0.822799156908375,0.840718974259738,0.855344280977972,0.867504867297865,0.877773882473562,0.886559768963797,0.894161378796979,0.900802373331304,0.906653444466145,0.911847102014994,0.9164877727771,0.920658857015507,0.924427759834021,0.927849544034852,0.930969625510937,0.933825791444988,0.936449731603693,0.938868214257135,0.941103999131007,0.943176553282891,0.945102617524787,0.946896658234285
55,1.61137125779834e-24,0.212697528712032,0.456016945454627,0.590885453155337,0.673237845240095,0.728277987488597,0.767543833923048,0.796927799409132,0.819727518139985,0.837925614386842,0.852783508696103,0.86514115310966,0.875579120215771,0.884511376397893,0.892240957126657,0.898994743875924,0.904945944122966,0.910229059437257,0.91495011293495,0.919193798459405,0.923028579922865,0.926510394700139,0.929685387090223,0.932591955539398,0.935262306308659,0.937723646814595,0.939999112272575,0.942108492421904,0.944068806608428,0.945894762552022
56,5.75833785679278e-25,0.206601127204667,0.449337165798433,0.585070321509954,0.668247821687425,0.723947669134264,0.763732840258171,0.793530522588421,0.816665475114253,0.835139796790111,0.850228773516067,0.862782341460933,0.873388384992855,0.882466321614039,0.890323321134386,0.897189451080767,0.903240410294904,0.908612674517844,0.913413850168439,0.917729914874537,0.921630383870531,0.925172063302976,0.928401821324683,0.931358664030786,0.93407531127428,0.936579407263027,0.938894460770775,0.941040582618218,0.9430350693445,0.944892868875772
57,2.05666681484619e-25,0.200676341998891,0.442751673242101,0.579309238412185,0.663291991783984,0.719640622269871,0.759938542295619,0.790145700585585,0.813613002956233,0.83236150510147,0.847680064386495,0.860428424746265,0.871201671498545,0.880424600875901,0.888408468175676,0.895386493071537,0.901536841656671,0.90699794632551,0.911878983830079,0.916267205817665,0.920233171380103,0.923834549650239,0.927118928093634,0.930125916847777,0.932888746461506,0.9354354955834,0.937790044617905,0.939972823869616,0.942001405732726,0.943890977205536
58,7.34168381256286e-26,0.194918428858905,0.436259185885848,0.573601729916225,0.658370139315853,0.715356734200136,0.756160875785943,0.786773294377127,0.810570076844052,0.829590722981091,0.845137370271519,0.858079395368919,0.869018974431492,0.878386210449949,0.886496395607631,0.89358586797484,0.899835236883478,0.905384873929282,0.910345513272533,0.914805670845627,0.9188369421547,0.922497853548825,0.9258367072764,0.928893713918999,0.931702611831289,0.934291911756685,0.936685863806265,0.938905216173884,0.940967815772828,0.942889087541314
59,2.61934086911941e-26,0.189322772328102,0.429858438609071,0.56794732599322,0.653482049328365,0.711095892720094,0.752399776695931,0.783413265043406,0.807536672008819,0.826827434117361,0.842600680150755,0.85573524574083,0.866840288495267,0.87635114660546,0.884587100788956,0.891787573918186,0.898135594651043,0.903773456398463,0.908813437848606,0.913345309515336,0.917441695897478,0.921161974805645,0.924555158752313,0.92766205517308,0.930516907344582,0.933148655763855,0.935581918328155,0.937837759528809,0.939934299464529,0.941887199883106
60,9.34012387654895e-27,0.183884882297078,0.423548182858999,0.562345560500786,0.648627508119357,0.706857986113187,0.748655181207978,0.780065573768415,0.804512763734533,0.82407162222684,0.840069983019289,0.853395968282599,0.864665608398356,0.87431940561451,0.882680581079948,0.889991609029986,0.896437913635584,0.902163692802631,0.907282756911251,0.911886121383776,0.916047432311627,0.919826913227627,0.923274282400709,0.926430940538652,0.929331632962337,0.93200572758588,0.934478208175874,0.936770453932177,0.938900856807552,0.940885314230911
61,3.32871945891068e-27,0.17860039066143,0.417327186441902,0.556795971152758,0.643806303232465,0.702642903149361,0.744927025719455,0.776730181839536,0.801498327357987,0.821323271054226,0.837545267887657,0.851061555423488,0.862494928854157,0.872290983751978,0.880776833842501,0.888197971439553,0.894742192513824,0.900555582211636,0.905753469813564,0.910428106008008,0.914654151100376,0.918492668621716,0.921994078100936,0.92520036994435,0.928146788645508,0.93086312720373,0.933374733341723,0.935703299381773,0.937867487801618,0.93988343058473
62,1.18567417637719e-27,0.173465048067039,0.411194233316828,0.551298099489157,0.639018223450446,0.698450533083166,0.741215246842077,0.773407050647321,0.798493338268687,0.818582364372311,0.835026523781829,0.848731999601409,0.860328244580979,0.870265877295542,0.878875856440105,0.886406659277102,0.893048429962985,0.898949123695607,0.904225575908788,0.908971262945168,0.913261851966989,0.91715924079487,0.920714545732343,0.923970343318812,0.926962374355048,0.92972085459838,0.932271493818001,0.934636295875383,0.936834192446451,0.938881548944562
63,4.22101408001673e-28,0.168474720740581,0.405148123391849,0.545851490846361,0.634263058788531,0.69428076565187,0.737519781401272,0.770096141685245,0.795497771908747,0.81584888598195,0.832513739743194,0.846407293262921,0.858165550302034,0.868244082525678,0.876977646237842,0.88461767067375,0.891356624660797,0.897344316324943,0.902699074550313,0.907515591752462,0.911870534614765,0.915826629554067,0.919435685174289,0.922740860590677,0.925778390051914,0.928578909750799,0.931168489597007,0.933569443410793,0.935800970741773,0.937879669310408
64,1.50186597527353e-28,0.16362538740309,0.399187672322767,0.540455694327531,0.629540600487815,0.690133491073565,0.733840566435557,0.766797416549491,0.792511603772803,0.813122819712018,0.830006904828546,0.844087428863219,0.856006840745439,0.866225595725663,0.875082200602389,0.882831003761513,0.889666775285488,0.89574115917032,0.901173965091673,0.906061091987177,0.91048019874704,0.914494834706302,0.91815749630614,0.921511921688587,0.924594835697063,0.92743729264196,0.930065720671042,0.93250274198579,0.934767822687307,0.936877791682268
65,5.34082266444739e-29,0.158913136264418,0.393311711314278,0.535110262773212,0.624850641008683,0.686008600045298,0.730177539195912,0.763510836938702,0.789534809407925,0.810404149419374,0.827506008110062,0.841772398866128,0.853852110644209,0.864210413181563,0.873189516902017,0.88104665667331,0.88797888051579,0.894139651302687,0.899650246886547,0.904607763206669,0.909090844067186,0.913163856058584,0.916879979007268,0.920283526541186,0.92341171125145,0.926296003252836,0.928963187032406,0.931436191598157,0.933734748282775,0.935875916060142
66,1.89822374815937e-29,0.154334162096534,0.387519086923539,0.529814752732185,0.620192974024261,0.681905983741199,0.726530637145157,0.760236364653762,0.786567364413513,0.80769285898882,0.825011038675289,0.839462195744098,0.851701354736259,0.862198531182245,0.871299592506585,0.879264627542959,0.886292939030938,0.892539791793267,0.898127919288762,0.903155604968371,0.907702470278613,0.911833693417941,0.915603133157053,0.919055675077123,0.922229016676034,0.925155041564399,0.927860888673398,0.930369792245683,0.9327017475279,0.934874042444029
67,6.74292880300789e-30,0.149884763383601,0.381808660866125,0.524568724432508,0.615567394413896,0.677825533810607,0.722899797957319,0.756973961597563,0.783609244441224,0.804988932333068,0.822521985627128,0.837156811978196,0.849554567764392,0.860189946019364,0.869412424787551,0.87748491450518,0.884608949510668,0.890941579713562,0.896606981652289,0.90170461682979,0.906315077084765,0.910504346591413,0.91432695863488,0.917828367225048,0.921046751931773,0.924014407557622,0.926758825586319,0.929303543926151,0.931668820422404,0.93387217083393
68,2.39392937812957e-30,0.145561339546896,0.376179309824351,0.519371741752782,0.610973698256688,0.673767142376221,0.719284959517027,0.75372358977477,0.780660425194865,0.802292353392695,0.820038838083817,0.834856240058095,0.847411744476305,0.858184653987371,0.867528011117957,0.875707515695592,0.882926910635217,0.889345014135341,0.895087433331243,0.900254798348505,0.904928664189121,0.909175815386062,0.913051455320143,0.916601602913612,0.919864916979626,0.922874101213477,0.925656997763467,0.928237446637349,0.93063596696601,0.932870301229844
69,8.4944515580632e-31,0.141360388242599,0.37062992525792,0.514223372193625,0.606411682825025,0.669730702032249,0.71568605991888,0.7504852112916,0.777720882430307,0.799603106136114,0.817561585178913,0.832560472482073,0.845272879624583,0.856182651383501,0.865646348872442,0.873932429250716,0.881246821085329,0.887750094130651,0.893569273679887,0.898806149082173,0.903543231295199,0.907848099608962,0.911776623092241,0.915375382071471,0.918683511780556,0.921734122512938,0.924555405197144,0.927171500377062,0.92960318715844,0.931868433631772
70,3.01245288148157e-31,0.137278502730603,0.365159413216865,0.509123186849364,0.601881146578179,0.66571610584255,0.712103037466838,0.747258788355584,0.774790591955398,0.796921174559526,0.815090216061278,0.830269501757001,0.843137967966691,0.854183934507785,0.863767435427229,0.872159653307968,0.879568679542244,0.886156818771814,0.892052502052629,0.897358668588523,0.902158778106552,0.906521199067206,0.91050246183058,0.914149704627281,0.917502536295521,0.920594471436978,0.92345404787965,0.926105705143076,0.928570480999417,0.930866568039714
71,1.0677405823535e-31,0.133312369312507,0.359766694156795,0.504070760379909,0.597381889155907,0.661723247338809,0.708535830673597,0.744044283275343,0.771869529629865,0.794246542686891,0.812624719895064,0.827983320398339,0.841007004264977,0.852188499663035,0.861891268160136,0.870389186005668,0.877892484687706,0.884565187131424,0.890537117804022,0.89591235642536,0.900775304326768,0.905195113567905,0.909228971414575,0.912924570509705,0.916321990485483,0.919455147966571,0.922352925803284,0.925040060933177,0.927537848488664,0.929864704453669
72,3.78243490556639e-32,0.129458764836998,0.354450702756361,0.49906567098287,0.592913711372105,0.657752020518699,0.704984378259982,0.740841658460363,0.76895767136523,0.791579194569885,0.81016508585969,0.825701920930125,0.838879983286668,0.850196343154854,0.860017844450566,0.868621025483033,0.876218235203963,0.88297519828235,0.889023120288765,0.894467212150561,0.899392809659473,0.90386984291818,0.907956151723646,0.911699979647403,0.915141874311407,0.918316152082691,0.921252038960346,0.923974567745151,0.926505289625902,0.928862842873638
73,1.33917415585731e-32,0.125714554270892,0.34921038773697,0.49410750036585,0.588476415208484,0.653802319844052,0.701448619154328,0.737650876420762,0.766054993124712,0.788919114287862,0.807711303149836,0.823425295884973,0.836756899803865,0.848207461291627,0.858147161679511,0.866855169880178,0.874545929773758,0.881386851297736,0.887510508861701,0.893023235322079,0.898011293808327,0.902545386925176,0.90668400263722,0.910475931969043,0.913962187734254,0.917177483766311,0.920151387343137,0.922909225576783,0.925472804410855,0.92786098329962
74,4.73873253056366e-33,0.122076688334129,0.344044711684674,0.489195833718957,0.584069803808268,0.649874040239041,0.697928492491875,0.734471899767061,0.763161470923143,0.786266285947819,0.805263360975416,0.821153437804064,0.834637748593537,0.846221850384523,0.856279217229552,0.865091617338119,0.872875567080345,0.879800145250998,0.88599928287782,0.891580425497942,0.896630756477029,0.901221745396049,0.905412524034732,0.90925242740329,0.91278293071499,0.916039142998405,0.919050970943957,0.92184403442586,0.924440392843246,0.926859125731616
75,1.67589393467491e-33,0.118542201197074,0.338952650874259,0.484330259687516,0.579693681469949,0.645967077088373,0.694423937614151,0.731304691209964,0.760277080826876,0.783620693684356,0.802821248561569,0.818886339237136,0.832522524437526,0.844239506747493,0.854414008484856,0.86333036599877,0.871207145807472,0.878215079215829,0.884489441692258,0.890138782236249,0.895251197369312,0.899898918137975,0.904141715795622,0.908029465878816,0.911604103214579,0.914901129759948,0.917950789755106,0.920778994290167,0.923408054922796,0.925857270169626
76,5.92365439796045e-34,0.115108208238526,0.333933195095455,0.479510370344978,0.575347853641042,0.642081326235472,0.690934894068365,0.72814921356013,0.757401798953692,0.780982321659641,0.800384955148644,0.816623992742478,0.830411222122537,0.842260426697267,0.852551532831177,0.86157141400494,0.869540664639389,0.876631652266192,0.882980984660294,0.888698305095177,0.893872616188945,0.898576904958145,0.902871577799338,0.906807047324295,0.910425705193988,0.913763444031914,0.916850843768885,0.919714105167491,0.922375790649228,0.924855416613649
77,2.09262495890239e-34,0.111771903862829,0.328985347481282,0.474735761166028,0.571032126911896,0.638216683980683,0.687461301606808,0.725005429727937,0.754535601472711,0.778351154063369,0.797954469992174,0.814366390886929,0.828303836440136,0.840284606553357,0.850691787655853,0.859814759500339,0.86787612226085,0.875049863476325,0.881473911137355,0.887258993632976,0.892495012639735,0.897255705663765,0.901602109925336,0.9055851716684,0.909247736614182,0.912626085795278,0.915751132977593,0.918649367055617,0.921343600022264,0.923853565063686
78,7.38841441532913e-35,0.108530559374598,0.324108124338493,0.470006030999903,0.566746309009519,0.634373047079478,0.684003100186234,0.721873302723276,0.751678464604305,0.775727175112726,0.795529782362872,0.812113526245861,0.82620036218675,0.838312042638052,0.848834770347812,0.858060400629575,0.866213517357108,0.873469711920743,0.879968220479011,0.885820847407969,0.891118386425521,0.89593532006206,0.900333312053077,0.904363838839811,0.90807019743613,0.911489055031016,0.914651657373531,0.91758477995233,0.920311483041629,0.922851715519736
79,2.60716731733884e-35,0.105381520909534,0.319300554980076,0.465320782043894,0.562490208791444,0.630550312740668,0.680560229967268,0.718752795655302,0.748830364620005,0.773110369052351,0.793110881546603,0.80986539140318,0.82410079416366,0.836342731276415,0.846980478297561,0.85630833553815,0.864552848613918,0.871891196674231,0.87846391204098,0.884383865978555,0.889742737250185,0.894615747960271,0.89906518406203,0.903143048767208,0.9068930876208,0.910352351720102,0.913552416948999,0.916520343855418,0.919279439707042,0.9218498679818
80,9.19483671605177e-36,0.102322207419895,0.314561681559821,0.460679619817044,0.558263636239618,0.626748378624617,0.677132631313799,0.715643871732229,0.745991277842411,0.770500720154301,0.790697756844381,0.807621978951313,0.822005127177001,0.834376668796287,0.845128908897194,0.854558562372466,0.862894114717536,0.87031431681185,0.876960985179122,0.882948048903207,0.888368064817637,0.893296989165653,0.897797725831669,0.901922801379274,0.905716407129162,0.909215975843512,0.912453411696298,0.915456058762666,0.918247470018229,0.920848022449878
81,3.24097925902239e-36,0.0993501087132002,0.309890558908901,0.456082153134051,0.554066402454328,0.622967142841474,0.67372024479238,0.712546494261095,0.743161180645102,0.767898212718007,0.788290397572339,0.805383281491206,0.819913356037757,0.832413851528281,0.84328005954039,0.852811079279821,0.861237314354717,0.868739071408934,0.875459439249446,0.881513395740472,0.88699436883183,0.891979043485481,0.896530937241478,0.900703096604696,0.904540155922185,0.90807992738222,0.911354641607728,0.914391924671859,0.91721557397491,0.919846178923969
82,1.14173481503736e-36,0.0964627835427833,0.30528625437445,0.451527994079351,0.549898319648149,0.619206503949397,0.670323011171625,0.709460626647544,0.740340049452551,0.765302831070245,0.785888793061725,0.803149291632312,0.817825475561758,0.830454275805782,0.841433927622405,0.851065884408409,0.859582446212718,0.86716545954109,0.873959273608105,0.880079906048971,0.885621648996749,0.890661910727043,0.895264818170946,0.89948393437216,0.90336433396084,0.906944206317203,0.91025610667559,0.913327941580784,0.916183751576809,0.918844337404073
83,4.01985740529947e-37,0.0936578577488534,0.300747847660128,0.447016757981407,0.545759201139934,0.61546636095279,0.666940871421621,0.706386232395596,0.737527860740031,0.762714559565092,0.783492932658875,0.80092000199259,0.815741480569677,0.828497937964948,0.839590510540086,0.849322975907322,0.857929508979295,0.865593480284198,0.872460487611395,0.878647579387399,0.884249905016416,0.889345590697647,0.893999368499568,0.898265314610359,0.902188941206098,0.905808812629437,0.909157806892184,0.912264109487227,0.915152002823648,0.917842497890191
84,1.41452983031615e-37,0.0909330224487534,0.296274430668628,0.442548063387169,0.541648861348819,0.611746613300552,0.663573766713317,0.70332327510743,0.734724591033527,0.760133382583892,0.781102805725208,0.798695405198493,0.813661365887029,0.826544834344705,0.837749805691854,0.847582351926546,0.856278501342709,0.864023132714416,0.870963080615761,0.877216415314527,0.882879136594891,0.888030083204614,0.892734588106848,0.897047237247985,0.901013977618932,0.904673746299899,0.90805974224981,0.911200428388973,0.914120327715149,0.916840660382323
85,4.97472730640885e-38,0.0882860322751365,0.291865107346123,0.438121532036742,0.537567115788268,0.60804716088432,0.660221638417946,0.700271718483158,0.731930216909647,0.757559284535215,0.7787184016372,0.796475493884959,0.811585126344162,0.824594961286746,0.835911810477714,0.845844010616962,0.854629421991714,0.862454415908169,0.86946705197779,0.875786413389198,0.881509343436267,0.886715388055284,0.891470476872296,0.895829702213735,0.899839443160316,0.903539007309564,0.90696191274077,0.910136898283809,0.913088726251036,0.915838824880468
86,1.74856508103591e-38,0.0857147036608112,0.28751899352861,0.43373678883823,0.53351378106015,0.604367904036728,0.656884428106421,0.697231526320603,0.729144714995533,0.754992249854827,0.776339709786373,0.794260260695411,0.809512756776264,0.822648315135535,0.834076522299254,0.844107950130351,0.85298226961557,0.860887328942161,0.867972401054218,0.87435757317033,0.880140525244675,0.885401505057012,0.890207034675428,0.894612709436308,0.898665337791222,0.902404595639409,0.905864318357363,0.90907351916952,0.91205719843103,0.914836991384627
87,6.14255878060798e-39,0.0832169131690514,0.283235216790147,0.429393461842768,0.52948867484883,0.600708743529665,0.653562077548747,0.69420266251508,0.726368061968772,0.752432263005646,0.773966719579278,0.792049698281748,0.807444252023348,0.820704892238296,0.832243938559637,0.842374168619386,0.851337042904036,0.859321870893367,0.866479127201921,0.872929894216917,0.878772681724282,0.88408843401717,0.888944261395767,0.893396258844403,0.897491661472627,0.90127051127041,0.904766959091891,0.908010291043892,0.911025744254854,0.913835159894799
88,2.15660934982847e-39,0.0807905958681807,0.279012916292948,0.425091182219745,0.525491615915308,0.597069580572549,0.650254528713431,0.691185091059173,0.723600234557307,0.749879308477704,0.77159942043748,0.78984379930433,0.805379606930258,0.818764688945021,0.830414056663609,0.840642664237634,0.849693740547369,0.857758040839035,0.864987229777926,0.871503376088025,0.877405812579292,0.882776174743146,0.887682156912844,0.892180350366726,0.896318414165506,0.900136754183545,0.903669834936653,0.906947213904711,0.909994363722231,0.912833330410985
89,7.56742164475789e-40,0.0784337437492784,0.274851242639327,0.420829584232203,0.521522424091375,0.593450316810592,0.646961723766889,0.688178776042508,0.72084120953935,0.747333370788115,0.769237801797541,0.787642556431982,0.803318816346661,0.816827701608464,0.828586874017494,0.838913435139561,0.848052361236327,0.856195837856688,0.863496708139401,0.870078018342795,0.876039917513942,0.881464727042345,0.886420721106198,0.890964983931983,0.895145595830835,0.899003324359792,0.902572945883952,0.905884287749764,0.908963056832884,0.911831502933184
90,2.65386184946088e-40,0.0761444041858954,0.270749357725446,0.41660830521242,0.517580920273804,0.589850854323086,0.643683605072869,0.685183681651547,0.71809096374329,0.744794434481037,0.766881853111001,0.785445962341981,0.801261875127047,0.814893926584138,0.826762388029191,0.837186479480524,0.846412903662169,0.854635261024121,0.862007561643661,0.868653820540441,0.874674996232508,0.880154090722189,0.885159953855371,0.889750159468881,0.893973206429592,0.897870221780127,0.901476291926087,0.904821512576836,0.907931823586534,0.910829677461397
91,9.30169855690512e-41,0.0739206784346678,0.266706434596874,0.412426985537678,0.513666926418567,0.586271095621686,0.640420115191856,0.68219977216935,0.715349474047611,0.742262484127631,0.764531563844366,0.783254009720048,0.799208778130723,0.812963360230318,0.824940596108183,0.835461795416774,0.844775366516652,0.853076309419403,0.860519789648166,0.867230782240255,0.873311048439302,0.878844265590115,0.883899855039915,0.888535876906134,0.892801245922754,0.896737446425528,0.900379873055359,0.903758888383712,0.906900663982905,0.909827853995623
92,3.25836268311032e-41,0.0717607201757781,0.262721657305917,0.408285268606207,0.509780265535081,0.582710943648706,0.637171196880494,0.679227011975373,0.712616717380792,0.739737504326027,0.762186923479092,0.781066691260345,0.797159520221811,0.811035998908039,0.823121495665525,0.833739381105459,0.843139748492034,0.851518982120876,0.859033391510522,0.865808903001598,0.871948073838669,0.877535251453577,0.882640424539387,0.887322136172453,0.891629714271301,0.895604998276972,0.89928368926407,0.90269641516818,0.905869578021718,0.908826032535863
93,1.1407472700003e-41,0.0696627340922198,0.2587942207707,0.404182800813313,0.505920761680481,0.57917030177541,0.633936793090999,0.676265365545234,0.709892670721236,0.737219479701286,0.759847921511566,0.778883999665466,0.795114096269246,0.809111838981091,0.821305084113848,0.832019234704618,0.84150604828107,0.849963278207155,0.857548366588477,0.864388182383909,0.870586072134994,0.876227048120046,0.881381662233354,0.886108937196557,0.890458611436212,0.894472877315438,0.898187740544519,0.901634092928024,0.904838565702697,0.907824213082116
94,3.99146150249167e-42,0.0676249744868465,0.254923330635995,0.400119231527677,0.50208823995393,0.575649073800326,0.630716846970578,0.673314797450502,0.707177311097167,0.734708394905363,0.757514547453094,0.77670592764643,0.793072501146772,0.80719087681602,0.819491358867361,0.830301354373186,0.839874264577017,0.848409196757129,0.856064714239928,0.862968619946701,0.869225043032696,0.874919655397009,0.880123568001385,0.884896279907163,0.889287937378468,0.893341083521905,0.897092026889008,0.900571921661031,0.903807627025564,0.906822395634382
95,1.39581088895403e-42,0.0656457439362294,0.251108203135747,0.396094213067826,0.498282526490947,0.572147163947541,0.627511301860857,0.670375272358475,0.704470615586546,0.732204234617073,0.755186790829881,0.774532467922671,0.791034729732937,0.805273108782127,0.817680317341847,0.82858573827099,0.83824439607363,0.846856736849959,0.854582433822916,0.86155021524956,0.867864986236231,0.873613073091969,0.878866141723061,0.883684164232995,0.88811769205905,0.89220961687735,0.895996548289838,0.899509901364987,0.902776761990042,0.905820580192663
96,4.87835035093667e-43,0.0637233919803544,0.247348064957304,0.392107400678797,0.494503448457766,0.56866447686503,0.624320101297296,0.667446755031969,0.701772561316988,0.729706983542047,0.752864641183015,0.772363613222038,0.789000776911096,0.803358531251465,0.815871956954666,0.826872384558748,0.836616441465164,0.845305897565081,0.853101524695625,0.860132967852145,0.866505901450089,0.872307301012445,0.877609383277966,0.882472590102775,0.886947875438941,0.891078477362751,0.894901304739309,0.898448032037678,0.901745970595853,0.904818766756956
97,1.70400473258594e-43,0.0618563138472286,0.243642153107323,0.388158452508955,0.490750834045722,0.565200917622977,0.621143189008609,0.66452921032909,0.699083125465673,0.727216626412703,0.750548088068455,0.770199356280781,0.7869706375694,0.801447140598841,0.814066275124748,0.825161291398075,0.834990399446372,0.843756677982201,0.851621986216387,0.858716877314192,0.8651477883788,0.871002338965976,0.876353292545692,0.881261557445231,0.885778487479122,0.889947664959089,0.893806296229724,0.897386313676889,0.90071525284272,0.903816955327263
98,5.94866683810915e-44,0.0600429492114767,0.239989714779318,0.384247029586997,0.487024512465682,0.561756391712093,0.617980508916202,0.661622603203026,0.69640228525925,0.724733147988203,0.748237121057014,0.768039689843548,0.784944306600796,0.799538933201811,0.812263269272599,0.823452456951477,0.833366268712508,0.842209077181301,0.850143817743678,0.857301943195509,0.863790646726925,0.869698186760113,0.875097869405839,0.880051066189092,0.884609528140579,0.888817179647341,0.892711522753382,0.896324746280407,0.899684608730365,0.902815145903583
99,2.07548295647216e-44,0.058281780986043,0.236390007222857,0.380372795799117,0.483324313942472,0.55833080504196,0.614832005133587,0.658726898701822,0.693730017973764,0.722256533054424,0.745931729734341,0.765884606663375,0.782921778903027,0.79763390544068,0.810462936820297,0.821745879382349,0.831744047959321,0.840663094242634,0.848667018636117,0.85588816505598,0.862434476199066,0.868394844202425,0.873843113738014,0.87884111626309,0.883440997384296,0.887687021408487,0.891616984302584,0.895263329846017,0.89865403825851,0.901813338485917
100,7.23717385035801e-45,0.0565713341461326,0.23284229761436,0.376535417866349,0.47965006970936,0.55492406393936,0.611697621965815,0.655842061968172,0.691066300934556,0.719786766423908,0.743631903700901,0.763734099501684,0.780903049378627,0.795732053698502,0.808665275191493,0.820041556854983,0.830123735883063,0.839118728246727,0.847191588252472,0.854475542455562,0.861079276499859,0.867092311100497,0.872589025421828,0.877631707595957,0.882272895171258,0.886557190223507,0.890522680869633,0.894202064371506,0.897623541426879,0.900811533074265
101,2.522137626862e-45,0.0549101745845444,0.229345862929503,0.372734565322072,0.476001612002546,0.551536075146636,0.608577303908906,0.652968058239195,0.688411111516181,0.717323832935841,0.741337632571972,0.761588161128271,0.778888112934914,0.793833374361074,0.806870281811408,0.818339487534559,0.828505331180482,0.83757597827438,0.845717525951653,0.853064074954286,0.859725047333974,0.865790587261934,0.871335604336902,0.876422840116435,0.881105221462451,0.885427686073381,0.889428612446828,0.893140949854659,0.896593118235194,0.899809729668625
102,8.78452192948362e-46,0.0532969079975775,0.225899989817195,0.368969910489695,0.472378774055703,0.548166745820026,0.605470995649279,0.650104852846228,0.685764427142325,0.714867717456005,0.739048905977616,0.759446784321299,0.776876964483992,0.791937863816942,0.805077954106834,0.816639669587152,0.826888832548825,0.836034843406663,0.844244831092716,0.851653762112258,0.85837178840612,0.864489672494351,0.870082850362862,0.875214513753259,0.879937976218863,0.884298508939086,0.888334779026472,0.892079986293263,0.895562768683177,0.898807928269
103,3.05785358390465e-46,0.0517301788007073,0.222503974475109,0.365241128460488,0.46878139009452,0.544815983528032,0.602378642063181,0.647252411214603,0.683126225285711,0.712418404876745,0.73676571356267,0.757309961867296,0.774869598942748,0.790045518457392,0.803288289506137,0.814942101179725,0.825274238685838,0.834495322724925,0.842773503034863,0.850244603489657,0.857019499421042,0.863189566605385,0.868830763379343,0.874006728435174,0.87877115940148,0.883169658801605,0.887241180600864,0.891019173685103,0.894532492770552,0.897806128875387
104,1.06381002239829e-46,0.0502086690732509,0.219157122526761,0.361547897071602,0.465209295331288,0.541483696249777,0.599300188216129,0.644410698863438,0.680496483468016,0.709975880116936,0.734488044986729,0.755177686561142,0.772866011232842,0.788156334676455,0.801501285439247,0.813246780480133,0.823661548289766,0.832957415310783,0.841303541137439,0.848836598646738,0.85566818008352,0.861890269402688,0.867579343265983,0.872799484090923,0.877604770971293,0.882041135641918,0.886147817162308,0.889958512027966,0.89350229049704,0.896804331487788
105,3.69879220208633e-47,0.0487310975312616,0.215858748900105,0.357889896884235,0.46166232595951,0.538169792373376,0.596235579362336,0.641579681405416,0.677875179259783,0.707540128121937,0.732215889924126,0.753049951206068,0.770866196280715,0.786270308870902,0.79971693933767,0.811553705657123,0.82205076005935,0.831421120246125,0.839834944759934,0.847429747143829,0.854317830098368,0.860591780693926,0.866328589902432,0.871592780649253,0.876438810889291,0.880912939441004,0.885054688703103,0.888898001319636,0.892472161862363,0.895802536106203
106,1.28529814992502e-47,0.0472962185279134,0.212608177707628,0.354266811161964,0.458140319148536,0.534874180694312,0.593184760944156,0.638759324546582,0.675262290280335,0.705111133863566,0.729949238063926,0.750926748613642,0.768870149017574,0.784387437440242,0.797935248634474,0.809862874880331,0.82044187269383,0.829886436613118,0.838367713261987,0.846024048541331,0.852968449170441,0.859294100286784,0.865078503168342,0.870386618038915,0.875273279116462,0.879785070179844,0.883961795215551,0.887837641557902,0.891442106866246,0.894800742730631
107,4.46370569115048e-48,0.0459028210806499,0.209404742127938,0.350678325849256,0.454643113038225,0.531596770413811,0.590147678591514,0.63594959408612,0.672657794197693,0.702688882340056,0.727688079109896,0.74880807160377,0.7668778643794,0.782507716786724,0.796156210764299,0.808174286320284,0.818834884892946,0.828353363494196,0.836901846003376,0.84461950239972,0.851620037004626,0.857997227988962,0.863829082943375,0.86918099618866,0.874108175613799,0.878657527839419,0.882869136691954,0.886777432740547,0.890412125508409,0.893798951361072
108,1.54929660533461e-48,0.044549727924396,0.206247784288813,0.347124129550111,0.451170546733639,0.528337471137233,0.587124278121352,0.633150455916139,0.67006166872848,0.70027335857602,0.725432402780503,0.746693913004681,0.764889337306935,0.780631143315332,0.794379823163353,0.8064879381484,0.817229795356935,0.826821899972068,0.835437342344028,0.843216108279548,0.850272593305849,0.856701163608179,0.862580329107198,0.867975915027245,0.872943500342294,0.877530312400711,0.881776713124612,0.885717374865359,0.889382217788577,0.892797161997526
109,5.37428333917193e-49,0.0432357945901495,0.203136655151706,0.343603913506888,0.447722460299751,0.525096192872461,0.584114505537069,0.63036187602147,0.667473891637844,0.697864547622414,0.723182198808891,0.744584265652925,0.762904562745687,0.778757713433789,0.792606083269407,0.804803828536984,0.815626602786529,0.825292045129716,0.833974201644014,0.84181386574144,0.848926117779068,0.855405906952167,0.861332241539488,0.866771374483425,0.87177925326294,0.8764034238447,0.880684524505827,0.884657467930123,0.888352383706471,0.891795374639994
110,1.86317284879516e-49,0.0419599085082813,0.200070714397676,0.340117371579282,0.444298694756194,0.521872846028301,0.581118307027963,0.627583820479448,0.664894440739366,0.695462434556506,0.720937456942864,0.742479122393367,0.760923535645921,0.776887423552548,0.790834988521801,0.803121955659234,0.814025305882961,0.823763798050392,0.832512423263549,0.840412774346093,0.847580610129282,0.854111457828676,0.860084820119924,0.865567374485962,0.870615434336729,0.875276862152368,0.879592570827901,0.883597711932626,0.887322623261813,0.890793589288476
111,6.45553077093126e-50,0.0407209881358965,0.197049330314741,0.336664200223454,0.440899092072031,0.518667341412884,0.578135628968669,0.624816255459695,0.662323293894978,0.693067004481831,0.718698166944877,0.740378476079177,0.75894625096266,0.775020270084794,0.789066536361442,0.801442317689235,0.812425903347961,0.822237157817625,0.831052006562994,0.83901283365428,0.846236070061521,0.852817816045473,0.858838064728197,0.864363914963618,0.869452043524656,0.874150627304696,0.878500852083136,0.882538106870653,0.886292936454326,0.88979180594297
112,2.2354070094456e-50,0.0395179821076223,0.194071879686627,0.333244098471321,0.437523495160546,0.51547959023207,0.575166417918617,0.622059147223919,0.659760429014877,0.690678242528162,0.71646431859201,0.738282319571821,0.756972703655681,0.773156249446448,0.7873007242308,0.799764912801961,0.810828393883755,0.820712123515212,0.829592950902854,0.837614043226849,0.844892497280856,0.851524981410341,0.857591975244,0.863160995845157,0.868289080787717,0.873024719282667,0.877409368263832,0.88147865274199,0.885263323283734,0.888790024603479
113,7.73618286805332e-51,0.0383498684092043,0.191137747682895,0.329856767910007,0.434171747874068,0.51230950408787,0.572210620621468,0.619312462125696,0.657205824057434,0.688296133851468,0.714235901675965,0.736190645741061,0.755002888689509,0.77129535805616,0.785537549573908,0.798089739173275,0.809232776193068,0.819188694227224,0.82813525564378,0.83621640262472,0.843549891492391,0.850232953731078,0.856346551547038,0.861958617059348,0.867126546086907,0.871899138067263,0.876318119362291,0.880419349544423,0.884233783749759,0.88778824527
114,2.67572780975127e-51,0.0372156535733133,0.188246327750444,0.326501912661434,0.43084369499882,0.509156994976862,0.569268184004566,0.61657616661026,0.654659457029119,0.685920663633885,0.712012906003036,0.734103447464944,0.753036801033416,0.769437592335303,0.783777009836366,0.79641679497993,0.807639048979122,0.817666869038004,0.826678920146566,0.834819911408889,0.842208252401266,0.848941732815501,0.855101793517017,0.86075677853496,0.865964439383223,0.870773883639466,0.875227105370815,0.879360197275739,0.883204317852122,0.886786467942535
115,9.2491504615578e-52,0.0361143718969731,0.185397021506356,0.323179239362084,0.42753918224979,0.50602197528862,0.566339055178389,0.613850227214297,0.652121305984405,0.683551817083673,0.709795321394107,0.732020717629792,0.751074435661421,0.767582948707983,0.782019102465337,0.794746078399565,0.806047210945636,0.81614664703217,0.825223943772153,0.833424569140425,0.840867579712659,0.847651318471443,0.853857701033656,0.859555480200768,0.864802760637663,0.869648955980258,0.874136326281705,0.878301195933723,0.882174925590547,0.885784692621083
116,3.19525911190414e-52,0.0350450846800408,0.182589238632072,0.319888457142893,0.424258056265629,0.502904357804138,0.563423181436001,0.611134610565727,0.649591349025685,0.681189579435181,0.707583137684626,0.7299424491302,0.749115787552281,0.76573142360103,0.780263824909544,0.793077587610709,0.804457260796825,0.814628027294608,0.823770325881624,0.83203037538047,0.839527873131783,0.84636171050675,0.852614273976675,0.858354721985545,0.863641509811226,0.868524355070621,0.873045782087263,0.877242345516161,0.881145606964756,0.884782919305645
117,1.10320002522144e-52,0.0340068794841852,0.179822396768893,0.316629277609315,0.421000164603581,0.499804055694274,0.560520510252495,0.608429283383506,0.647069564303194,0.678833935948814,0.705376344724594,0.72786863486903,0.747160851689493,0.763883013444,0.778511174619277,0.791411320792777,0.802869197237403,0.813111008910479,0.822318065836211,0.830637329690244,0.838189132363885,0.845072908729289,0.851371512225807,0.85715450381807,0.862480686864909,0.86740008089154,0.871955472779791,0.876183646020839,0.880116361974471,0.883781147996219
118,3.80667679535745e-53,0.0329988694118192,0.177095921414778,0.313401414821523,0.417765355734431,0.496720982518189,0.557630989284465,0.605734212477407,0.644555930014916,0.676484871910997,0.703174932378549,0.725799267757395,0.745209623061286,0.762037714669169,0.776761149046381,0.789747276126072,0.80128301897258,0.811595590965216,0.820867162997287,0.829245431631036,0.836851357114253,0.84378491294694,0.850129415660786,0.855954825627124,0.861320291759713,0.866276133423996,0.87086539835159,0.875125097445544,0.879087190619416,0.882779378692808
119,1.31274666302608e-53,0.0320201924044595,0.174409245822424,0.310204585274761,0.414553479037476,0.493655052221799,0.554754566369441,0.603049364747814,0.642050424406503,0.674142372634134,0.700978890525551,0.723734340714663,0.743262096660625,0.760195523711538,0.775013745644266,0.788085451791786,0.799698724708063,0.810081772544523,0.819417616726371,0.827854680764214,0.835514547088205,0.842497722967603,0.848887984161357,0.854755687341489,0.860160324456639,0.865152512648974,0.869775558794962,0.874066699788061,0.878058092899312,0.881777611395409
120,4.52437540545595e-54,0.0310700105600039,0.17176181089863,0.307038507879849,0.411364384795537,0.490606179136221,0.551891189525364,0.600374707185518,0.639553025771186,0.671806423456579,0.698788209059163,0.721673846668447,0.7413182674852,0.758356437008827,0.773268961867905,0.786425845971996,0.798116313150054,0.808569552734377,0.817969426385127,0.826465076651215,0.8341787019911,0.841211338599189,0.847647217607269,0.853557088889952,0.85900078491669,0.864029218547456,0.86868595410221,0.873008453046177,0.877029068813883,0.880775846104024
121,1.55839931461482e-54,0.0301475094684185,0.169153065104897,0.30390290394383,0.408197924189971,0.487574277976239,0.549040806950031,0.597710206871505,0.637063712449697,0.66947700974259,0.696602877887438,0.719617778554593,0.739378130537427,0.756520451001473,0.771526795173823,0.784768456849666,0.796535783005254,0.807058930621027,0.816522591335363,0.825076618853555,0.83284382152833,0.839925759649631,0.84640711587828,0.8523590302013,0.857841673100867,0.862906251100427,0.867596584265634,0.871950357217677,0.876000118362851,0.879774082818652
122,5.36464370005267e-55,0.0292518975653554,0.166582464359289,0.300797497150763,0.405053949295741,0.484559263838767,0.546203367020558,0.59505583097675,0.634582462830182,0.667154116882307,0.694422886932905,0.717566129317177,0.737441680824449,0.754687562132636,0.769787243020112,0.783113282608647,0.79495713298086,0.805549905290993,0.815077110939033,0.82368930693282,0.831509905405325,0.838640985926877,0.845167678854155,0.851161511204323,0.856682988970173,0.86178361028887,0.866507449277536,0.870892412300347,0.874971241545938,0.878772321539293
123,1.84563003228932e-55,0.0283824055032206,0.164049471939499,0.297722013542665,0.401932313076474,0.481561052201314,0.543378818292852,0.592411546762008,0.63210925534811,0.664837730291705,0.692248226132547,0.715518891908499,0.735508913358121,0.752857766848187,0.768050302866418,0.781460321433676,0.793380361784563,0.80404247583107,0.813632984558235,0.822303140450673,0.83017695332755,0.837357017238889,0.843928906414664,0.849964531827817,0.855524732485613,0.86066129609377,0.865418549130219,0.869834618291974,0.873942438362867,0.877770562265948
124,6.34584786280059e-56,0.0275382855392325,0.161553558387144,0.294676181500584,0.398832869379572,0.478579558920466,0.540567109501051,0.589777321577612,0.6296440684862,0.662527835412561,0.690078885437793,0.713476059289077,0.733579823155019,0.751031061596714,0.766315972173948,0.779809571510376,0.791805468124553,0.80253664132832,0.812190211555212,0.820918118968849,0.828844965000505,0.836073853393647,0.842690798439585,0.848768092000575,0.854366903608191,0.85953930849611,0.864329883815985,0.868776975190343,0.87291370881336,0.876768804998616
125,2.18059752960994e-56,0.0267188109400195,0.159094201413247,0.291659731725835,0.395755472931341,0.475614700230367,0.537768189557011,0.587153122863259,0.627186880774326,0.660224417712422,0.6879148548145,0.711437624427632,0.731654405236434,0.749207442829522,0.764584248405461,0.778161031025257,0.790232450709516,0.801032400870083,0.81074879129235,0.819534242049159,0.827513940129729,0.834791494199148,0.841453354808702,0.847572191651397,0.853209502298913,0.858417647476875,0.863241453327135,0.867719482993241,0.871885052897141,0.875767049737297
126,7.48862074832901e-57,0.0259232754023186,0.156670885804898,0.288672397221356,0.39269997933213,0.472666392741196,0.534982007549757,0.584538918147817,0.624737670789443,0.657927462684562,0.68575612424293,0.709403580301092,0.729732654628363,0.747386907000622,0.762855129025281,0.776514698165711,0.788661308248633,0.799529753543965,0.809308723132182,0.818151509253486,0.826183878420795,0.833509939463404,0.840216575401808,0.846376830709084,0.852052528518787,0.857296313017051,0.862153257655971,0.866662141698453,0.870856470613931,0.874765296481992
127,2.57020774212924e-57,0.0251509924893488,0.15428310333309,0.285713913273222,0.38966624505152,0.469734553437671,0.532208512744954,0.581934675049103,0.622296417155495,0.655636955847955,0.68360268371775,0.707373919894579,0.727814566361512,0.745569450566742,0.76112861149928,0.774870571120021,0.787092039451579,0.798028698437848,0.807870006437385,0.816769920143788,0.824854779579311,0.832229188994446,0.838980460098701,0.845182009102438,0.850895982228818,0.85617530509762,0.861065296794796,0.865604951303766,0.869827961963454,0.8737635452327
128,8.81605507688929e-58,0.0244012950824401,0.151930352661706,0.282784017432289,0.386654127423511,0.466819099677538,0.529447654584375,0.579340361273693,0.619863098543333,0.653352882747232,0.681454523247999,0.705348636201402,0.725900135471291,0.743755069987315,0.759404693294892,0.773228648077349,0.785524643028531,0.796529234639883,0.80643264057078,0.815389474282098,0.823526643310924,0.830949242600318,0.837745008779186,0.843987726760266,0.849739863390015,0.85505462369957,0.859977570735911,0.864547911806965,0.868799526945431,0.872761795989421
129,3.02217525056548e-58,0.0236735348475172,0.149612139257642,0.279882449495973,0.383663484641758,0.463919949190075,0.526699382685373,0.576755944616709,0.617437693670638,0.65107522895265,0.679311632857086,0.703327722223054,0.723989356997813,0.741943761724485,0.757683371881102,0.771588927227744,0.783959117690155,0.795031361238496,0.804996624895332,0.814010171230521,0.822199469321314,0.829670100089082,0.836510221323075,0.842793983611378,0.848584171963387,0.853934268803886,0.858890079471619,0.863491023205838,0.867771165559585,0.871760048752155
130,1.03538980069073e-58,0.0229670817160395,0.147327975302064,0.277008951490182,0.380694175754806,0.461037020074605,0.523963646840344,0.574181392961614,0.615020181301826,0.648803980060053,0.677174002582767,0.701311170969199,0.722082225985886,0.740135522243103,0.755964644728452,0.769951406762141,0.782395462147616,0.79353507732238,0.803561958774152,0.812632010551237,0.820873257316199,0.828391761268818,0.835276097610188,0.841600779584584,0.847428907909945,0.852814240391552,0.857802822994221,0.862434285498169,0.866742877805639,0.870758303520903
131,3.54508467136427e-59,0.0222813233800148,0.145077379602768,0.274163267651368,0.377746060661376,0.458170230798998,0.521240397016209,0.571616674280017,0.612610540247972,0.646539121690839,0.675041622477132,0.699298975457673,0.720178737485014,0.738330348010722,0.754248509309036,0.768316084872358,0.780833675112575,0.792040381980505,0.802128641570495,0.811254991806501,0.819548007001332,0.82711422594762,0.834042637520349,0.840408114608697,0.846274071190697,0.851694538443555,0.856715801296021,0.861377698681744,0.865714663683315,0.869756560295664
132,1.21307439875956e-59,0.0216156648007128,0.142859877507648,0.271345144408726,0.374819000105649,0.455319500198202,0.518529583353877,0.569061756631456,0.610208749366728,0.644280639491923,0.672914482606588,0.697291128714465,0.718278886549395,0.736528235497603,0.752534963096503,0.766682959751097,0.779273755297186,0.790547274302108,0.800696672647761,0.80987911455864,0.818223718082504,0.825837493933599,0.832809840933393,0.839215988612535,0.845119661766657,0.85057516294088,0.855629014369319,0.860321262754351,0.864686523192337,0.868754819076437
133,4.14845094799673e-60,0.0209695277307114,0.140675000819241,0.268554330366518,0.37191285567259,0.452484747472759,0.515831156167733,0.566516608163211,0.607814787562234,0.642028519135707,0.670792573051848,0.695287623773729,0.716382668237913,0.73472918117671,0.750824003566052,0.765052029591944,0.777715701414101,0.789055753376701,0.799266051369494,0.808504378370056,0.816900390265539,0.824561565034884,0.83157770772916,0.838024401524916,0.843965679598835,0.849456113864514,0.854542462206419,0.859264977713774,0.863658456332426,0.867753079863225
134,1.41782222366231e-60,0.0203423502489238,0.138522287710355,0.26579057628654,0.369027489783297,0.449665892187337,0.5131450659451,0.563981197110086,0.605428633785041,0.639782746320032,0.668675883907906,0.693288453677757,0.714490077614139,0.732933181523707,0.749115628194438,0.763423292589368,0.776159512176466,0.787565818294065,0.797836777099383,0.807130782803227,0.815578023256299,0.823286439059619,0.830346237787494,0.836833353274661,0.842812124648246,0.848337391195443,0.853456144799623,0.858208843557801,0.862630463103304,0.866751342656025
135,4.84277729624158e-61,0.019733586308259,0.136401282640747,0.263053635070718,0.366162765690359,0.446862854269263,0.510471263345728,0.561455491794216,0.603050267032021,0.637543306768154,0.666564405284035,0.691293611476984,0.712601109746326,0.731140233016957,0.747409834459963,0.761796746938721,0.774605186297922,0.786077468144255,0.79640884920126,0.805758327420701,0.81425661676068,0.822012115815964,0.829115430988249,0.835642843790595,0.841658996875902,0.847218994914652,0.852370062141232,0.857152860284217,0.861602543504696,0.865749607454839
136,1.65311746083184e-61,0.0191427052955781,0.134311536274855,0.260343261743831,0.363318547473255,0.444075554007064,0.507809699201266,0.558939460624862,0.60067966634629,0.635310186228706,0.664458127303758,0.68930309022998,0.710715759707409,0.729350332137524,0.745706619842485,0.760172390836239,0.773052722492605,0.784590702017596,0.794982267039105,0.804387011785103,0.812936170484618,0.820738595112096,0.827885287211288,0.834452873001543,0.840506296242819,0.846100925003131,0.85128421422355,0.856097027890807,0.860574697536322,0.864747874259666
137,5.63960937111721e-62,0.0185691916036201,0.132252605400562,0.257659213436379,0.360494700033759,0.44130391204901,0.505160324514746,0.556433072098213,0.598316810817125,0.63308337047566,0.662357040104843,0.687316883003439,0.708834022574995,0.727563475369168,0.744005981823408,0.75855022247904,0.771502119475145,0.783105519004683,0.793557029977038,0.803016835459131,0.811616684134081,0.819465876756209,0.826655806336475,0.833263440836337,0.839354022710012,0.844983181441864,0.850198601038878,0.855041346375359,0.859546925197906,0.863746143070506
138,1.92278190266632e-62,0.0180125442145778,0.13022405284898,0.255001249367558,0.35769108909139,0.438547849401666,0.502523090460064,0.553936294797179,0.595961679579877,0.630862845308295,0.66026113383928,0.685334982872174,0.706955893431371,0.725779659198347,0.742307917885687,0.756930240065126,0.76995337596067,0.781621918196385,0.792133137379327,0.801647798005556,0.810298157415074,0.818193960556513,0.825426988243686,0.832074547223805,0.838202176238497,0.84386576421184,0.84911322257952,0.853985815735658,0.85851922648917,0.86274441388736
139,6.55158403583856e-63,0.0174722762950102,0.128225447415248,0.25236913082839,0.354907581178859,0.435807287428446,0.499897948381464,0.551449097391193,0.593614251815892,0.628648596551159,0.658170398673271,0.683357382919114,0.70508136736349,0.723998880114211,0.740612425513828,0.755312441793378,0.768406490664799,0.780139898683842,0.790710588610382,0.800279898987226,0.80898059003364,0.816922846321233,0.824198832812801,0.830886192092785,0.837050756789292,0.842748673294046,0.848028078837776,0.85293043596949,0.857491601409837,0.861742686710227
140,2.23098930676095e-63,0.0169479148017929,0.126256363780319,0.24976262116496,0.352144043637561,0.433082147848175,0.497284849793016,0.548971448636017,0.591274506752429,0.626440610054034,0.656084824787212,0.681384076235292,0.703210439462973,0.722221134608607,0.738919502193883,0.753696825863562,0.766861462303649,0.778659459558462,0.78928938303476,0.798913137967058,0.807663981695856,0.815652533858614,0.822971339923708,0.82969837537211,0.835899764323413,0.841631908669469,0.846943169805951,0.851875207074642,0.85646404995963,0.860740961539107
141,7.59247092871492e-64,0.0164390000988069,0.124316382433748,0.247181485761794,0.34940034461308,0.430372352733652,0.494683746378112,0.546503317373527,0.588942423662576,0.624238871691905,0.654004402375677,0.67941505591984,0.701343104826107,0.72044641917607,0.737229145413453,0.752083390476326,0.765318289593828,0.77718059991193,0.78786952001716,0.797547514508049,0.806348332107836,0.814383022976914,0.821744509456301,0.828511096990623,0.83474919880188,0.840515470319096,0.845858495476347,0.850820129048899,0.855436572138269,0.859739238373999
142,2.58227717025791e-64,0.0159450855840826,0.122405089597435,0.244625492025356,0.346676353050717,0.427677824510224,0.492094589988948,0.544044672531528,0.586617981865169,0.622043367364918,0.651929121647404,0.677450315079982,0.699479358553838,0.718674730313827,0.735541352661687,0.750472133833195,0.763776971252442,0.775703318836197,0.786450998922427,0.796183028173264,0.805033640975729,0.813114313484408,0.820518341290482,0.827324356877163,0.833599060185712,0.839399358223917,0.844774055841265,0.849765201890048,0.85440916794548,0.858737517214906
143,8.77720484759575e-65,0.015465737327116,0.12052207715034,0.242094409367674,0.343971938691044,0.424998485954359,0.489517332646009,0.541595483123552,0.584301160724708,0.619854082998351,0.649858972825279,0.675489846831028,0.697619195751774,0.716906064521799,0.733856121429282,0.748863054136581,0.762237505997087,0.774227615423488,0.78503381911555,0.794819678525847,0.803719908005721,0.811846405189388,0.81929283530616,0.826138154960576,0.83244934843593,0.838283572364919,0.843689850893009,0.848710425595875,0.853381837380983,0.857735798061825
144,2.98155526773385e-65,0.0150005337160875,0.118666942554149,0.239588009190085,0.341286972065476,0.42233426019223,0.486951926537564,0.539155718248652,0.581991939651278,0.617671004542574,0.647793946146322,0.673533644296366,0.695762611530176,0.715140418302587,0.732173449208476,0.747256149589774,0.760699892545859,0.772753488766298,0.783617979961661,0.793457465129013,0.802407132904032,0.810579297900164,0.818067991383249,0.824952491169709,0.831300063513556,0.83716811272309,0.842605880623882,0.847655800164165,0.852354580444503,0.856734080914758
145,1.01219068093485e-65,0.0145490651147164,0.116839288779875,0.237106064867112,0.338621324491873,0.419685070698297,0.484398324019158,0.536725347091209,0.579690298100464,0.615494117973019,0.645734031861671,0.671581700607457,0.693909601003956,0.713377788161485,0.730493333493059,0.745651418396946,0.759164129617341,0.771280937957394,0.782203480826039,0.792096387546052,0.801095315376921,0.809312991425059,0.816843809401673,0.823767365433411,0.83015120537961,0.836052979279419,0.841522145026185,0.846601325592706,0.85132739713576,0.855732365773703
146,3.43411025181647e-66,0.0141109335284936,0.115038724235383,0.23464835173046,0.335974868070156,0.417050841293903,0.481856477613099,0.534304338920736,0.577396215573275,0.613323409290144,0.643679220236561,0.669634008903824,0.692060159292678,0.71161817060647,0.728815771778362,0.744048858763146,0.757630215930617,0.769809962089814,0.780790321074106,0.790736445340327,0.799784455130682,0.808047485572416,0.815620289241359,0.822582777680534,0.829002773995114,0.834938172014895,0.840438644092223,0.845547001879281,0.850300287454477,0.854730652638662
147,1.16438915007032e-66,0.0136857522800404,0.113264862693839,0.232214647053127,0.333347475677948,0.414431496145867,0.479326340007955,0.531892663091675,0.575109671616055,0.611158864519391,0.641629501550322,0.667690562333051,0.690214281520551,0.709861562148203,0.727140761561262,0.742448468894308,0.756098150205259,0.768340560256864,0.779378500071428,0.789377638075275,0.798474551871644,0.806782780150591,0.814397430782244,0.821398727839934,0.827854769321095,0.833823690910507,0.839355377814296,0.84449282902168,0.849273251400378,0.853728941509634
148,3.94560557525658e-67,0.01327314569335,0.111517323223055,0.229804730033651,0.330739020966245,0.411826959765087,0.476807864058051,0.529490289043205,0.572830645820403,0.609000469711163,0.639584866096349,0.665751354050774,0.688371962816428,0.708107959300027,0.725468300340181,0.740850246997242,0.754567931161337,0.766872731552126,0.777968017183714,0.788019965314408,0.797165605306173,0.805518874967959,0.813175233904269,0.820215215840467,0.826707191318575,0.832709535947244,0.838272346184709,0.843438807017686,0.848246288973184,0.852727232386619
149,1.33616587239482e-67,0.0128727487866714,0.109795730115737,0.227418381780461,0.328149378355094,0.409237157005147,0.474301002782962,0.527097186299039,0.570559117823103,0.606848210940775,0.637545304182096,0.663816377220669,0.686533198313799,0.706357358577967,0.723798385615081,0.739254191279642,0.753039557519414,0.76540647506945,0.776558871776821,0.786663426621312,0.795857615140669,0.80425576983291,0.811953698487386,0.819032241610994,0.825560039948579,0.831595707106095,0.837189549195763,0.842384935865087,0.847219400172619,0.851725525269618
150,4.52207596289438e-68,0.0124842069738052,0.108099712820607,0.225055385296359,0.325578423029309,0.406662013060925,0.47180570936701,0.524713324467235,0.568295067306024,0.604702074308436,0.635510806129056,0.661885625014455,0.684697983150797,0.70460975650073,0.722131014887469,0.737660299950078,0.751513028000543,0.763941789902957,0.775151063216748,0.785308021559645,0.794550581081572,0.802993464553851,0.81073282441155,0.817849805080376,0.824413315172133,0.830482204368051,0.836106986839762,0.841331215561668,0.846192584998405,0.850723820158629
151,1.52948663642621e-68,0.0121071757735849,0.106428905874401,0.222715525463114,0.323026030934194,0.404101453467212,0.46932193715877,0.522338673239994,0.566038473996053,0.6025620459392,0.63348136227275,0.659959090611878,0.682866312470183,0.702865149589698,0.720466185660394,0.736068571218,0.749988341326276,0.762478675147039,0.773744590869638,0.783953749693142,0.793244502835352,0.801731958939206,0.809512611556724,0.816667906177479,0.823267016950265,0.829369027714099,0.83502465910901,0.840277646105216,0.845165843450264,0.849722117053654
152,5.16991564439151e-69,0.0117413205273227,0.104782948834731,0.220398589026176,0.320492078771305,0.401555404097337,0.466849639670561,0.519973202393468,0.56378931766501,0.600428111982936,0.631456962962709,0.658036767200709,0.681038181419353,0.701123534368932,0.718803895438446,0.734479003293737,0.748465496218653,0.761017129896359,0.772339454101778,0.782600610585608,0.791939380108522,0.800471252797414,0.808293059802881,0.81548654483117,0.822121145244002,0.828256177125232,0.833942565995807,0.839224227493516,0.844139175527918,0.848720415954691
153,1.74642823731101e-69,0.0113863161240073,0.103161486213795,0.218104364579509,0.317976443994212,0.399023791161785,0.464388770577958,0.517616881787561,0.561547578129564,0.598300258614298,0.629437598562457,0.656118647976739,0.679213585150329,0.699384907365169,0.717144141727757,0.732891594388497,0.746944491400212,0.759557153245851,0.7709356522796,0.781248603800926,0.790635212607627,0.799211345936931,0.807074169029993,0.81430572097032,0.820975700014372,0.827143652582438,0.832860707492458,0.838170959724355,0.843112581231092,0.847718716861742
154,5.89585955634276e-70,0.011041846733043,0.101564167412925,0.21583264255053,0.315479004804307,0.396506541206837,0.461939283719283,0.515269681365739,0.55931323525116,0.59617847203268,0.627423259449498,0.654204726143766,0.677392518819759,0.697649265107821,0.715486922035998,0.731306342714368,0.745425325593981,0.758098744290721,0.769533184769683,0.779897728903049,0.789332000039248,0.79795223816623,0.805855939118048,0.813125434523799,0.819830681222406,0.82603145406671,0.831779083591266,0.837117842795519,0.842086060559506,0.846717019774806
155,1.98917132823043e-70,0.0107076055443298,0.0999906466579749,0.213583215185183,0.312999640146609,0.394003581113198,0.45950113309512,0.512931571154828,0.557086268935927,0.594062738462191,0.625413936015304,0.652294994913593,0.675574977588914,0.695916604128974,0.71383223387238,0.729723246484314,0.743907997523482,0.756641902126441,0.768132050938744,0.778547985456008,0.788029742110001,0.7966939292938,0.804638369947035,0.811945685420486,0.818686088829131,0.824919581559036,0.830697694284533,0.836064876704794,0.841059613512883,0.845715324693883
156,6.70695673805937e-71,0.0103832945154839,0.0984405829355169,0.211355876533099,0.310538229705613,0.391514838094647,0.457074272867815,0.510602521264829,0.55486665913461,0.591953044151618,0.623409618665294,0.650389447506021,0.673760956623683,0.694186920963381,0.712180074747653,0.728142303912177,0.742392505912731,0.755186625848759,0.76673225015365,0.777199373023903,0.786728438526541,0.795436419128147,0.803421461396952,0.810766473589256,0.817541922795581,0.823808035040407,0.829616539564562,0.835012061449966,0.840033240090948,0.844713631618973
157,2.25999068442818e-71,0.0100686241260076,0.0969136399298574,0.209150422432899,0.308094653901143,0.389040239696678,0.454658657360985,0.508282501888718,0.552654385842481,0.589849375374388,0.621410297818819,0.64848807714884,0.671950451094568,0.692460212148472,0.710530442174108,0.726563513212679,0.740878849486234,0.753732914553692,0.765333781781408,0.775851891170913,0.785428088995556,0.794179707477791,0.802205213347803,0.809587798958989,0.816398183082785,0.822696814491816,0.828535619423658,0.833959397028821,0.83900694029342,0.843711940550076
158,7.61053518143929e-72,0.00976331313822173,0.095409485960849,0.206966650497586,0.305668793884234,0.38657971379515,0.452254241059027,0.505971483302254,0.55044942909926,0.587751718428537,0.619415963909153,0.646590877077824,0.670143456176688,0.690736474224344,0.708883333665571,0.724986872601416,0.739367026968993,0.752280767337525,0.763936645189172,0.774505539461285,0.784128693223774,0.792923794151272,0.800989625679602,0.808409661458571,0.815254869651778,0.821585919894252,0.827454933854122,0.832906883439146,0.837980714120023,0.842710251487193
159,2.56124265435304e-72,0.00946708836477651,0.0939277939224942,0.204804360100066,0.30326053153304,0.384133188594946,0.449860978606622,0.503669435863785,0.548251768989041,0.585660059636672,0.617426607383472,0.644697840536723,0.668339967049771,0.689015703733759,0.707238746737407,0.723412380294864,0.737857037086501,0.750830183296816,0.76254083974424,0.773160317459347,0.782830250917955,0.791668678957142,0.799774698272364,0.807232061016884,0.814111982463591,0.820475351228709,0.826374482848258,0.831854520678726,0.836954561570481,0.841708564430322
160,8.614157454246e-73,0.00917968444256503,0.09246824122233,0.202663352358763,0.300869749448748,0.381700592628632,0.447478824808254,0.501376330014058,0.546061385640202,0.583574385345942,0.61544221870284,0.642808960777258,0.666539978898151,0.687297897222148,0.705596678906516,0.721840034510376,0.736348878564744,0.749381161528394,0.761146364814051,0.771816224729495,0.781532761784897,0.790414361703976,0.798560431006115,0.806054997562818,0.81296952147926,0.819365108476175,0.825294266398368,0.830802308745348,0.835928482644515,0.840706879379464
161,2.8953495948923e-73,0.00890084361286512,0.091030509721584,0.200543430123363,0.298496330951527,0.379281854755125,0.445107734627717,0.499092136276026,0.543878259225333,0.581494681927999,0.613462788342195,0.64092423105911,0.664743486910767,0.68558305123761,0.703957127691338,0.72026983346618,0.7348425501302,0.747933701129358,0.759753219766192,0.770473260836201,0.780236225531432,0.789160842200358,0.797346823760888,0.804878471025262,0.811827486659818,0.818255191617645,0.824214284496758,0.829750247636797,0.834902477341848,0.83970519633462
162,9.72556649988559e-74,0.0086303155075416,0.0896142856760942,0.198444397960653,0.296140160076494,0.376876904158362,0.442747663187629,0.496816825254652,0.541702369961152,0.579420935778964,0.611488306790335,0.639043644649923,0.662950486281157,0.683871162330902,0.702320090611844,0.718701775381381,0.733338050509839,0.746487801197075,0.758361403968393,0.769131425344012,0.778940641864429,0.787908120254893,0.79613387641672,0.80370248133311,0.810685877966303,0.81714560063411,0.823134537135728,0.828698337350861,0.833876545662201,0.838703515295788
163,3.26478111829924e-74,0.00836785694114555,0.0882192596779779,0.196366062140476,0.293801121569698,0.374485670345973,0.440398565768947,0.494550367636724,0.539533698108431,0.577353133319395,0.609518764549897,0.637167194825283,0.661160972207459,0.682162227055448,0.700685565189545,0.717135858475962,0.731835378431125,0.745043460829186,0.756970916788527,0.767790717817546,0.777646010490795,0.786656195676202,0.794921588853659,0.802527028415259,0.80954469535975,0.816036335506562,0.822055024307584,0.827646577885325,0.832850687605299,0.83770183626297
164,1.09526211270547e-74,0.00811323170875056,0.0868451265980484,0.194308230621787,0.291479100884125,0.372108083147965,0.438060397810486,0.492292734190659,0.537372223971906,0.575291260994253,0.60755415213735,0.635294874868725,0.659374939892403,0.680456241967332,0.699053548947482,0.71557208097078,0.730334532622013,0.743600679123599,0.755581757594611,0.766451137821498,0.776352331117472,0.785405068272921,0.793709960951755,0.801352112200605,0.808403938801196,0.814927396215993,0.820975746004628,0.826594969237975,0.831824903170864,0.836700159236165
165,3.67203201763124e-75,0.00786621038937087,0.0854915855289628,0.192270713038827,0.289173984175725,0.369744072715404,0.435733114908428,0.490043895766314,0.53521792790021,0.57323530527286,0.605594460082974,0.633426678071716,0.657592384543315,0.678753203625296,0.697424039410233,0.714010441087568,0.72883551181095,0.742159455178494,0.754193925754808,0.765112684920634,0.775059603451435,0.784154737853703,0.79249899259107,0.800177732618049,0.807263608251681,0.813818782743397,0.819896702219163,0.825543511406598,0.830799192358618,0.835698484215373
166,1.23032208405811e-75,0.00762657015481006,0.0841583397290968,0.190253320687393,0.286885658299463,0.367393569519107,0.433416672815854,0.487803823294793,0.533070790285783,0.571185252648878,0.603639678930849,0.631562597733654,0.655813301372106,0.677053108590743,0.695797034103906,0.712450937048935,0.727338314726873,0.740719788092323,0.752807420637422,0.763775358679796,0.773767827199698,0.782905204227217,0.791288683651669,0.799003889596496,0.806123703672242,0.812710495069766,0.818817892943493,0.824492204388979,0.829773555168283,0.834696811200593
167,4.11959678559507e-76,0.00739409458379327,0.082845096567137,0.188255866511215,0.284614010805381,0.365056504348337,0.431111027442246,0.485572487788263,0.530930791564799,0.569141089640265,0.601689799238835,0.629702627161861,0.654037685595274,0.675355953427733,0.694172530556148,0.710893567078366,0.725842940099216,0.739281676963804,0.751422241610904,0.762439158663898,0.772477002069309,0.781656467202149,0.790079034013625,0.797830583064851,0.80498422502392,0.811602533176092,0.817739318169921,0.823441048182905,0.828747991599582,0.833695140191827
168,1.37852198309644e-76,0.00716857348123998,0.0815515674673787,0.186278165088448,0.282358929934688,0.362732808309497,0.428816134853026,0.483349860339758,0.528797912217087,0.567102802789241,0.599744811578561,0.627846759671574,0.652265532433901,0.67366173470298,0.692550526296131,0.709338329400219,0.724349386657898,0.737845120891929,0.750038388043849,0.76110408443793,0.771187127767355,0.780408526587202,0.788870043557018,0.796657812952022,0.803845172267755,0.81049489704337,0.816660977890752,0.822390042786162,0.827722501652238,0.832693471189074
169,4.60994069869838e-77,0.00694980270253726,0.0802774678557238,0.18432003261825,0.280120304615872,0.36042241282484,0.426531951269066,0.481135912122995,0.526672132766049,0.565070378662261,0.597804706535408,0.625994988585937,0.650496837113647,0.671970448985854,0.690931018854564,0.707785222239728,0.722857653133336,0.736410118975958,0.748655859304993,0.759770135566954,0.769898204000957,0.779161382191094,0.787661712161935,0.79548557918692,0.802706545364789,0.809387586652593,0.815582872098287,0.821339188196535,0.826697085325974,0.831691804192334
170,1.5406330134283e-77,0.00673758398267831,0.079022517106371,0.182381286907483,0.277898024460816,0.358125249631173,0.424258433066218,0.478930614392177,0.524553433778581,0.563043803849972,0.595869474708495,0.624147307236001,0.64873159486475,0.670282092848379,0.689314005763681,0.706234243823002,0.721367738256435,0.734976670315422,0.747274654763219,0.758437311616106,0.76861023047727,0.777915033822561,0.78645403970847,0.794313881698459,0.801568344276064,0.808280601984754,0.814505000784831,0.820288484411813,0.82567174262051,0.830690139201607
171,5.14546750432842e-78,0.00653172477013409,0.0777864384891847,0.180461747357499,0.275691979760964,0.355841250778575,0.421995536774835,0.476733938481814,0.522441795864997,0.561023064967188,0.593939106710666,0.622303708960708,0.64696980092202,0.668596662865228,0.687699484557254,0.704685392377023,0.719879640758592,0.733544774010121,0.745894773787552,0.757105612150597,0.76732320690349,0.776669481290353,0.785247026076724,0.793142720415555,0.800430568962623,0.807173943020848,0.813427363942688,0.819237931429779,0.824646473535572,0.829688476216893
172,1.71740141952866e-78,0.00633203806532922,0.0765689591177408,0.178561234951042,0.273502061483471,0.353570348629112,0.419743219079298,0.47454585580653,0.520337199678951,0.559008148652847,0.592013593168467,0.620464187106893,0.64521145052484,0.666914155613728,0.686087452770581,0.703138666129647,0.718393359371694,0.732114429160126,0.744516215747163,0.75577503673571,0.766037132986844,0.775424724403239,0.784040671146804,0.791972095267127,0.799293219385509,0.806067609741868,0.812349961564161,0.818187529248221,0.82362127807088,0.828686815238191
173,5.72848382236177e-79,0.00613834226359719,0.0753698098980355,0.176679572239239,0.2713281612674,0.351312475855559,0.417501436817547,0.472366337860874,0.518239625917353,0.556999041569983,0.590092924722142,0.618628735029272,0.643456538917159,0.665234567673851,0.684477907940486,0.701594063309606,0.716908892828122,0.730685634865778,0.743138980011364,0.754445584936803,0.764752008434597,0.774180762970003,0.782834974798823,0.790802006182095,0.798156295505768,0.804961602128809,0.811272793641553,0.817137277864925,0.822596156226158,0.827685156265503
174,1.90953673126237e-79,0.00595046100249302,0.0741887254778531,0.174816583328703,0.269170171419928,0.349067565440128,0.415270146980603,0.470195356219136,0.516149055320296,0.554995730405692,0.588177092025609,0.616797346090434,0.641705061347494,0.663557895628221,0.682870847605328,0.700051582146502,0.715426239860747,0.729258390227687,0.741763065949614,0.753117256319308,0.763467832954049,0.772937596799445,0.781629936912905,0.789632453089385,0.797019797284445,0.803855920162663,0.810195860167169,0.816087177277677,0.821571108001128,0.826683499298828
175,6.36116045435921e-80,0.00576822301334477,0.0730254441967819,0.172972093868724,0.267027984912572,0.346835550673201,0.413049306712106,0.468032882535155,0.514065468670976,0.552998201871094,0.58626608574645,0.614970013660843,0.639957013068919,0.661884136062108,0.68126626930499,0.698511220870814,0.713945399202929,0.727832694346733,0.740388472931514,0.75179005044873,0.762184606252539,0.771695225700383,0.780425557369176,0.788463435917921,0.795883724682586,0.802750563824429,0.809119161133312,0.815037227484263,0.820546133395513,0.825681844338166
176,2.11769907132752e-80,0.00559146197692827,0.0718797080368715,0.171145931038568,0.264901495377434,0.344616365152066,0.410838873307838,0.46587888854214,0.511988846795614,0.551006442701304,0.584359896565894,0.613146731118821,0.63821238933907,0.660213285563423,0.679664170580883,0.69697297771389,0.712466369588523,0.726408546324067,0.739015200326809,0.750463966890649,0.760902328037439,0.77045364948165,0.779221836047772,0.787294954596634,0.794748077661238,0.801645533095099,0.808042696532285,0.81398742848247,0.819521232409035,0.824680191383517
177,7.04549088121227e-81,0.00542001638315331,0.0707512625739232,0.16933792353487,0.262790597103468,0.34240994277966,0.40863880421526,0.463733346052474,0.509919170563377,0.549020439655392,0.582458515178803,0.611327491850544,0.636471185420136,0.658545340722726,0.678064548975946,0.695436850907953,0.71098914975187,0.72498594526111,0.73764324750539,0.749139005210716,0.759620998016157,0.769212867952097,0.778018772828835,0.786127009054453,0.79361285618145,0.800540827955668,0.806966466356393,0.812937780270083,0.818496405041416,0.82367854043488
178,2.34248562893982e-81,0.00525372939465124,0.0696398569294067,0.167547901559124,0.260695185032766,0.340216217763311,0.406449057033043,0.461596226957535,0.5078564208863,0.54704017951636,0.580561932293655,0.609512289250043,0.634733396578864,0.656880298133216,0.676467402034644,0.693902838686101,0.709513738427805,0.72356489025955,0.736272613837289,0.747815164974659,0.758340615896137,0.767972880920589,0.776816367592512,0.784959599220315,0.79247806020427,0.799436448387133,0.805890470597939,0.811888282844889,0.817471651292379,0.822676891492257
179,7.78324732285248e-82,0.00509244871415815,0.0685452437229931,0.16577569680527,0.258615154756859,0.338035124613489,0.404269589510609,0.45946750322751,0.50580057871921,0.545065649091093,0.578670138632535,0.607701116719185,0.632999018086545,0.655218154390735,0.674872727302968,0.692370939282299,0.708040134351654,0.722145380421348,0.734903298692683,0.746492445748278,0.757061181384862,0.766733688196008,0.775614620218959,0.783792725023154,0.791343689690747,0.798332394370488,0.804814709249228,0.810838936204673,0.816446971161648,0.821675244555647
180,2.58441643297911e-82,0.00493602645558968,0.0674671790256996,0.164021142447383,0.256550402513043,0.335866598142565,0.40210035954766,0.457347146911206,0.503751625059647,0.543096835210341,0.576783124931111,0.605893967667676,0.63126804521902,0.653558906093766,0.673280522328433,0.690841150931386,0.70656833625923,0.720727414848731,0.733535301441892,0.745170847097448,0.755782694189846,0.765495289587255,0.77441353058834,0.782626386391911,0.790209744601931,0.797228665886729,0.803739182302562,0.809789740347223,0.815422364648943,0.82067359962505
181,8.57593482951145e-83,0.0047843190187068,0.0664054223136358,0.162284073127446,0.254500825180719,0.333710573463566,0.399941325193715,0.455235130135866,0.501709540947786,0.541133724728673,0.574900881938626,0.604090835513051,0.629540473256673,0.651902549843426,0.671690784660079,0.689313471869075,0.70509834288684,0.719310992644201,0.732168621455384,0.743850368588115,0.754505154018643,0.764257684903245,0.773213098580823,0.781460583255527,0.789076224898876,0.796125262916852,0.802663889750247,0.808740695270324,0.814397831753989,0.819671956700465
182,2.84391958839202e-83,0.00463718696727481,0.0653597364223452,0.160564324943225,0.252466320277759,0.331566985988941,0.397792444647655,0.453131425106988,0.499674307466363,0.539176304524451,0.573023400417881,0.602291713680665,0.627816297484427,0.650249082243475,0.670103511848471,0.687787900331949,0.70363015297128,0.717896112910524,0.730803258103763,0.742531009786302,0.75322856057884,0.763020873952909,0.772013324076584,0.780295315542946,0.78794313054263,0.795022185441854,0.801588831584586,0.807691800971763,0.813373372476507,0.818670315781894
183,9.42474397094847e-84,0.00449449491061925,0.0643298875017353,0.15886173543624,0.250446785956878,0.329435771429329,0.395653676257259,0.451036004108137,0.497645905740588,0.537224561499792,0.571150671145219,0.600496595603689,0.626095513191747,0.648598499900304,0.668518701445697,0.68626443455746,0.702163765249835,0.716482774750739,0.729439210757784,0.741212770258104,0.751952913578064,0.761784856545196,0.770814206955807,0.779130583183114,0.786810461494249,0.79391943344273,0.800514007797882,0.806643057449326,0.812348986816219,0.817668676869336
184,3.12131617018453e-84,0.00435611138848677,0.0633156449715874,0.157176143579824,0.248442121002042,0.327316865792333,0.39352497851874,0.448948839500763,0.49562431693808,0.535278482580538,0.569282684910513,0.598705474723107,0.624378115672631,0.646950799422942,0.666936351005367,0.684743072783936,0.700699178460282,0.715070977268153,0.728076478788344,0.739895649569691,0.750678212723973,0.76054963248907,0.769615747098681,0.777966386104983,0.785678217714784,0.792817006900476,0.799439418382441,0.805594464700798,0.81132467477285,0.81666703996279
185,1.03305027856336e-84,0.00422190875911983,0.0623167814776397,0.155507389767276,0.246452224824876,0.325210205381296,0.391406310076301,0.446869903724015,0.493609522268784,0.533338054716219,0.567419432517148,0.596918344487698,0.622664100225606,0.645305977423048,0.665356458082614,0.683223813250571,0.699236391340886,0.713660719566344,0.72671506156648,0.738579647287303,0.749404457724263,0.759315201593513,0.768417944385402,0.776802724237503,0.784546399165292,0.79171490579609,0.798365063330565,0.804546022723967,0.810300436346121,0.815665405062257
186,3.4168049990294e-85,0.0040917630904577,0.0613330728482378,0.153855315800105,0.24447699746111,0.323115726794082,0.38929762972166,0.444799169294563,0.491601502984893,0.531403264880023,0.565560904782007,0.595135198354044,0.620953462153732,0.643664030514917,0.663779020234093,0.68170665419743,0.697775402630405,0.712252000749157,0.725354958463378,0.73726476297726,0.748131648286667,0.758081563667521,0.767220798696176,0.775639597509628,0.783415005806826,0.790613130110569,0.79729094263456,0.803497731516618,0.809276271535754,0.814663772167738
187,1.12936287434125e-85,0.00396555405437779,0.0603642980515438,0.152219764876374,0.242516339567024,0.321033366921867,0.387198896393611,0.442736608806411,0.48960024038077,0.529474100068758,0.563707092535458,0.593356029786509,0.619246196764591,0.642024955315469,0.662204035017979,0.680191593865453,0.696316211068083,0.710844819920708,0.723996168850364,0.73595099620595,0.746859784118953,0.75684871852011,0.76602430991121,0.774477005850316,0.782284037600444,0.78951167982491,0.796217056286729,0.802449591076538,0.808252180341473,0.813662141279231
188,3.73044755049348e-86,0.0038431648238943,0.059410239153297,0.150600581579118,0.24057015241593,0.318963062947926,0.385110069177561,0.440682194930715,0.487605715792879,0.527550547302825,0.561857986621338,0.591580832257245,0.617542299370292,0.64038874844426,0.660631499993969,0.678678630496444,0.694858815393656,0.709439176185383,0.722638692098909,0.734638346539838,0.745588864928925,0.755616665960309,0.764828477910724,0.773314949188527,0.7811534945072,0.788410554920109,0.795143404279376,0.801401601401513,0.807228162762999,0.812660512396737
189,1.23140815598381e-86,0.00372448197323264,0.0584706812751213,0.148997611864866,0.238638337894656,0.316904752346429,0.383031107305079,0.438635900415601,0.485617910599698,0.525632593626177,0.560013577896935,0.589809599246178,0.615841765287461,0.638755406523468,0.659061412723278,0.677167762333081,0.693403214347348,0.708035068647835,0.721282527580629,0.733326813545461,0.744318890424423,0.754385405797164,0.763633302574942,0.772153427453223,0.780023376488155,0.787309755377165,0.794069986604807,0.800353762489328,0.806204218800055,0.811658885520256
190,4.06215327521247e-87,0.00360939538070143,0.0575454125533716,0.14741070305225,0.23672079850006,0.314858372881239,0.380961970153443,0.436597698085987,0.483636806221649,0.523720226106292,0.55817385723298,0.588042324240999,0.614144589837243,0.637124926177901,0.657493770768644,0.675658987618909,0.691949406669875,0.706632496412989,0.719927674667281,0.732016396789431,0.743049860313323,0.753154937839739,0.762438783784094,0.770992440573368,0.778893683504365,0.786209281177075,0.792996803255323,0.799306074337771,0.805180348452365,0.810657260649787
191,1.33913177751069e-87,0.0034977981342845,0.0566342240985097,0.145839703810695,0.234817437335556,0.312823862604722,0.378902617245194,0.434567560843397,0.481662384121021,0.521813431834138,0.556338815513625,0.586279000737168,0.612450768345294,0.635497304034991,0.655928571694318,0.674152304598344,0.69049739110244,0.705231458586038,0.718574132730768,0.730707095838433,0.741781774303536,0.751925261897114,0.761244921418418,0.76983198847793,0.777764415516891,0.785109132300837,0.791923854223231,0.798258536944628,0.804156551719649,0.809655637785332
192,4.411665629047e-88,0.00338958643987879,0.0557369099550098,0.144284464149205,0.232928158107659,0.310801159856549,0.376853008247679,0.43254546166578,0.479694625801888,0.519912197924138,0.554508443636434,0.584519622237896,0.610760296141783,0.633872536724793,0.654365813066075,0.672647711516668,0.689047166386736,0.703831954272442,0.717221901143135,0.729398910259224,0.74051463210301,0.750696377778383,0.760051715358159,0.768672071095878,0.776635572486792,0.784009308729449,0.790851139500834,0.797211150307685,0.803132828601632,0.80865401692689
193,1.45242480722831e-88,0.003284659532105,0.0548532670617792,0.142744835405234,0.231052865122552,0.308790203262511,0.374813102972612,0.430531373607335,0.477733512810043,0.518016511514135,0.552682732512366,0.582764182254145,0.609073168561387,0.632250620879989,0.652805492451203,0.671145206620036,0.687598731264945,0.702433982577936,0.715870979276572,0.728091839618639,0.739248433419728,0.74946828529266,0.758859165483568,0.767512688356186,0.775507154375129,0.782909810443911,0.789778659080438,0.796163914424727,0.802109179098036,0.807652398074461
194,4.77854912936827e-89,0.00318291958762056,0.0539830952130931,0.141220670233643,0.229191463282663,0.306790931733339,0.37278286137562,0.428525269798323,0.475779026732912,0.516126359765368,0.550861673065758,0.581012674304619,0.60738938094329,0.630631553135874,0.651247607418511,0.669644788155469,0.686152084479739,0.701037542608516,0.714521366503411,0.726785883483582,0.737983177961712,0.748240984249073,0.757667271674905,0.766353840187827,0.774379161142964,0.781810637425219,0.788706412954345,0.795116829293542,0.801085603208582,0.806650781228044
195,1.57111983552468e-89,0.00308427164086597,0.0531261970200365,0.13971182259574,0.227343858083267,0.304803284463522,0.370762243555798,0.426527123444895,0.473831149199483,0.514241729862426,0.549045256234314,0.579265091915757,0.605708928631173,0.629015330130372,0.649692155538321,0.668146454370857,0.684707224774277,0.699642633470455,0.713173062196129,0.725481041421034,0.736718865437014,0.747014474456767,0.756476033812434,0.765195526519779,0.773251592751358,0.780711789654372,0.78763440111486,0.794069894911915,0.800062100932994,0.80564916638764
196,5.16217776520012e-90,0.00298862350217743,0.0522823778724437,0.138218147748415,0.225509955609107,0.302827200930133,0.36875120975527,0.424536907828904,0.47188986188023,0.512362609013226,0.547233472969087,0.577521428621728,0.60403180697322,0.627401948504022,0.648139134382475,0.666650203514958,0.68326415089221,0.698249254270289,0.711826065727348,0.724177312998049,0.735455495553728,0.745788755724903,0.755285451776427,0.764037747281023,0.772124449161377,0.779613267112371,0.786562623554289,0.793023111277634,0.799038672270994,0.804647553553249
197,1.69498756335569e-90,0.00289588567820071,0.0514514459013331,0.136739502233348,0.223689662531019,0.300862620891665,0.366749720358738,0.422554596307735,0.469955146487034,0.510488984448971,0.545426314234467,0.575781677964424,0.60235801132211,0.625791404899976,0.646588541524324,0.665156033837397,0.681822861577675,0.696857404114827,0.710480376469828,0.722874697781753,0.73419306801998,0.744563827862659,0.754095525447165,0.762880502400542,0.770997730334084,0.778515069780214,0.785491080264935,0.791976478388483,0.798015317222305,0.803645942724871
198,5.56172509408168e-91,0.00280597129454282,0.0506332119418291,0.13527574386631,0.221882886102595,0.298909484386854,0.364757735893045,0.420580162314118,0.468026984773112,0.508620843424125,0.543623771008167,0.574045833493454,0.600687537035016,0.624183695964009,0.64504037453874,0.663663943588666,0.680383355575296,0.695467082111144,0.70913599379648,0.721573195339346,0.732931582543933,0.74333969067923,0.752906254704931,0.761723791807319,0.769871436230543,0.777417197638899,0.784419771239103,0.790929996242249,0.796992035786649,0.802644333902506
199,1.82373397665542e-91,0.00271879602059979,0.0498274894965652,0.133826731726541,0.220089534156844,0.296967731733531,0.362775217026733,0.418613579355954,0.466105358532937,0.506758173216376,0.541825834281202,0.572313888766134,0.599020379473601,0.622578818344507,0.643494631002106,0.662173931020128,0.678945631630192,0.694078287366586,0.707792917080353,0.720272805238105,0.731671038833787,0.742116343983825,0.751717639430021,0.760567615430344,0.76874556681182,0.776319650669428,0.783348696469098,0.78988366483672,0.795968827963749,0.801642727086154
200,5.97615635644062e-92,0.00263427799650035,0.0490340946995623,0.132392326146219,0.218309515102889,0.295037303527456,0.360802124569601,0.416654821016138,0.464190249602166,0.504900961126599,0.540032495057883,0.570585837347483,0.597356534004012,0.620976768692469,0.64195130849232,0.660685994384008,0.677509688487964,0.692691018988767,0.706451145694641,0.718973527045375,0.730411436597777,0.740893787585673,0.750529679502732,0.759411973198606,0.767620122038984,0.775222428852799,0.782277855947223,0.788837484169679,0.794945693753327,0.800641122275814
201,1.95699821001996e-92,0.00255233776210749,0.0482528462805778,0.130972388700005,0.216542737922659,0.293118140641169,0.358838419472269,0.414703860952375,0.462281639857563,0.503049194478832,0.538243744355795,0.568861672810219,0.595695995996885,0.619377543661508,0.640410404588792,0.659200131933402,0.676075524894703,0.69130527608557,0.705110679012684,0.717675360328579,0.729152775544172,0.739672021294015,0.749342374803372,0.758256865041098,0.766495101873099,0.774125532170013,0.781207249665785,0.787791454238916,0.793922633155107,0.799639519471488
202,6.40422292827203e-93,0.00247289818802062,0.0474835655299156,0.129566782194667,0.214789112167624,0.291210184222839,0.356884062825739,0.412760672897011,0.460379511216923,0.501202860620238,0.536459573205788,0.567141388734747,0.594038760827336,0.617781139907847,0.638871916872442,0.65771634192227,0.674643139596991,0.689921057765147,0.703771516407962,0.716378304655214,0.727895055381281,0.738451044918113,0.748155725212253,0.757102290886817,0.765370506275235,0.773028960602069,0.780136877617087,0.786745575042214,0.792899646168809,0.798637918673174
203,2.09435119854058e-93,0.00239588440852337,0.0467260762636984,0.128175370658796,0.213048547955522,0.289313375695127,0.35493901586096,0.410825230656848,0.458483845638998,0.499361946921068,0.534679972651958,0.565424978709157,0.592384823874958,0.616187554090317,0.637335842925708,0.656234622605439,0.673212531341896,0.688538363135918,0.702433657254099,0.715082359592846,0.726638275817447,0.737230858267242,0.746969730609696,0.755948250664758,0.76424633520646,0.771932714129968,0.779066739793433,0.785699846577361,0.791876732794158,0.797636319880873
204,6.84445941452855e-94,0.00232122375642307,0.0459802047895863,0.126798019332594,0.211320955967125,0.287427656754034,0.35300323994839,0.408897508112973,0.456594625123422,0.497526440774638,0.532904933751635,0.563712436329211,0.590734180523819,0.614596782870357,0.635802180332534,0.654754972238602,0.671783698876973,0.687157191306572,0.701097100924864,0.713787524709119,0.725382436561046,0.736011461150694,0.745784390876029,0.754794744303924,0.763122588627846,0.770836792734711,0.77799683618713,0.784654268842143,0.790853893030876,0.796634723094584
205,2.2352952094762e-94,0.00224884569972961,0.0452457798729472,0.125434594657742,0.209606247443004,0.285552969367777,0.351076696597567,0.40697747922058,0.454711831710637,0.495696329597288,0.531134447575366,0.562003755198349,0.58908682616246,0.613008822912016,0.634270926678374,0.653277389078318,0.670356640950267,0.685777541386067,0.699761846794171,0.71249379957175,0.724127537320494,0.734792853377779,0.744599705891585,0.753641771733317,0.761999266500461,0.769741196397299,0.776927166790481,0.783608841834346,0.789831126878684,0.795633128314309
206,7.29518365851131e-95,0.00217868178012287,0.0445226327034658,0.124084964267351,0.207904334180324,0.28368925577565,0.349159347456669,0.405065118008792,0.452835447481813,0.493871600828353,0.529368505206905,0.560298928927665,0.587442756183894,0.611423670881946,0.632742079550198,0.651801871382012,0.668931356310308,0.684399412483629,0.698427894236073,0.711201183748528,0.722873577804242,0.733575034757821,0.743415675536704,0.752489332881943,0.760876368785377,0.768645925098731,0.775857731595792,0.782563565551757,0.788808434337306,0.794631535540046
207,2.37926433548533e-95,0.00211066555315902,0.0438105968621868,0.122748996975992,0.206215128529648,0.2818364584869,0.347251154312091,0.403160398580487,0.450965454558783,0.492052241930128,0.527607097743193,0.558597951135917,0.585801965985597,0.609841323449402,0.63121563653648,0.650328417407971,0.667507843706118,0.683022803708753,0.697095242624768,0.709909676807316,0.721620557720776,0.732358005100164,0.742232299691735,0.75133742767881,0.759753895443668,0.76755097882001,0.774788530595366,0.781518439992161,0.787785815406465,0.793629944771796
208,7.75449990661384e-96,0.00204473253016761,0.0431095082889907,0.1214265627698,0.204538543391764,0.279994520279603,0.345352079088006,0.401263295112124,0.449101835103958,0.490238240387839,0.525850216294345,0.556900815449511,0.58416445096951,0.608261777286244,0.629691595227206,0.648857025415354,0.666086101887203,0.681647714171204,0.6957638913346,0.708619278316051,0.720368476778618,0.731141764214163,0.741049578237033,0.750186056052929,0.758631846436406,0.766456357542137,0.77371956378151,0.780473465153345,0.786763270085882,0.792628356009559
209,2.52562601839308e-96,0.00198082012179248,0.0424192052504926,0.120117532796659,0.202874492214517,0.278163384199545,0.343462083845943,0.399373781853565,0.44724457132026,0.488429583709608,0.52409785198364,0.555207515502494,0.582530206542035,0.606685029066932,0.628169953213867,0.647387693664178,0.664666129603558,0.680274142981012,0.694433839740053,0.707329987842745,0.719117334686325,0.729926311909195,0.739867511052957,0.749035217933314,0.757510221724664,0.765362061246113,0.772650831146527,0.779428641033096,0.785740798375281,0.791626769253335
210,8.22030532319126e-97,0.00191886758313111,0.0417395283083599,0.118821779356466,0.201222888989674,0.276342993559105,0.341581130784352,0.397491833127902,0.445393645451044,0.486626259426418,0.522349995947497,0.553518044936553,0.580899228114032,0.605111075468527,0.626650708089465,0.645920420415327,0.663247925605665,0.678902089248478,0.693105087215757,0.706041804955481,0.717867131152493,0.728711647994649,0.738686098019877,0.74788491324898,0.756389021269517,0.764268089912941,0.771582332682723,0.778383967629199,0.784718400274384,0.790625184503124
211,2.67368365704981e-97,0.0018588159604277,0.0410703202880454,0.117539175891462,0.199583648249796,0.274533291936149,0.339709182238184,0.395617423331284,0.443549039780024,0.484828255092083,0.520606639335472,0.551832397401004,0.579271511100812,0.603539913170689,0.625133857448509,0.644455203930551,0.661831488644493,0.677531552084172,0.691777633136484,0.704754729222416,0.716617865885749,0.727497772279934,0.737505339018169,0.746735141928945,0.755268245032042,0.763174443523622,0.770514068382403,0.777339444939441,0.783696075782913,0.789623601758925
212,8.69029999751446e-98,0.00180060803927714,0.0404114262479279,0.116269596976654,0.197956685065121,0.272734223172919,0.337846200678459,0.39375052693274,0.4417107366312,0.483035558283219,0.518867773310232,0.550150566552788,0.577647050922143,0.601971538855675,0.623619398887012,0.642992042472461,0.6604168174715,0.67616253059893,0.69045147687715,0.703468760211784,0.715369538594762,0.726284684574472,0.736325233928212,0.74558590390223,0.754147892973314,0.762081122059158,0.769446038237872,0.776295072961609,0.782673824900591,0.788622021020739
213,2.82268033490999e-98,0.00174418829429771,0.0397626934488572,0.115012918310299,0.196341915040479,0.270945731374932,0.335992148711845,0.391891118474009,0.439878718368784,0.481248156599205,0.517133389047549,0.548472546056465,0.57602584300224,0.600405949208337,0.622107330002495,0.641530934304534,0.659003910838628,0.674795023903858,0.689126617812813,0.702183897491887,0.714122148988232,0.725072384687704,0.735145782630398,0.74443719909786,0.75302796505441,0.760988125500552,0.768378242241435,0.775250851693488,0.781651647627141,0.787620442288566
214,9.16200052442009e-99,0.00168950284023172,0.0391239713240974,0.113769016704469,0.194739254312204,0.269167760909881,0.334146989080232,0.390039172569362,0.438052967397125,0.479466037662152,0.515403477736282,0.546798329584201,0.574407882769761,0.598843140916125,0.620597648393985,0.64007187769111,0.65759276749831,0.67342903111033,0.687803055318675,0.700900140631106,0.712875696774897,0.723860872429086,0.73396698500512,0.74328902744486,0.751908461236409,0.759895453828807,0.767310680385396,0.774206781132864,0.780629543962285,0.786618865562405
215,2.97180368280111e-99,0.00163649938443436,0.0384951114496644,0.112537770075691,0.193148619545083,0.267400256406541,0.332310684660311,0.388194663905436,0.436233466160636,0.477689189116876,0.513678030578362,0.54512791081577,0.57279316565781,0.59728311066908,0.619090351662013,0.638614870897391,0.656183386203462,0.672064551329988,0.686480788770082,0.699617489197892,0.711630181663529,0.72265014760809,0.732788840932783,0.742141388872259,0.750789381480388,0.758803107024924,0.766243352662062,0.773162861277525,0.779607513905745,0.785617290842257
216,9.6327571733848e-100,0.00158512718071218,0.0378759675150509,0.111319057435655,0.191569927929303,0.265643162753677,0.330483198463153,0.386357567241053,0.434420197143719,0.475917598630857,0.511957038788783,0.543461283438544,0.571181687103931,0.595725855159836,0.617585437408613,0.637159912189445,0.654775765707487,0.670701583674742,0.685159817542524,0.698335942760769,0.710385603362939,0.721440210034207,0.731611350293794,0.740994283309088,0.749670725747429,0.757711085069908,0.765176259063736,0.772119092125257,0.778585557457245,0.784615718128122
217,3.12019187030775e-100,0.00153533698447345,0.0372663952943363,0.110112758882005,0.190003097177424,0.263896425098965,0.328664493633788,0.384527857407055,0.432613142870694,0.474151253894214,0.510240493595575,0.541798441147484,0.569573442550103,0.594171371083618,0.616082903237326,0.635706999834199,0.653369904764279,0.669340127256771,0.683840141011631,0.69705550088834,0.709141961581972,0.72023105951694,0.730434512968572,0.739847710684381,0.748552493998609,0.756619387944761,0.764109399582726,0.771075473673845,0.777563674616506,0.78361414742
218,1.00997745885646e-100,0.00148708100915411,0.0366662526176748,0.108918755589191,0.188448045521364,0.262159988847896,0.326854533450785,0.382705509306129,0.430812285905723,0.472390142619671,0.508528386239804,0.540139377645137,0.567968427442742,0.592619655138239,0.614582746753192,0.634256132099449,0.651965802128215,0.667980181188522,0.68252175855318,0.695776163149274,0.707899256029508,0.719022695865814,0.729258328837537,0.738701670927174,0.747434686195013,0.755528015630488,0.763042774211334,0.770032005921076,0.776541865383252,0.78261257871789
219,3.2669406957016e-101,0.00144031288388339,0.0360753993431592,0.107736929799403,0.186904691709403,0.260433799662711,0.325053281325835,0.380890497912635,0.429017608852736,0.470634252542518,0.506820707975547,0.538484086641629,0.566366637232691,0.591070704024103,0.613084965562758,0.632807307253844,0.650563456554159,0.666621744582709,0.681204669543089,0.694497929112321,0.706657486414464,0.717815118890365,0.728082797781122,0.737556163966506,0.74631730229772,0.75443696810809,0.761976382941868,0.768988688864736,0.775520129757205,0.781611012021794
220,1.05601358863465e-101,0.00139498761235494,0.0354936973290513,0.106567164813573,0.1853729550032,0.258717803461319,0.323260700803337,0.379082798272434,0.427229094355363,0.468883571420591,0.505117450069886,0.536832561854656,0.564768067375225,0.589524514444201,0.611589557274069,0.631360523566901,0.649162866797461,0.665264816552315,0.679888873357419,0.693220798346296,0.705416652445794,0.716608328400147,0.726907919679761,0.73641118973142,0.745200342267815,0.753346245358573,0.760910225766631,0.767945522502613,0.774498467738087,0.780609447331709
221,3.41111171992197e-102,0.00135106153286932,0.0349210104063801,0.105409344982442,0.183852755174828,0.25701194641623,0.321476755559976,0.377282385502723,0.425446725096854,0.467138087034229,0.503418603802883,0.53518479700948,0.563172713330042,0.587981083104107,0.610096519496675,0.629915779309001,0.647764031613958,0.66390939621059,0.678574369372377,0.691944770420097,0.704176753832486,0.715402324204734,0.7257336944139,0.735266748150957,0.744083806066379,0.75225584736294,0.75984430267793,0.766902506832491,0.773476879325621,0.779607884647638
222,1.10108299389165e-102,0.00130849227951569,0.0343572043518982,0.104263355697711,0.182344012503823,0.255316174953485,0.319701409404314,0.375489234791856,0.42367048380001,0.465397787186246,0.501724160467579,0.533540785838923,0.561580570561264,0.586440406711981,0.608605849841622,0.62847307275138,0.646366949759974,0.662555482671053,0.677261156964309,0.69066984490269,0.702937790283564,0.71419710611371,0.724560121863989,0.734122839154166,0.7429676936545,0.751165774102195,0.75877861366807,0.765859641852158,0.77245536451953,0.778606323969579
223,3.55174136532282e-103,0.00126723874446036,0.0338021468613954,0.103129083383247,0.180846647774246,0.2536304357516,0.317934626276373,0.373703321399182,0.421900353227109,0.463662659701901,0.500034111369966,0.531900522083356,0.55999163453743,0.584902481978567,0.607117545921462,0.627032402166142,0.644971619992317,0.661203075047492,0.675949235509708,0.689396021363113,0.701699761508089,0.712992673936682,0.723387201910484,0.732979462670095,0.74185200499326,0.750076025557344,0.757713158729355,0.764816927559399,0.771433923319536,0.777604765297533
224,1.14487815541017e-103,0.00122726104131158,0.0332557075233623,0.102006415486373,0.179360582271769,0.251954675740502,0.316176370247227,0.371924620654865,0.420136316179833,0.46193269242886,0.498348447828982,0.530263999490698,0.558405900731499,0.583367305617189,0.605631605350243,0.625593765826246,0.643578041068283,0.65985217245396,0.674638604385209,0.688123299370482,0.700462667215156,0.711789027483268,0.722214934433851,0.731836618627796,0.740736740043746,0.74898660170939,0.756647937854092,0.763774363952001,0.770412555725362,0.7766032086315
225,3.68785087537502e-104,0.00118852046953034,0.0327177577930005,0.10089524046921,0.177885737780765,0.250288842100477,0.314426605518585,0.370153107959727,0.418378355499195,0.460207873237171,0.496667161176493,0.528631211816407,0.556823364620839,0.58183487434375,0.604148025743513,0.624157162005517,0.642186211745653,0.658502774004781,0.673329262967587,0.686851678493984,0.699226507113899,0.710586166563104,0.72104331931456,0.730694306956324,0.739621898767045,0.747897502539338,0.755582951034586,0.762731951027751,0.769391261736729,0.775601653971479
226,1.18708841854207e-104,0.00115097947985785,0.0321881709665779,0.0997954478001089,0.176422036581425,0.248632882261117,0.312685296422385,0.368388758785069,0.41662645406547,0.458488190019228,0.49499024275728,0.527002152823474,0.555244021687234,0.580305184876738,0.602666804718318,0.622722588978637,0.640796130782693,0.657154878814542,0.672021210633766,0.685581158302879,0.697991280913485,0.709384090985846,0.71987235643309,0.729552527584734,0.738507481124246,0.746808728028194,0.754518198263143,0.761689688784435,0.768370041353362,0.774600101317471
227,3.81845700792533e-105,0.00111460164073143,0.0316668221561173,0.098706927945128,0.17496940144688,0.246986743900276,0.310952407420385,0.366631548672508,0.414880594798114,0.456773630689737,0.493317683929023,0.525376816282413,0.55366786741687,0.578778233937213,0.601187939893204,0.62129004502115,0.639407796938158,0.655808485998106,0.670714446760808,0.684311738366504,0.696756988323118,0.70818280056116,0.718702045669925,0.728411280442087,0.737393487076435,0.745720278156962,0.753453679532068,0.760647577219838,0.767348894574982,0.773598550669476
228,1.22740347339197e-105,0.00107935160566078,0.0311535882644234,0.0976295723595946,0.173527755640345,0.245350374943028,0.309227903103751,0.364881453233803,0.413140760655702,0.455064183185688,0.491649476062286,0.523755195971262,0.552094897300343,0.577254018248814,0.599711428888211,0.61985952840946,0.638021208971282,0.654463594670593,0.669408970725922,0.683043418254265,0.695523629052038,0.706982295098734,0.717532386905557,0.727270565457444,0.736279916584703,0.744632152906649,0.752389394833666,0.759605616331748,0.766327821401312,0.772597002027493
229,3.9425833126165e-106,0.00104519508153804,0.0306483479604366,0.0965632734797257,0.172097022912276,0.243723723560625,0.307511748192655,0.363138448150692,0.411406934635847,0.453359835466321,0.489985610540506,0.52213728567557,0.550525106832646,0.575732534537755,0.59823726932488,0.618431037420832,0.63663636564179,0.653120203947401,0.668104781906456,0.681776197535643,0.69429120280952,0.705782574408268,0.716363380020484,0.72613038255987,0.73516676961014,0.743544352258259,0.751325344160243,0.75856380611795,0.765306821832075,0.771595455391524
230,1.26551699371744e-106,0.0010120987978552,0.0301509816549132,0.0955079247143168,0.17067712749754,0.242106738169463,0.305803907535868,0.361402509174723,0.409679099775135,0.451660575513097,0.488326078759978,0.520523079188394,0.548958491513173,0.574213779532822,0.596765458826244,0.617004570333387,0.635253265709893,0.651778312944189,0.666801879679904,0.680510075780194,0.693059709304875,0.704583638299483,0.715195024895213,0.724990731678432,0.734054046113836,0.742456876192798,0.750261527504106,0.757522146576232,0.764285895866991,0.770593910761566
231,4.05927182336633e-107,0.000980030476803513,0.0296613714764268,0.0944634204364973,0.169267994112605,0.240499367430054,0.304104346110354,0.359673612127084,0.407957239149045,0.449966391329661,0.486670872129835,0.518912570310288,0.547395046845716,0.572697749965377,0.595295995016834,0.615580125426109,0.633871907936282,0.650437920776885,0.665500263423903,0.679245052557547,0.691829148247452,0.703385486582112,0.714027321410254,0.723851612742199,0.732941746056884,0.741369724691274,0.749197944857558,0.756480637704379,0.763265043505786,0.769592368137622
232,1.30113037828791e-107,0.000948958804230115,0.0291794012476868,0.0934296559755508,0.167869547952737,0.238901560245993,0.302413029020867,0.357951732898439,0.406241335871886,0.448277270941814,0.485019982072043,0.517305752849303,0.545834768338456,0.571184442569351,0.593828875522677,0.614157700978839,0.632492291082139,0.649099026561687,0.664199932516232,0.677981127437402,0.690599519346633,0.702188119065905,0.712860269446129,0.722713025680244,0.731829869400375,0.740282897734691,0.748134596212907,0.755439279500178,0.762244264748182,0.76859082751969
233,4.16759498000978e-108,0.000918853401427689,0.0287049564621699,0.0924065276087998,0.166481714689224,0.237313265762941,0.300729921499549,0.356236847448758,0.404531373096716,0.44659320239748,0.48337340002138,0.515702620620975,0.544277651503968,0.569673854081245,0.592364097971291,0.61273729527228,0.631114413909127,0.647761629415057,0.662900886334813,0.676718299989537,0.689370822311836,0.700991535560633,0.711693868883361,0.721574970421641,0.730718416105403,0.739196395304056,0.747071481562458,0.754398071961416,0.761223559593899,0.76758928890777
234,1.33395653366858e-108,0.000889684797733884,0.0282379242610612,0.091393932553557,0.165104420466599,0.235734433367598,0.299054988905529,0.354528931807154,0.402827334015278,0.444914173766674,0.481731117425422,0.514103167448325,0.54272369185921,0.56816598124013,0.590901659991692,0.611318906587988,0.629738275179394,0.646425728453727,0.661603124257712,0.675456569783798,0.688143056852518,0.699795735876077,0.710528119602485,0.720437446895467,0.729607386133063,0.738110217380377,0.746008600898516,0.753357015085877,0.760202928042662,0.766587752301863
235,4.26666757993566e-109,0.000861424403917547,0.0277781934105005,0.0903917689591373,0.163737591899892,0.234165012686696,0.297388196724521,0.352827962071715,0.401129201857924,0.443240173141472,0.480093125744533,0.512507387161844,0.541172884925531,0.566660820787642,0.589441559214386,0.609902533208383,0.628363873655577,0.645091322794694,0.660306645663137,0.67419593639011,0.686916222678169,0.698600719822038,0.709363021484039,0.719300455030803,0.728496779444449,0.73702436394466,0.744945954213387,0.75231610887135,0.759182370094192,0.765586217701969
236,1.36372363381741e-109,0.000834044486329785,0.0273256542791297,0.0893999358989366,0.16238115607189,0.232604953585979,0.295729510568428,0.351133914409337,0.399436959893544,0.441571188635977,0.478459416451845,0.510915273599493,0.539625226228652,0.565158369467986,0.587983793271374,0.60848817341674,0.626991208100792,0.643758411555228,0.65901144992944,0.672936399378466,0.685690319498314,0.697406487208334,0.708198574408571,0.718163994756731,0.727386596000657,0.735938834977911,0.743883541499379,0.75127535331562,0.758161885748213,0.764584685108088
237,4.35565855131544e-110,0.000807518141798128,0.0268801988159379,0.0884183333625727,0.161035040530408,0.231054206169198,0.294078896174942,0.34944676505556,0.397750591429496,0.439907208386287,0.476829981033251,0.509326820606692,0.53808071129868,0.563658624027929,0.586528359796148,0.607075825497193,0.625620277278645,0.642426993852858,0.657717536435115,0.671677958318937,0.684465347022517,0.696213037844796,0.707034778256634,0.717028066002334,0.726276835762784,0.734853630461138,0.742821362748795,0.750234748416474,0.757141475004447,0.763583154520219
238,1.39017878965688e-110,0.000781819273243018,0.0264417205284012,0.0874468622480865,0.159699173285585,0.229512720777108,0.292436319407145,0.347766490314405,0.396070079811533,0.438248220550468,0.475204810987382,0.507742022036321,0.536539335670094,0.562161581216804,0.585075256423693,0.605665487734732,0.624251079953222,0.641097068805387,0.656424904558798,0.670420612781666,0.683241304960376,0.695020371541275,0.705871632908788,0.715892668696702,0.725167498691928,0.733768750375349,0.741759417953942,0.749194294171697,0.756121137862616,0.762581625938363
239,4.43380233476832e-111,0.000756922565996147,0.0260101144609104,0.0864854243542093,0.158373482807183,0.227980447986466,0.290801746253116,0.346093066558204,0.394395408423732,0.436594213308515,0.473583897825602,0.506160871748703,0.535001094881747,0.560667237786503,0.583624480790483,0.604257158415208,0.622883614889097,0.639768635530882,0.655133553679272,0.669164362336867,0.682018193021524,0.693828488107636,0.704709138245601,0.714757802768925,0.724058584749185,0.732684194701553,0.740697707107127,0.748153990579078,0.755100874322443,0.761580099362519
240,1.41309156102478e-111,0.000732803464800889,0.0255852771734879,0.0855339223726889,0.15705789802191,0.226457338609033,0.289175142825537,0.34442647022744,0.392726560688426,0.434945174862329,0.471967233071984,0.504583363611605,0.533465984476862,0.559175590491481,0.582176030534484,0.602850835825326,0.621517880851327,0.63844169314768,0.653843483175458,0.667909206554833,0.680796010915632,0.69263738735376,0.703547294147646,0.713623468148093,0.722950093895656,0.731599963420754,0.739636230200654,0.7471138376364,0.754080684383651,0.760578574792688
241,4.50040966033303e-112,0.00070943815147554,0.0251671067207851,0.0845922598806775,0.155752348310748,0.224943343690583,0.287556475361295,0.34276667783058,0.391063520066126,0.433301093435677,0.470354808263305,0.503009491500233,0.531934000003027,0.557686636088753,0.580729903295152,0.601446518252647,0.620153876605451,0.63711624077438,0.652554692426423,0.666655145005923,0.679574758352405,0.691447069089548,0.702386100495503,0.712489664763305,0.72184202609244,0.730516056513963,0.738574987226831,0.746073835341453,0.753060568045962,0.759577052228869
242,1.4322572442029e-112,0.000686803523220653,0.0247555026313597,0.083660341333181,0.154456763506304,0.223438414509909,0.285945710221094,0.341113665943913,0.389406270055459,0.431661957274167,0.468746614949026,0.501439249297218,0.530405137012194,0.55620037133789,0.57928609671343,0.600044203985594,0.618791600917497,0.635792277529855,0.651267180811375,0.665402177260576,0.678354435041586,0.690257533124914,0.701225557169762,0.711356392543655,0.720734381300638,0.729432473962188,0.737513978177962,0.74503398369202,0.752040525309098,0.758575531671063
243,4.5548775116535e-113,0.000664877171552288,0.0243503658872291,0.0827380720555684,0.153171073890169,0.221942502577844,0.28434281388906,0.339467411211387,0.38775479419309,0.430027754645213,0.467142644691281,0.499872630892616,0.528879391060679,0.554716793001024,0.577844608431754,0.59864389131344,0.617431052553972,0.634469802533239,0.649980947709668,0.664150302889302,0.67713504069295,0.689068779269788,0.700065664051016,0.710223651418245,0.719627159481351,0.728349215746436,0.736453203046355,0.74399428268589,0.751020556172783,0.75757401311927
244,1.44749987061216e-113,0.000643637361843409,0.0239515989036949,0.0818253582361405,0.151895210190292,0.220455559636275,0.282747752972352,0.337827890344443,0.386109076053653,0.428398473838005,0.465542889064859,0.498309630183898,0.527356757709151,0.553235897842835,0.576405436094044,0.597245578526317,0.616072230281871,0.633148814903938,0.648695992500794,0.662899521462682,0.675916575016312,0.687880807334119,0.698906421019867,0.709091441316178,0.718520360595681,0.727266281847718,0.735392661824315,0.742954732320848,0.750000660636739,0.756572496573489
245,4.59669807934896e-114,0.000623063013456294,0.0235591055094365,0.0809221069187582,0.150629103578375,0.218977537657162,0.281160494200771,0.336195080121855,0.384469099249683,0.426774103163478,0.463947339657194,0.496750241075946,0.525837232522639,0.551757682630566,0.57496857734571,0.595849263915214,0.61471513286867,0.631829313761622,0.647412314564392,0.661649832551374,0.674699037721521,0.686693617127871,0.697747827956922,0.707959762166559,0.717413984604732,0.726183672247041,0.734332354504148,0.741915332594681,0.748980838700687,0.755570982033721
246,1.45867485623634e-114,0.000603133680449171,0.0231727909268704,0.0800282259955308,0.149372685667268,0.217508388841569,0.279581004426375,0.334568957389563,0.382834847431544,0.425154630954279,0.46235598806835,0.495194457481046,0.524320811070522,0.550282144134007,0.573534029833648,0.594454945771975,0.61335975908233,0.630511298226227,0.646129913280243,0.660401235726109,0.673482428518462,0.685507208461024,0.696589884742799,0.706828613898496,0.716308031469608,0.725101386925415,0.733272281078161,0.740876083505175,0.747961090364352,0.754569469499965
247,4.62546652057861e-115,0.000583829532840818,0.0227925617527695,0.0791436241995607,0.148125888508393,0.21604806561869,0.278009250623087,0.33294949906052,0.381206304287357,0.423540045564738,0.460768825911004,0.49364227331888,0.522807488926528,0.548809279125505,0.572101791206241,0.593062622389298,0.612006107691296,0.629194767417961,0.64484878802827,0.659153730557688,0.672266747117054,0.684321581143575,0.695432591258117,0.705697996441099,0.715202501151413,0.724019425863849,0.73221244153866,0.739836985050116,0.746941415627455,0.753567958972222
248,1.4656712468511e-115,0.000565131338417356,0.0224183259391437,0.0782682110977493,0.146888644589168,0.21459652064488,0.276445199886313,0.33133668211452,0.379583453542933,0.421930335370833,0.459185844810435,0.492093682516522,0.521297261668732,0.547339084379949,0.570671859113358,0.591672292060738,0.610654177464494,0.627879720457293,0.643568938188538,0.65790731661699,0.671051993227255,0.683136734985536,0.694275947383506,0.704567909723482,0.714097393611253,0.722937789043353,0.731152835877951,0.738798037227291,0.745921814489719,0.752566450450491
249,4.64088736156321e-116,0.000547020445065778,0.0220499927743723,0.0774018970836567,0.145660886830461,0.213153706802694,0.274888819432553,0.32973048359804,0.377966278961699,0.420325488770163,0.457607036404508,0.490548679008429,0.519790124879552,0.545871556674787,0.569244231206352,0.590283953080703,0.609303967171338,0.626566156464962,0.642290363141257,0.656661993474964,0.669838166559058,0.681952669796938,0.693119952999602,0.70343835367476,0.712992708810234,0.721856476444936,0.73009346408834,0.737759240034487,0.744902286950867,0.751564943934773
250,1.46841351108581e-116,0.000529478763619325,0.0216874728645911,0.0765445933704215,0.144442548584037,0.211719577199927,0.27334007659902,0.328130880624083,0.37635476434463,0.418725494181916,0.456032392343661,0.489007256736437,0.518286074145748,0.544406692790007,0.567818905138064,0.588897603744457,0.60795547558172,0.625254074561975,0.641013062266776,0.655417760702633,0.66862526682249,0.680769385387824,0.691964607987047,0.702309328224052,0.711888446709463,0.720775488049608,0.729034326162134,0.73672059346949,0.74388283301062,0.750563439425068
251,4.64277940391912e-117,0.000512488751200162,0.0213306781153263,0.0756962119837369,0.143233563630039,0.210294085168653,0.271798938843252,0.326537850372011,0.374748893530181,0.417130340046833,0.454461904290892,0.487469409649753,0.516785105058417,0.542944489508148,0.566395878562815,0.587513242348119,0.606608701466021,0.623943473869602,0.639737034945594,0.654174617871096,0.667413293727616,0.679586881568261,0.690809912226491,0.701180833300477,0.710784607270048,0.719694823838379,0.727975422091639,0.735682097530086,0.742863452668703,0.749561936921375
252,1.46686284159082e-117,0.000496033395045204,0.020979521713375,0.0748566657548821,0.142033866174466,0.208877184264278,0.270265373742737,0.324951370087387,0.373148650394211,0.415540014827184,0.452895563921742,0.485935131704949,0.51528721321299,0.541484943614293,0.564975149136412,0.586130867188661,0.605263643595099,0.622634353509383,0.638462280558344,0.652932564551522,0.666202246984535,0.678405158148323,0.68965586559859,0.700052868833159,0.709681190453098,0.71861448379226,0.726916751869162,0.734643752214061,0.741844145924836,0.748560436423694
253,4.63107902357669e-118,0.000480096196801377,0.0206339181089273,0.0740258683138111,0.140843390846678,0.207468828264587,0.268739348994527,0.323371417081816,0.371554018849923,0.413954507006734,0.451333362924282,0.484404416865957,0.51379239420923,0.540028051896066,0.563556714516145,0.58475047656391,0.6039203007403,0.621326712603123,0.637188798485807,0.651691600315155,0.664992126303382,0.677224214938108,0.688502467984006,0.698925434751225,0.708578196219723,0.717534467892261,0.725858315487008,0.733605557519203,0.740824912778744,0.747558937932026
254,1.46101793394132e-118,0.000464661157276934,0.0202937829979276,0.073203734082295,0.139662072696905,0.206068971168799,0.267220832414858,0.321797968732781,0.369964982847782,0.412373805090708,0.449775292999102,0.48287725910406,0.512300643651232,0.53857381114364,0.562140572360785,0.583372068772545,0.602578671673449,0.620020550272895,0.635916588108906,0.650451724733311,0.66378293139433,0.676044051747725,0.687349719263411,0.697798530983803,0.707475624531033,0.716454776119394,0.724800112937485,0.732567513443297,0.739805753230147,0.746557441446371
255,4.60584178213759e-119,0.000449712761635896,0.0199590333046729,0.0723901782671215,0.138489847193772,0.204677567196625,0.265709791938772,0.320231002483492,0.368381526375458,0.410797897605767,0.448221345859291,0.481353652397887,0.510811957147412,0.537122218149724,0.560726720330587,0.5819956421141,0.601238755166858,0.618715865641037,0.634645648808706,0.649212937377382,0.662574661967587,0.674864668387302,0.686197619317481,0.696672157460022,0.706373475348138,0.715375408454668,0.723742144212899,0.73152961998413,0.73878666727877,0.745555946966728
256,1.45091522315046e-119,0.000435235965022929,0.0196295871646429,0.0715851168533486,0.137326650221839,0.203294570787331,0.264206195619739,0.318670495842713,0.366803633457746,0.40922677309997,0.446671513230429,0.479833590733408,0.509326330310512,0.535673269709566,0.559315156087285,0.580621194888962,0.599900549993318,0.617412657830156,0.633375979966415,0.64797523781883,0.661367317733393,0.673686064666985,0.685046168026898,0.695546314109018,0.705271748632152,0.714296364879094,0.722684409305556,0.730491877139488,0.737767654924334,0.744554454493097
257,4.56724230403012e-120,0.000421216178606438,0.0193053639075616,0.0707884665976109,0.136172418079152,0.201919936598796,0.262710011629282,0.317116426384618,0.365231288156504,0.407660420142752,0.44512578685057,0.478317068103925,0.507843758757597,0.534226962620959,0.557905877294096,0.579248725398371,0.598564054926104,0.616110925963122,0.632107580963383,0.646738625629195,0.660160898402029,0.672508240396933,0.683895365272355,0.694421000859925,0.704170444344187,0.713217645373685,0.721626908207763,0.729454284907158,0.736748716166562,0.743552964025479
258,1.43662856854409e-120,0.000407639256027948,0.0189862840406849,0.0700001450214822,0.13502708747481,0.200553619506592,0.261221208256596,0.315568771748621,0.36366447457058,0.406098827324881,0.443584158470226,0.476804078510067,0.506364238110045,0.532783293684228,0.556498881615717,0.577878231944419,0.597229268738975,0.614810669163075,0.630840451181105,0.645503100380084,0.65895540368381,0.671331195387322,0.682745210934549,0.693296217641884,0.703069562445356,0.712139249919452,0.720569640911827,0.728416843284927,0.735729851005177,0.742551475563874
259,4.51557240789209e-121,0.00039449148024617,0.0186722692323129,0.0692200704048899,0.13389059552654,0.199195574603044,0.259739753908178,0.314027509639222,0.362103176835743,0.404541983258438,0.442046619852359,0.475294615959783,0.504887763993551,0.531342259702235,0.555094166718322,0.57650971283005,0.595896190206169,0.613511886553419,0.629574590001214,0.644268661643183,0.657750833289085,0.670154929448346,0.681595704894182,0.692171964384034,0.701969102896775,0.711061178497407,0.719512607410054,0.727379552270579,0.7347110594399,0.741549989108281
260,1.41826838898178e-121,0.000381759550764468,0.0183632422955243,0.0684481617795829,0.132762879758291,0.197845757196316,0.258265617107452,0.312492617825852,0.360547379124617,0.40298987657678,0.440513162772361,0.47378867446834,0.503414332038121,0.529903857480377,0.553691730269565,0.575143166359062,0.59456481810241,0.612214577257827,0.628309996805491,0.643035308990247,0.656547186928242,0.668979442390215,0.680446847031968,0.691048241015519,0.700869065659558,0.70998343108856,0.718455807694751,0.726342411861904,0.733692341470455,0.7405485046587
261,4.45123751636367e-122,0.000369430571230822,0.0180591271721273,0.0676843389226526,0.131643878097837,0.196504122809479,0.256798766494393,0.310964074142708,0.358997065646608,0.401442495934512,0.438983779018043,0.472286248058306,0.50194393787807,0.528468083826587,0.552291569938582,0.573778590836104,0.593235151202902,0.610918740400236,0.627046670975855,0.64180304199311,0.655344464311703,0.667804734023154,0.679298637228623,0.689925047465487,0.699769450694821,0.708906007673926,0.717399241758225,0.725305422056685,0.732673697096564,0.739547022215132
262,1.39598026171202e-122,0.000357492037399605,0.0177598489168287,0.0669285223501054,0.130533528874393,0.195170627179603,0.255339170825161,0.309441856488604,0.357452220647838,0.399899830007455,0.43745846038962,0.470787330759556,0.500476577152019,0.527034935551329,0.55089368339598,0.572415984566678,0.591907188283331,0.60962437510485,0.625784611894371,0.640571860223672,0.654142665149925,0.666630804157404,0.678151075364872,0.688802383663085,0.698670257963681,0.707828908234516,0.716342909592782,0.724268582852711,0.731655126317951,0.738545541777577
263,4.37475140395114e-123,0.000345931825444821,0.0174653336816139,0.0661806333104881,0.129431770816247,0.193845226256838,0.253886798971724,0.307925942826807,0.355912828411074,0.398361867492616,0.435937198699699,0.469291916609259,0.499012245502892,0.525604409467593,0.549498068313852,0.571055345857134,0.590580928119865,0.608331480496139,0.624523818943245,0.639341763253912,0.652941789153401,0.665457652603226,0.677004161321449,0.687680249537465,0.697571487427256,0.706752132751342,0.715286811190729,0.723231894247767,0.730636629134336,0.737544063346034
264,1.36994300921195e-123,0.000334738180614781,0.0171755087003383,0.0654405937785629,0.1283385430484,0.192527876203506,0.252441619921492,0.306416311184882,0.354378873255663,0.396828597108155,0.434419985773262,0.46779999965187,0.497550938577912,0.524176502390908,0.548104722365759,0.569696673014678,0.589256369489156,0.60704005569884,0.623264291504826,0.63811275065588,0.651741836032662,0.664285279170894,0.675857894979089,0.686558645017781,0.696473139046664,0.705675681205417,0.714230946544373,0.72219535623964,0.729618205545443,0.736542586920503
265,4.28672937690179e-124,0.000323899706218411,0.0168903022735254,0.0647083264490362,0.127253785090225,0.191218533393189,0.251003602776948,0.304912939654542,0.352850339537459,0.395300007593358,0.432906813447655,0.46631157393913,0.496092652028601,0.522751211139321,0.546713643226745,0.568339964347362,0.587933511168336,0.605750099837957,0.622006028961605,0.6368848220017,0.650542805498273,0.663113683670698,0.674712276218539,0.685437570033189,0.695375212783026,0.704599553577755,0.713175315646021,0.721158968826116,0.728599855550995,0.735541112500984
266,1.34036630890569e-124,0.000313405352933707,0.0166096437533703,0.0639837547303359,0.12617743685313,0.18991715440983,0.249572716755279,0.303415806391482,0.351327211648757,0.393776087708603,0.431397673572572,0.464826633530053,0.494637381510776,0.521328532533415,0.545324828573325,0.566985218164093,0.586612351935018,0.604461612038758,0.620749030696217,0.635657976863568,0.649344697260836,0.661942865912947,0.673567304920552,0.68431702451285,0.694277708597459,0.703523749849368,0.71211991848798,0.720122732004982,0.727581579150714,0.734539640087479
267,4.18788001119289e-125,0.000303244408429086,0.016333463528945,0.0632668027384391,0.125109438638242,0.188623696046832,0.24814893118801,0.301924889615228,0.349809474018225,0.392256826235332,0.429892558010042,0.463345172490927,0.493185122684542,0.519908463396292,0.543938276083492,0.565632432774627,0.585292890567297,0.603174591426779,0.619493296091436,0.634432214813755,0.648147511030987,0.660772825707965,0.672422980965886,0.683197008385922,0.693180626451088,0.70244827000127,0.711064755062556,0.719086645774025,0.726563376344323,0.733538169679985
268,1.30748787038591e-125,0.000293406487288686,0.016061693011603,0.0625573952907522,0.124049731134099,0.187338115306158,0.246732215520638,0.300440167608981,0.348297111110836,0.390742211976017,0.428391458634415,0.461867184895297,0.491735871214297,0.518491000553584,0.542553983436711,0.564281606489569,0.583975125843752,0.601889037127821,0.618238824530183,0.633207535424604,0.646951246519398,0.659603562866091,0.671279304235306,0.682077521581573,0.69208396630503,0.701373114014474,0.710009825362057,0.71805071013103,0.725545247131543,0.732536701278504
269,4.07899560391906e-126,0.000283881521232865,0.0157942646205815,0.0618554579000368,0.122998255414353,0.186060369397441,0.245322539312268,0.298961618719464,0.346790107427797,0.389232233754135,0.426894367332348,0.460392664823973,0.490289622768722,0.517076140833443,0.541171948313924,0.562932737620376,0.582659056543441,0.600604948267951,0.616985615395518,0.631983938268532,0.645755903436779,0.658435077197683,0.670136274609587,0.680958564028968,0.690987728120412,0.700298281869994,0.70895512937879,0.717014925073785,0.724527191512098,0.731535234883036
270,1.27157023342985e-126,0.000274659749625432,0.0155311117687976,0.0611609167683879,0.121954952935495,0.184790415737092,0.243919872235246,0.297489221356765,0.345288447506486,0.387726880414132,0.425401276002792,0.458921606365007,0.488846373020781,0.51566388106654,0.539792168397542,0.561585824479354,0.581344681445903,0.599322323973504,0.615733668070646,0.63076142291803,0.644561481493873,0.657267368513114,0.668993891969508,0.679840135657276,0.689891911858355,0.699223773548845,0.707900667105061,0.715979290600075,0.72350920948571,0.730533770493579
271,3.96094151881174e-127,0.000265731710259382,0.0152721688488358,0.0604736987812593,0.120919765534575,0.183528211947412,0.242524184074802,0.296022953994181,0.343792115920378,0.386226140821395,0.423912176556977,0.457454003613702,0.487406117647719,0.514254218086075,0.538414641371454,0.560240865379658,0.580031999331158,0.598041163371078,0.614482981938913,0.62953998894566,0.643367980401461,0.656100436622772,0.667852156195854,0.678722236395669,0.688796517479983,0.698149589032039,0.706846438533178,0.714943806707687,0.722491301052102,0.729532308110136
272,1.23289724747332e-127,0.000257088230413095,0.0150173712191266,0.059793731501538,0.119892635426953,0.182273715855713,0.241135444728683,0.294562795168067,0.342301097278982,0.384730003862221,0.422427060918397,0.455989850672597,0.485968852331059,0.512847148727759,0.537039364921017,0.558897858635291,0.57872100897971,0.59676146558754,0.613233556383806,0.628319635924059,0.642175399870358,0.654934281337065,0.66671106716942,0.677604866173322,0.687701544946422,0.697075728300593,0.705792443655448,0.713908473394408,0.721473466210997,0.728530847732705
273,3.83464462765621e-128,0.000248720418169273,0.0147666551903101,0.0591209431636666,0.118873505204049,0.181026885493432,0.239753624206797,0.29310872347768,0.340815376227773,0.383238458443787,0.420945921022801,0.454529141651463,0.484534572756595,0.511442669829825,0.535666336733059,0.557556802561109,0.57741170917254,0.595483229750019,0.611985390788959,0.627100363425937,0.640983739611417,0.653768902466412,0.665570624771005,0.676488024919412,0.686606994218797,0.69600219133552,0.704738682464177,0.712873290658024,0.720455704962116,0.727529389361286
274,1.19177029909749e-128,0.000240619653988988,0.0145199580117854,0.0584552626678137,0.11786231783111,0.179787679095261,0.238378692630846,0.291660717585025,0.33933493744812,0.381751493494121,0.419468748818174,0.453071870667296,0.483103274614396,0.510040778233022,0.534295554495885,0.556217695472815,0.576104098691114,0.594206454985915,0.610738484538144,0.625882171024078,0.639792999335524,0.652604299821254,0.664430828881417,0.675371712563117,0.685512865258236,0.694928978117834,0.703685154951675,0.711838258496322,0.719438017305183,0.726527932995879
275,3.70108106547374e-129,0.000232777582533544,0.0142772178584416,0.0577966195740904,0.116859016644992,0.178556055098267,0.237010620233978,0.290218756214705,0.337859765657224,0.380269097962067,0.417995536264725,0.451618031844312,0.481674953598797,0.508641470780614,0.532927015899264,0.554880535686959,0.574798176317374,0.592931140422888,0.609492837015277,0.624665058291337,0.638603178753602,0.651440473212046,0.663291679381469,0.67425592903362,0.684419158025864,0.693856088628552,0.702631861110245,0.710803376907088,0.71842040323992,0.725526478636485
276,1.14850435834269e-129,0.000225186104726987,0.014038373817569,0.0571449440968156,0.115863545351945,0.177331972141026,0.235649377360416,0.288782818153764,0.336389845608048,0.37879126081726,0.416526275334872,0.450167619313938,0.4802496054084,0.50724474431838,0.531560718634437,0.55354532152094,0.573493940833746,0.591657285188869,0.608248447604417,0.623449024800644,0.637414277576613,0.650277422449257,0.662153176151983,0.673140674260107,0.683325872482812,0.692783522848688,0.701578800932198,0.709768645888108,0.717402862766049,0.724525026283103
277,3.56126352811329e-130,0.000217837370052334,0.013803365875947,0.056500167098827,0.114875848025422,0.176115389062754,0.234294934465114,0.287352882251535,0.334925162089247,0.377317971050094,0.415060958013234,0.44872062721481,0.47882722574607,0.505850595694611,0.530196660394116,0.552212051293005,0.572191391023138,0.590384888412052,0.607005315689764,0.622234070125002,0.636226295515549,0.649115147343376,0.661015319073785,0.672025948171763,0.682233008590206,0.691711280759258,0.700525974409839,0.70873406543717,0.716385395883293,0.723523575935734
278,1.10342391720506e-130,0.000210723769074754,0.013572134907108,0.0558622200858375,0.113895869103892,0.174906264902446,0.232947262113393,0.285928927419492,0.333465699925108,0.375849217671689,0.413599576296608,0.447277049692764,0.477407810318931,0.50445902176011,0.528834838872478,0.550880723322251,0.570890525668933,0.589113949220898,0.605763440655661,0.621020193837487,0.63503923228144,0.647953647704907,0.659878108027711,0.670911750697779,0.681140566309179,0.690639362341277,0.699473381535477,0.707699635552059,0.715368002591375,0.722522127594376
279,3.41622834614551e-131,0.000203837926185195,0.0133446226587737,0.0552310352008399,0.112923553388661,0.173704558898015,0.23160633098059,0.284510932631091,0.332011443975476,0.374384989713865,0.412142122193964,0.445836880900828,0.475991354838366,0.503070019368189,0.527475251765174,0.54955133592862,0.569591343555,0.587844466744131,0.604522821886594,0.619807395511248,0.633853087585354,0.64679292334437,0.658741542894601,0.669798081767347,0.68004854560086,0.68956776757576,0.698421022301418,0.706665356230562,0.714350682890017,0.721520681259032
280,1.05685889444101e-131,0.000197172692558035,0.0131207717404615,0.0546065452185545,0.111958846041721,0.172510230485434,0.230272111851699,0.283098876921625,0.330562379135691,0.372925276229108,0.410688587726423,0.44440011499922,0.474577855020008,0.501683585374672,0.526117896769317,0.548223887432902,0.568293843465685,0.586576440110744,0.60328345876719,0.618595674719508,0.632667861138393,0.6456329740723,0.657605623555304,0.668684941309662,0.67895694642638,0.688496496443725,0.697368896699969,0.705631227470466,0.713333436778943,0.720519236929699
281,3.26702256858218e-132,0.000190721139316611,0.0129005256112609,0.0539886835399239,0.111001692583588,0.171323239297882,0.228944575621027,0.281692739388067,0.329118490336518,0.371470066290544,0.409238964927252,0.442966746155338,0.473167306583746,0.500299716637888,0.524762771583489,0.546898376156733,0.566998024185815,0.585309868449993,0.60204535068222,0.617385031035563,0.631483552651695,0.644473799699253,0.656470349890674,0.667572329253921,0.677865768746872,0.687425548926187,0.696317004723439,0.704597249269557,0.712316264257873,0.719517794606379
282,1.0091405798159e-132,0.000184476550900588,0.0126838285677741,0.0533773841866513,0.110052038891174,0.170143545164896,0.227623693291835,0.280292499188923,0.327679762544082,0.370019348991906,0.407793245841843,0.441536768543756,0.471759705253716,0.498918410018672,0.52340987390774,0.545574800422599,0.565703884500698,0.584044750891401,0.600808497016595,0.616175464032782,0.630300161836432,0.643315400035795,0.655335721781575,0.666460245529324,0.67677501252347,0.686354925004163,0.695265346364135,0.703563421625622,0.711299165326531,0.718516354289071
283,3.1146912841081e-133,0.000178432418629352,0.012470625732222,0.0527725817957849,0.109109831195654,0.168971108111523,0.226309435975987,0.278898135544078,0.326246180759803,0.368573113447502,0.406351422527702,0.440110176346217,0.470355046758299,0.497539662380366,0.522059201443585,0.544253158553829,0.564411423196119,0.582781086564757,0.599572897155371,0.614966973284606,0.629117688403815,0.642157774892514,0.654201739108873,0.665348690065074,0.675684677717306,0.685284624658669,0.694213921614364,0.702529744536447,0.71028213998464,0.717514915977776
284,9.60597688247262e-134,0.000172582434455718,0.0122608630407119,0.0521742116143448,0.108175016080353,0.167805888357476,0.225001774893604,0.277509627734649,0.324817730020326,0.367131348792193,0.404913487054436,0.438686963751625,0.468953326830118,0.496163470588815,0.520710751894002,0.542933448874602,0.563120639058347,0.581518874600115,0.598338550483743,0.613759558364552,0.627936132065089,0.641000924080011,0.653068401753446,0.664237662790375,0.674594764289516,0.684214647870722,0.693162730466433,0.701496217999818,0.709265188231922,0.716513479672493
285,2.96026539644049e-134,0.000166920484904465,0.012054487231664,0.0515822094939948,0.107247540478645,0.16664784631629,0.223700681372715,0.276126955102831,0.323394395397458,0.365694044181351,0.403479431503742,0.437267124956043,0.467554541206038,0.494789831512367,0.519364522963437,0.541615669709939,0.561831530874128,0.580258114127791,0.597105456387052,0.612553218846207,0.626755492531534,0.639844847408905,0.651935709596173,0.663127163634437,0.673505272201236,0.683144994621339,0.692111772912651,0.700462842013523,0.708248310068099,0.715512045373222
286,9.11552590011127e-135,0.000161440645190334,0.0118514458343973,0.0509965118857576,0.106327351671853,0.16549694259449,0.222406126848903,0.274750097051748,0.321976161998096,0.364261188790841,0.402049247969384,0.435850654162682,0.46615868562716,0.49341874202187,0.518020512357798,0.54029981938571,0.560544097430688,0.578998804278372,0.595873614250778,0.611347954303233,0.625575769514468,0.638689544689829,0.650803662517947,0.662017192526467,0.6724162014136,0.682075664891538,0.691061048945324,0.699429616575347,0.707231505492895,0.714510613079964
287,2.80475005455822e-135,0.000156137173510274,0.0116516871578698,0.0504170558347733,0.10541439728718,0.164353137990756,0.221118082864965,0.273379033045309,0.32056301496417,0.362832771816981,0.40062292855719,0.434437545581898,0.46476575583882,0.492050198990673,0.516678717784459,0.53898589622863,0.559258337515735,0.577740944182708,0.594643023460545,0.610143764309366,0.624396962725243,0.637535015733436,0.649672260399663,0.66090774939568,0.671327551887748,0.681006658662336,0.690010558556761,0.698396541683078,0.706214774506031,0.713509182792718
288,8.62317777467604e-136,0.00015100450550488,0.0114551602795723,0.0498437789750997,0.104508625295627,0.163216393495087,0.219836521070563,0.272013742608048,0.319154939472567,0.361408782476522,0.399200465385031,0.433027793431183,0.463375747590584,0.490684199294624,0.515339136952254,0.537673898566257,0.557974249917451,0.576484532971912,0.593413683402118,0.608940648438414,0.623219071875246,0.636381260350392,0.648541503122222,0.659798834171291,0.670239323584817,0.679937975914749,0.688960301739269,0.697363617334501,0.70519811710723,0.712507754511484
289,2.64911391842328e-136,0.000146037248884121,0.0112618150345751,0.0492766195245575,0.103609984009945,0.162086670287978,0.218561413221876,0.270654205324986,0.31775192073507,0.359989210006608,0.397781850582813,0.431621391935164,0.461988656636248,0.489320739812067,0.514001767571483,0.536363824726998,0.556691833424503,0.575229569777366,0.592185593461407,0.607738606264258,0.622042096675903,0.635228278351382,0.647411390566537,0.658690446782516,0.669151516465944,0.678869616629798,0.687910278485156,0.696330843527404,0.704181533296215,0.711506328236263
290,8.13192621798605e-137,0.000141230178212564,0.0110716020047228,0.0487155162796147,0.102718422082583,0.160963929739594,0.217292731181262,0.269300400841473,0.316353943998292,0.358574043664752,0.396367076292457,0.430218335325589,0.460604478733832,0.487959817423844,0.512666607353904,0.535055673040102,0.555411086826035,0.573976053730715,0.590958753024459,0.606537637360852,0.620866036838672,0.634076069547104,0.646281922613522,0.657582587158578,0.668064130492271,0.677801580788498,0.686860488786729,0.695298220259572,0.703165023072709,0.710504903967053
291,2.49427941708585e-137,0.000136578229849478,0.0108844725079774,0.0481604086103152,0.101833888503653,0.159848133408947,0.216030446916909,0.267952308863048,0.314960994543609,0.357163272728808,0.394956134667891,0.428818617841326,0.459223209645581,0.486601429013291,0.511333654012739,0.533749441835664,0.554132008911669,0.572723983963869,0.589733161477468,0.605337741302224,0.619690892075049,0.632924633748276,0.645153099144102,0.656475255228699,0.666977165624938,0.676733868371869,0.685810932636297,0.694265747528793,0.702148586436433,0.709503481703857
292,7.64460465268107e-138,0.000132076497039284,0.0107003785879076,0.0476112364552485,0.100956332598904,0.158739243043081,0.214774532502497,0.266609909155285,0.313573057687094,0.355756886496937,0.393549017875034,0.427422233728358,0.457844845137958,0.485245571466236,0.510002905262671,0.532445129444622,0.552854598471509,0.571473359609005,0.588508818206768,0.604138917662475,0.618516662096566,0.63177397076563,0.644024920039206,0.655368450922104,0.665890621825085,0.675666479360929,0.684761610026167,0.693233425332853,0.701132223387111,0.708502061446672
293,2.34111412949919e-138,0.000127720225148001,0.010519273003321,0.0470679403165593,0.100085704027713,0.157637220576253,0.213524960116852,0.265273181543647,0.312190118779453,0.354354874287576,0.392145718091783,0.426029177239771,0.456469380981643,0.483892241671001,0.508674358819842,0.531142734198759,0.551578854296134,0.570224179798563,0.587285722598835,0.602941166015778,0.617343346614789,0.630624080409916,0.642897385179772,0.654262174168021,0.664804499053855,0.674599413736697,0.683712520948646,0.692201253669537,0.700115933924465,0.707500643195499
294,7.16386085757255e-139,0.000123504807041416,0.0103411092180389,0.0465304612550004,0.0992219527810772,0.156542028129122,0.212281702043611,0.263942105913337,0.310812163205958,0.352957225439414,0.390746227507998,0.424639442635754,0.455096812951534,0.482541436518399,0.507348012401853,0.529842254430703,0.550304775176604,0.56897644366525,0.586063874040289,0.601744485936381,0.616170945341322,0.629474962491899,0.641770494446745,0.653156424895682,0.66371879727239,0.67353267148019,0.682663665396043,0.691169232536635,0.699099718048218,0.70649922695034
295,2.19042338975007e-139,0.000119425778600855,0.0101658413908109,0.0459987408850237,0.0983650291796256,0.155453628007941,0.21104473067088,0.262616662209156,0.30943917638638,0.351563929311359,0.38935053832549,0.423253024183587,0.453727136826735,0.481193152901732,0.506023863727767,0.528543688473925,0.54903235990446,0.567730150342035,0.58484327191789,0.600548876998605,0.614999457987802,0.628326616822361,0.640644247721075,0.652051203034318,0.662633516441834,0.67246625257243,0.681615043360666,0.69013736193193,0.698083575758091,0.705497812711192
296,6.69213561051043e-140,0.000115478814372534,0.00999342436536784,0.0454727213699135,0.0975148838716364,0.154371982703751,0.209814018490893,0.261296830435352,0.308071143774926,0.350174975282507,0.387958642758006,0.421869916157642,0.452360348390564,0.47984738771679,0.504701910518103,0.527247034662737,0.547761607271717,0.566485298962156,0.583623915618539,0.599354338776841,0.613828884265903,0.627179043212099,0.639518644883719,0.650946508513166,0.661548656523332,0.671400156994434,0.680566654834823,0.689105641853211,0.697067507053808,0.704496400478056
297,2.04294418858742e-140,0.000111659723346607,0.00982381366061113,0.0449523454169592,0.0966714678310685,0.153297054891577,0.208589538099678,0.259982590655471,0.306708050860176,0.348790352752117,0.386570533031218,0.420490112839367,0.450996443430539,0.478504137861853,0.503382150494838,0.525952291332298,0.546492516070872,0.565241888659113,0.582405804529283,0.598160870845558,0.612659223887337,0.626032241471928,0.638393685815644,0.649842341261465,0.660464217478029,0.670334384727223,0.679518499810821,0.688074072298263,0.696051511935092,0.703494990250933
298,6.23164550833816e-141,0.000107964444862098,0.00965696546093653,0.0444375562726663,0.0958347323556007,0.152228807429628,0.207371262196721,0.258673922992215,0.305349883165012,0.347410051139575,0.385186201382706,0.41911360851729,0.449635417738387,0.477163400237682,0.502064581381408,0.524659456818607,0.545225085094898,0.563999918566671,0.581188938037307,0.596968472779294,0.611490476563848,0.624886211412679,0.637269370397818,0.648738701208454,0.659380199267071,0.669268935751816,0.678470578280969,0.687042653264874,0.695035590401664,0.702493582029822
299,1.8993404129465e-141,0.000104389044634064,0.00949283660669126,0.0439282977180099,0.0950046290646854,0.151167203358504,0.206159163584626,0.257370807627297,0.303996626246555,0.346034059884371,0.383805640061949,0.417740397487005,0.448277267110032,0.475825171747528,0.500749200902704,0.523368529458509,0.543959313137251,0.562759387818863,0.579973315529941,0.595777144152662,0.610322642007218,0.6237409528452,0.636145698511222,0.647635588283379,0.658296601851605,0.668203810049232,0.677422890237574,0.686011384750829,0.694019742453248,0.701492175814723
300,5.78437004843428e-142,0.000100929710899397,0.00933138458476165,0.043424514063724,0.0941811098976087,0.150112205900397,0.204953215168784,0.256073224801292,0.302648265696103,0.344662368446065,0.382428841330305,0.416370474051171,0.446921987345593,0.474489449297119,0.499436006785074,0.522079507589685,0.542695198991858,0.561520295549981,0.578758936394657,0.594586884540349,0.609155719929265,0.622596465580353,0.635022670036841,0.646533002415483,0.657213425192778,0.667139007600492,0.676375435672945,0.684980266753915,0.693003968089566,0.700490771605636
301,1.76019943542523e-142,9.75827506778018e-05,0.00917256751929063,0.0429261501456311,0.0933641271115643,0.149063778458304,0.203753389957037,0.25478115481349,0.301304787139062,0.343294966304258,0.381055797461005,0.415003832519503,0.445569574249388,0.473156229794673,0.498124996756323,0.520792389550666,0.54143274145313,0.560282640894589,0.577545800019066,0.593397693517113,0.60798971004184,0.621452749429018,0.633900284855665,0.645430943534017,0.65613066925174,0.666074528386617,0.67532821457939,0.68394929927192,0.69198826731034,0.699489369402562
302,5.35204296394709e-143,9.43445861445789e-05,0.00901634416252259,0.042433151320011,0.0925536332797375,0.148021884615239,0.202559661059348,0.253494578021758,0.299966176234885,0.341931842958565,0.379686500739133,0.413640467208766,0.444220023629925,0.47182551015088,0.496816168545709,0.519507173680821,0.540171939315954,0.559046422987509,0.576333905790923,0.592209570657786,0.606824612056834,0.620309804202093,0.632778542848695,0.64432941156823,0.655048333989639,0.665010372388625,0.674281226949216,0.682918482302629,0.690972640115293,0.6984879692055
303,1.62603003715994e-143,9.12117511119275e-05,0.00886267388577441,0.0419454634590061,0.0917495812893977,0.146986488133448,0.201372001687465,0.252213474842387,0.298632418677005,0.340572987928585,0.378320943461616,0.412280372442769,0.442873331299898,0.470497287278917,0.495509519883946,0.518223858320359,0.538912791375695,0.557811640963831,0.575123253098125,0.591022515537273,0.605660425686169,0.619167629710488,0.631657443896936,0.643228406447377,0.653966419367625,0.66394653958754,0.673234472774733,0.681887815843829,0.689957086504148,0.69748657101445
304,4.93614771742718e-144,8.81808876156004e-05,0.00871151667053096,0.0414630329460665,0.0909519243400045,0.145957552953626,0.200190385154594,0.250937825749954,0.297303500192769,0.339218390753869,0.376959117937211,0.41092354255236,0.441529493076192,0.469171558094433,0.4942050485032,0.516942441810334,0.537655296428195,0.556578293958911,0.573913841328712,0.589836527730553,0.604497150641806,0.618026225765133,0.6305369878814,0.642127928100714,0.65288492534685,0.66288302996438,0.672187952048248,0.680857299893307,0.688941606476627,0.696485174829412
305,1.49726162094483e-144,8.52487426038147e-05,0.00856283309966287,0.0409858066714304,0.0901606159413206,0.144935043194144,0.199014784875064,0.249667611277175,0.295979406543376,0.337868040993893,0.375601016486488,0.409569971875419,0.44018850477987,0.46784831951556,0.492902752137094,0.51566292249264,0.536399453269774,0.555346381108367,0.572705669870863,0.588651606812677,0.603334786635742,0.616885592176973,0.629417174683107,0.6410279764575,0.651803851888465,0.661819843500168,0.67114166476207,0.679826934448848,0.687926200032453,0.695483780650387
306,4.53791697722735e-145,8.24121647254091e-05,0.00841658434876587,0.0405137320276446,0.0893756099115385,0.143918923150266,0.197845174364004,0.248402812014759,0.294660123523814,0.336521928228029,0.374246631441822,0.408219654756849,0.438850362236179,0.4665275684629,0.4916026285207,0.514385298710011,0.535145260697233,0.554115901548082,0.571498738112902,0.587467752358769,0.602173333380007,0.615745728756971,0.628298004183083,0.639928551446995,0.650723198953623,0.660756980175924,0.670095610908507,0.678796719508241,0.686910867171348,0.694482388477373
307,1.37424464736522e-145,7.96681012143541e-05,0.00827273217761932,0.0400467569051192,0.0885968603754158,0.142909157293382,0.19668152723701,0.247143408611269,0.293345636962791,0.335180042055513,0.372895955147373,0.406872585548578,0.437515061274542,0.465209301859533,0.490304675390545,0.513109568806022,0.533892717507845,0.552886854414204,0.570293045443292,0.586284963944028,0.60101279058667,0.614606635316102,0.627179476262361,0.638829652998465,0.649642966503477,0.659694439972671,0.669049790479867,0.677766655069271,0.685895607893035,0.693480998310372
308,4.15833582948325e-146,7.7013594867758e-05,0.00813123892176263,0.039584829687721,0.0878243217624199,0.141905710270238,0.195523817209819,0.245889381772976,0.292035932722673,0.333842372095419,0.371548979959079,0.405528758609541,0.436182597728557,0.463893516631011,0.489008890484607,0.511835731125091,0.532641822499363,0.551659238843146,0.569088591250641,0.585103241143723,0.599853157967832,0.613468311665363,0.626061590801981,0.637731281041174,0.648563154499182,0.658632222871429,0.668004203468458,0.676736741129725,0.684880422197236,0.692479610149383
309,1.25725220565394e-146,7.44457811146422e-05,0.00799206748418838,0.0391278992484033,0.0870579488048855,0.140908546902165,0.194372018097982,0.244640712263715,0.290730996699424,0.332508907986628,0.370205698244638,0.404188168305685,0.434852967435993,0.462580209705357,0.487715271542315,0.510563784012471,0.53139257447002,0.550433053971586,0.567885374923696,0.583922583533199,0.598694435235634,0.612330757615763,0.624944347682991,0.636633435504392,0.647483762901891,0.657570328853221,0.666958849866589,0.675706977687389,0.683865310083674,0.691478223994406
310,3.79814841716114e-147,7.19618851727992e-05,0.00785518132714963,0.0386759149448702,0.0862976965361793,0.139917632184324,0.193226103816541,0.243397380904745,0.289430814822533,0.331179639387801,0.368866102383496,0.402850809009956,0.433526166238789,0.461269378013065,0.486423816304548,0.509293725814261,0.530144972218521,0.549208298936463,0.566683395851349,0.582742990687872,0.597536622102248,0.611193972978329,0.623827746786443,0.635536116317391,0.646404791672762,0.656508757899068,0.665913729666569,0.674677364740051,0.682850271552072,0.690476839845441
311,1.14648261332473e-147,6.95592192911508e-05,0.00772054446408129,0.0382288266152788,0.0855435202888768,0.138932931284935,0.1920860483797,0.242159368574604,0.288135373054958,0.329854555977344,0.367530184766835,0.401516675102295,0.432202189983049,0.4599610184871,0.485134522513636,0.508025554877396,0.528899014544052,0.547984972874984,0.56548265342263,0.581564462183231,0.596379718279886,0.610057957564104,0.622711787993397,0.634439323409444,0.645326240772951,0.655447509989994,0.664868842860706,0.673647902285496,0.681835306602152,0.689475457702489
312,3.45786764751838e-148,6.72351800750797e-05,0.00758812145163239,0.0377865845739758,0.0847953756929489,0.137954409544528,0.190951825900506,0.240926656208971,0.286844657393061,0.328533647453388,0.366197937797557,0.40018576096963,0.430881034519043,0.458655128062891,0.483847387913358,0.50675926954965,0.527654700246275,0.546763074924619,0.564283147026714,0.58038699759484,0.595223723480794,0.608922711184148,0.621596471184923,0.633343056709828,0.644248110163615,0.65438658510702,0.663824189441307,0.672618590321512,0.680820415233636,0.688474077565549
313,1.04206292463376e-148,6.49872458922956e-05,0.00745787738180958,0.0373491396072698,0.084053218673957,0.136982032475184,0.189823410590521,0.239699224800517,0.285558653866539,0.32721690353375,0.364869353890273,0.398858061005877,0.429562695701197,0.457351703678338,0.482562410248941,0.505494868179639,0.526412028125328,0.545542604223103,0.563084876052917,0.579210596498335,0.594068637417252,0.607788233649537,0.620481796242092,0.632247316147824,0.643170399805912,0.653325983231169,0.662779769400683,0.671589428845884,0.679805597446248,0.687472699434621
314,3.13778757101742e-149,6.28129743568561e-05,0.00732977787422883,0.0369164429692391,0.0833170054512613,0.136015765759784,0.188700776759506,0.23847705539877,0.284277348538367,0.325904313955914,0.363544425471289,0.39753356961192,0.428247169388099,0.456050742273805,0.481279587267063,0.504232349116818,0.525170996981827,0.544323559908433,0.561887839890695,0.578035258469425,0.592914459801579,0.606654524771363,0.619367763045988,0.631152101652711,0.642093109661003,0.652265704343465,0.661735582731141,0.6705604178564,0.678790853239709,0.686471323309705
315,9.44053217714962e-150,6.07099998890359e-05,0.00720378906847465,0.0364884463775732,0.0825866925362343,0.13505557525126,0.187583898815096,0.237260129109972,0.283000727504731,0.324595868476992,0.362223144978591,0.396212281195622,0.42693445144249,0.454752240792117,0.479998916715847,0.502971710711477,0.523931605616863,0.543105941118873,0.560692037929649,0.576860983083892,0.591761190346128,0.605521584360734,0.618254371477697,0.630057413153774,0.641016239690045,0.65120574842493,0.66069162942499,0.669531557350846,0.677776182613743,0.685469949190801
316,2.83799800849538e-150,5.86760313488073e-05,0.00707987761656557,0.0360651020094501,0.0818622367304888,0.134101426971851,0.18647275126248,0.236048427096936,0.281728776894965,0.323291556873703,0.360905504861834,0.394894190171803,0.425624537731263,0.453456196178568,0.478720396344865,0.501712951314747,0.522693852832008,0.54188974699295,0.559497469559519,0.575687769917589,0.590608828763286,0.604389412228776,0.617141621418315,0.628963250580301,0.6399397898542,0.650146115456588,0.659647909474539,0.66850284732701,0.676761585568071,0.684468577077909
317,8.52451523831774e-151,5.67088497407545e-05,0.00695801067552386,0.0356463624974467,0.0811435951241126,0.133153287112356,0.185367308704083,0.234841930578908,0.280461482871487,0.321991368942341,0.359591497582327,0.393579290962246,0.424317424125461,0.452162605380908,0.477444023905133,0.5004560692786,0.521457737429304,0.540674976669455,0.558304134170188,0.574515618546446,0.589457374765479,0.60325800818663,0.616029512748942,0.62786961386158,0.63886376011463,0.649086805419462,0.658604422872096,0.667474287782676,0.675747062102417,0.683467206971029
318,2.55840098905452e-151,5.4806305988309e-05,0.00683815590004852,0.0352321809254845,0.0804307250939145,0.132211122031397,0.184267545839247,0.233640620831425,0.279198831629737,0.320695294498744,0.358281115613021,0.392267577995682,0.423013106500272,0.450871465349349,0.476169797149118,0.499201062955841,0.520223258211274,0.539461629287442,0.557112031151681,0.573344528546464,0.588306828065168,0.602127372045453,0.614918045350687,0.626776502926905,0.637788150432497,0.648027818294575,0.657561169609969,0.666445878715632,0.674732612216503,0.682465838870162
319,7.67199259489579e-152,5.29663187752575e-05,0.00672028143529035,0.0348225108248076,0.0797235843016792,0.13127489825468,0.183173437463915,0.232444479186173,0.277940809398114,0.319403323378269,0.356974351438495,0.390959045707791,0.421711580735031,0.449582773036565,0.474897713830728,0.497947930700115,0.518990413980917,0.538249703986231,0.555921159894163,0.572174499493718,0.587157188374847,0.600997503616418,0.613807219104667,0.625683917705568,0.636712960768964,0.646969154062953,0.656518149680469,0.665417620123665,0.673718235910051,0.681464472775306
320,2.29872855825594e-152,5.1186872452528e-05,0.00660435590972691,0.0344173061699955,0.0790221306924323,0.130344582474263,0.182084958470313,0.231253487030854,0.27668740243791,0.318115445435761,0.355671197554942,0.389653688541188,0.420412842713209,0.448296525397683,0.473627771705318,0.496696670865907,0.517759203541705,0.537039199905406,0.554731519787944,0.571005530964351,0.586008455407048,0.599868402710717,0.612697033892001,0.624591858126867,0.635638191085195,0.645910812705618,0.655475363075903,0.664389512004561,0.672703933182785,0.680463108686463
321,6.88187022960667e-153,4.94660150083231e-05,0.00649034842813723,0.0340165213750078,0.0783263224927154,0.129420141547821,0.181002083846632,0.230067625809038,0.275438597043255,0.316831650545523,0.354371646470158,0.388351500945427,0.419116888322419,0.44701271939029,0.472359968529686,0.495447281808534,0.51652962569759,0.535830116184814,0.553543110223473,0.569837622534588,0.584860628874339,0.598740069139557,0.61158748959382,0.623500324120102,0.634563841342354,0.644852794203596,0.654432809788581,0.663361554356108,0.671689704034426,0.679461746603632
322,2.05856152394661e-153,4.78018560997181e-05,0.00637822856467382,0.0336201112892634,0.0776361182088687,0.128501542497919,0.179924788676719,0.22888687702003,0.274194379541042,0.315551928601292,0.353075690703525,0.387052477376985,0.417823713454407,0.445731351974427,0.471094302062076,0.494199761884156,0.515301679252999,0.534622451964566,0.552355930591339,0.56867077378072,0.583713708489323,0.597612502714158,0.61047858609126,0.622409315614575,0.633489911501608,0.643795098537911,0.653390489810811,0.66233374717609,0.670675548464697,0.678460386526813
323,6.15260620787059e-154,4.61925651439073e-05,0.00626796635603147,0.0332280311937508,0.0769514766253257,0.127588752511286,0.178853048139759,0.227711222218728,0.272954736290874,0.314276269516203,0.351783322786001,0.385756612299262,0.416533314005053,0.444452420112589,0.469830770062172,0.492954109449765,0.514075363012834,0.533416206385036,0.551169980282279,0.567504984279112,0.582567693964638,0.596485703245762,0.609370323265462,0.621318832539591,0.632416401524121,0.642737725689587,0.652348403134902,0.661306090462296,0.669661466473321,0.677459028456006
324,1.83734872441078e-154,4.46363694673236e-05,0.00615953229471114,0.0328402367971718,0.0762723568029162,0.126681738938091,0.177786837509962,0.226540643015483,0.271719653684999,0.313004663222767,0.350494535260107,0.384463900182574,0.415245685874365,0.443175920769723,0.468569370291105,0.491710322863192,0.512850675782471,0.532211378586864,0.549985258687165,0.566340253606205,0.58142258501296,0.595359670545622,0.608262700997578,0.620228874824457,0.631343311371063,0.64168067563965,0.651306549753163,0.660278584212512,0.668647458060021,0.676457672391211
325,5.48227196692183e-155,4.31315525109106e-05,0.0060528973223778,0.0324566842321173,0.0755987180771783,0.125780469291225,0.176726132156254,0.225375121075967,0.270489118148243,0.311737099672839,0.34920932067991,0.383174335504142,0.413960824966479,0.44190185091323,0.467310100511445,0.490468400483104,0.511627616367766,0.531007967710953,0.548801765197013,0.56517658133851,0.580278381346996,0.594234404425013,0.607155719168762,0.619139442398482,0.6302706410036,0.640623948369124,0.650264929657902,0.659251228424523,0.667633523224518,0.675456318332429
326,1.63442642925509e-155,4.16764520898873e-05,0.00594803282331096,0.0320773300512751,0.07493052005668,0.124884911245581,0.17567090754196,0.224214638121028,0.269263116137956,0.310473568837591,0.347927671611015,0.381887912748094,0.412678727189654,0.440630207512959,0.466052958487204,0.489228340669004,0.510406183575048,0.529805972898468,0.547619499202983,0.564013967052612,0.579135082679495,0.593109904695221,0.606049377660178,0.618050535190979,0.629198390382902,0.639567543859036,0.64922354284143,0.658224023096119,0.666619661966536,0.674454966279658
327,4.86861344622898e-156,4.0269458706373e-05,0.00584491061794666,0.0317021312236686,0.0742677226213513,0.12399503263734,0.174621139224501,0.223059175926555,0.26804163414394,0.30921406070748,0.346649580630544,0.380604626405454,0.411399388456272,0.439360987541207,0.464797941983836,0.487990141781232,0.509186376211121,0.52860539329084,0.546438460096374,0.56285241032517,0.577992688723238,0.591986171167551,0.604943676352997,0.616962153131264,0.628126559470138,0.63851146209041,0.648182389296054,0.657196968225083,0.665605874285797,0.673453616232899
328,1.44903751611827e-156,3.89090139133106e-05,0.0057435029565096,0.0313310451309283,0.0736102859208235,0.123110801463258,0.173576802855079,0.221908716323338,0.266824658688394,0.307958565292223,0.345375040327135,0.379324470974134,0.410122804682832,0.438094187972721,0.463545048768234,0.48675380218096,0.507968193083266,0.527406228029764,0.545258647268625,0.561691910732914,0.57685119919104,0.590863203653323,0.603838615128394,0.615874296148654,0.627055148226478,0.637455703044272,0.647141469014085,0.656170063809204,0.664592160182023,0.672452268192153
329,4.30911098905957e-157,3.75936087281546e-05,0.00564378251273448,0.0309640295635931,0.0729581703727793,0.122232185879961,0.172537874178369,0.220763241196939,0.265612176325849,0.306707072620767,0.344104043300917,0.378047440958933,0.408848971789947,0.436829805784694,0.462294276608733,0.485519320230199,0.506751632999239,0.526208476257196,0.544080060111321,0.560532467852648,0.575710613795756,0.589741001963876,0.602734193867555,0.614786964172468,0.625984156613094,0.636400266701649,0.64610078198783,0.655143309846268,0.663578519654938,0.671450922157418
330,1.28035010447163e-157,3.63217820948403e-05,0.00554572237767498,0.0306010427174434,0.0723113366613117,0.121359154203234,0.171504329032212,0.219622732487544,0.264404173643107,0.305459572741262,0.3428365821635,0.376773530871528,0.407577885702347,0.435567837956762,0.461045623275106,0.484286694291794,0.50553669476727,0.525012137115356,0.542902698016186,0.55937408126125,0.574570932250274,0.588619565910562,0.601630412451669,0.613700157132029,0.624913584591157,0.635345153043566,0.6450603282096,0.654116706334062,0.662564952704263,0.670449578128695
331,3.80103707263033e-158,3.50921193926007e-05,0.00544929605359938,0.0302420431898652,0.0716697457352916,0.120491674907318,0.170476143347312,0.218487172189832,0.263200637259175,0.30421605572103,0.341572649537968,0.375502735230468,0.406309542348868,0.434308281471007,0.459799086538563,0.483055922729426,0.504323377196066,0.523817209746732,0.541726560375086,0.558216750535668,0.573432154267518,0.587498895304752,0.600527270761933,0.612613874956663,0.623843432121842,0.634290362051051,0.644020107671703,0.653090253270372,0.661551459329721,0.669448236105985
332,1.12747536991847e-158,3.39032509902287e-05,0.00535447744797188,0.0298869899762432,0.0710333588067456,0.119629716624213,0.169453293146923,0.21735654235284,0.262001553825208,0.302976511646536,0.340312238058857,0.374235048561168,0.405043937662455,0.433051133311952,0.458554664171756,0.481827003907607,0.503111679094806,0.522623693294069,0.540551646580027,0.557060475252926,0.572294279560447,0.586378989957831,0.599424768679553,0.611528117575696,0.62277369916632,0.633235893705129,0.642980120366449,0.652063950652985,0.660538039531036,0.668446896089287
333,3.34151106204226e-159,3.27538508444293e-05,0.00526124086751804,0.0295358424663864,0.0704021373492408,0.118773248142973,0.168435754546547,0.216230825079824,0.260806910024447,0.301740930623365,0.339055340372149,0.372970465395903,0.403781067580158,0.431796390466563,0.457312353948773,0.480599936191688,0.501901599273147,0.521431586900381,0.539377956023159,0.555905254990119,0.571157307842058,0.585259849681203,0.598322906085739,0.610442884918461,0.621704385685767,0.632181747986826,0.641940366286146,0.651037798479688,0.659524693307929,0.6674455580786
334,9.89484307024682e-160,3.1642635140945e-05,0.00516956101237349,0.029188560440981,0.069776043096281,0.117922238409019,0.167423503753631,0.215110002528124,0.259616692572154,0.300509302776188,0.337801949135252,0.371708980273803,0.402520928043128,0.430544049924245,0.456072153645137,0.479374717947852,0.50069313654122,0.520240889708942,0.538205488096773,0.554751089324418,0.570021238825382,0.584141474286285,0.597221682861709,0.609358176914288,0.620635491641357,0.631127924877171,0.640900845423104,0.650011796748267,0.658511420660122,0.666444222073926
335,2.92755032652708e-160,3.05683609771762e-05,0.00507941297031488,0.0288451040680759,0.0691550380397095,0.117076656523438,0.166416517067263,0.213994056909028,0.258430888215552,0.299281618248736,0.336552057016995,0.370450587740847,0.401263514996613,0.429294108676842,0.454834061037811,0.478151347543114,0.49948628970963,0.51905160086329,0.537034242193299,0.553597977833061,0.568886072223486,0.583023863584512,0.596121098888688,0.608273993492514,0.619567016994269,0.630074424357191,0.639861557769633,0.648985945456509,0.657498221587339,0.665442888075264
336,8.6542325438323e-161,2.95298250850573e-05,0.00499077221107155,0.028505433899595,0.0685390844281241,0.1162364717423,0.165414770877868,0.212882970487638,0.257249483733765,0.298057867203769,0.335305656697608,0.369195282349852,0.400008824389961,0.428046563718636,0.453598073905192,0.476929823345327,0.498281057589456,0.517863719507228,0.535864217705311,0.552445920093365,0.567751807749473,0.581907017387338,0.595021154047908,0.607190334582477,0.618498961705676,0.629021246407912,0.638822503318042,0.6479602446022,0.656485096089302,0.664441556082613
337,2.55611720101544e-161,2.85258625929776e-05,0.00490361458071747,0.0281695108678813,0.0679281447652962,0.115401653475964,0.164418241666905,0.211776725582733,0.256072465937752,0.296838039823055,0.334062740868711,0.367943058660476,0.398756852176609,0.426801412046343,0.452364190027112,0.475710143723174,0.497077438992252,0.516677244784821,0.534695414025524,0.551294915682717,0.56661844511648,0.580790935506228,0.593921848220607,0.606107200113517,0.617431325736759,0.627968391010363,0.637783682060639,0.646934694183128,0.655472044165734,0.663440226095975
338,7.54328041015631e-162,2.75553458255879e-05,0.00481791629614155,0.0278372962822681,0.0673221818086039,0.114572171288401,0.163426906006572,0.210675304566639,0.254899821670253,0.295622126307331,0.332823302233304,0.366693911239203,0.397507594314089,0.425558650659117,0.451132407184838,0.474492307046172,0.495875432730049,0.515492175840397,0.533527830546795,0.550144964178577,0.565485984037682,0.579675617752668,0.59282318128803,0.605024590014977,0.616364109048694,0.62691585814557,0.636745093989735,0.645909294197079,0.654459065816356,0.662438898115349
339,2.22416141773789e-162,2.66171831403476e-05,0.00473365393959619,0.0275087518256799,0.0667211585674689,0.113747994896504,0.1624407405595,0.209578689865087,0.253731537805721,0.294410116876285,0.331587333505747,0.365447834659341,0.396261046764015,0.424318276558545,0.449902723161073,0.473276311684672,0.494675037615348,0.514308511818548,0.532361466662121,0.548996065158479,0.56435442422629,0.578561063938158,0.59172515313143,0.603942504216202,0.615297311602662,0.625863647794563,0.635706739097638,0.64488404464184,0.653446161040894,0.661437572140735
340,6.55236657152891e-163,2.57103177997168e-05,0.00465080445332224,0.0271838395512621,0.066125038301807,0.112929094169415,0.161459722078455,0.208486863957085,0.252567601250263,0.29320200176852,0.330354827411757,0.364204823501018,0.395017205492092,0.423080286748644,0.448675135739951,0.472062156009856,0.493476252461126,0.513126251864129,0.531196321764641,0.547848218200028,0.563223765395546,0.577447273874213,0.590627763632066,0.602860942646541,0.614230933359843,0.624811759938369,0.634668617376659,0.643858945515197,0.652433329839066,0.660436248172132
341,1.92865776797711e-163,2.48337268779221e-05,0.00456934513424977,0.026862521879039,0.0655337845204832,0.112115439127846,0.160483827406042,0.207399809374783,0.251407998941581,0.291997771241533,0.329125776688383,0.362964872351172,0.393776066468102,0.421844678235865,0.447449642707042,0.470849838393741,0.492279076080836,0.511945395122258,0.530032395247636,0.546701422880905,0.562094007258734,0.576334247372369,0.589531012671203,0.601779905235345,0.613164974281417,0.623760194558017,0.633630728819107,0.642833996814937,0.651420572210598,0.659434926209542
342,5.67200393907599e-164,2.39864202012576e-05,0.00448925362877346,0.0265447615925992,0.0649473609797775,0.111306999943405,0.159513033474406,0.206317508703336,0.250252717848908,0.290797415571677,0.327900174084003,0.361727975803547,0.39253762566591,0.420611448029088,0.446226241849347,0.469639357209172,0.491083507288402,0.510765940738317,0.528869686504526,0.54555567877886,0.560965149529169,0.575221984244174,0.588434900130115,0.600699391911967,0.612099434328567,0.622708951634536,0.632593073417291,0.641809198538847,0.650407888155211,0.658433606252963
343,1.66663888027822e-164,2.31674393209154e-05,0.00441050792760174,0.02623052183581,0.0643657316818597,0.110503746937924,0.158547317304934,0.205239944580777,0.249101744972951,0.289600925054146,0.326678012358307,0.360494128458687,0.391301879063456,0.419380593139621,0.445004930955299,0.468430710829831,0.489889544898223,0.509587887857949,0.527708194928876,0.544410985471719,0.559837191920204,0.574110484301193,0.587339425890081,0.599619402605762,0.611034313462474,0.621658031148953,0.631555651163521,0.640784550684713,0.649395277672628,0.657432288302397
344,4.8929343449948e-165,2.23758565173653e-05,0.00433308636067851,0.0259197661095588,0.0637888608732708,0.109705650582793,0.157586656007962,0.204167099697875,0.247955067345823,0.288408290002934,0.325459284282283,0.359263324923928,0.390068822642753,0.418152110581201,0.443785707814763,0.467223897630229,0.488697187725173,0.508411235627063,0.52654791991439,0.543267342537379,0.558710134145227,0.572999747355008,0.586244589832387,0.59853993724609,0.609969611644323,0.620607433082299,0.630518462050107,0.639760053250323,0.648382740762572,0.656430972357843
345,1.4352231160185e-165,2.16107738353365e-05,0.00425696759217656,0.0256124582685225,0.0632167130434141,0.108912681498289,0.156631026782478,0.203098956798013,0.246812672030993,0.287219500750817,0.324243982638204,0.358035559813395,0.388838452389887,0.41692599736999,0.442568570219034,0.466018915985707,0.487506434584597,0.507235983191827,0.525388860854914,0.542124749553811,0.557583975917662,0.571889773217219,0.585150391838326,0.59746099576231,0.608905328835297,0.619557157415602,0.629481506069358,0.638735706233462,0.647370277424764,0.6554296584193
346,4.20620913887179e-166,2.08713221484806e-05,0.00418213061556185,0.0253085625179639,0.0626492529230566,0.108124810452918,0.155680406915829,0.202035498677047,0.245674546123214,0.286034547649317,0.323032100219617,0.356810827747995,0.387610764295009,0.415702250524574,0.441353515960838,0.464815764272441,0.486317284292317,0.506062129698677,0.524231017144436,0.540983206099058,0.556458716950967,0.57078056169944,0.584056831789199,0.596382578083786,0.607841464996582,0.618507204129891,0.628444783213584,0.637711509631917,0.646357887658929,0.65442834648677
347,1.23163768451412e-166,2.01566602528195e-05,0.00410855474872726,0.0250080434105553,0.0620864454828339,0.107342008362753,0.154734773783426,0.200976708183176,0.244540676748472,0.284853421068681,0.32182362983133,0.355589123355408,0.38638575435234,0.414480867065964,0.440140542834331,0.463614440867436,0.485129735664625,0.504889674294307,0.523074388177083,0.539842711751238,0.555334356958638,0.569672112613301,0.582963909566313,0.595304684139886,0.606778020089362,0.617457573206198,0.627408293475095,0.636687463443477,0.645345571464787,0.653427036560251
348,3.60325493426089e-167,1.94659739881138e-05,0.00403621962919554,0.0247108658432286,0.0615282559317689,0.106564246290771,0.153794104848454,0.199922568216813,0.24341105106392,0.283676111397848,0.320618564289397,0.354370441270085,0.38516341856016,0.413261844017595,0.438929648635097,0.462414944148526,0.48394378751829,0.503718616125677,0.521918973347126,0.538703266088539,0.554210895654206,0.56856442577045,0.581871625050981,0.594227313859975,0.605714994074826,0.61640826462555,0.626372036846199,0.635663567665926,0.644333328842063,0.652425728639744
349,1.05323716661199e-167,1.87984753863062e-05,0.00396510520938977,0.0244169950540527,0.0609746497157958,0.105791495446204,0.152858377661576,0.19887306173045,0.242285656257818,0.282502609044424,0.319416896421105,0.353154776133241,0.383943752920811,0.412045178405318,0.437720831160151,0.46121727249438,0.48275943867055,0.50254895434001,0.520764772048975,0.537564868689223,0.553088332751237,0.567457500982551,0.580779978124524,0.593150467173428,0.604652386914161,0.615359278368979,0.625336013319209,0.634639822297052,0.643321159790477,0.65142442272525
350,3.07592522239486e-168,1.81534018462271e-05,0.0038951917519711,0.0241263966191368,0.0604255925162926,0.105023727183882,0.15192756986065,0.197828171728528,0.241164479549478,0.281332904434652,0.318218619064964,0.351942122592847,0.382726753440691,0.410830867257408,0.436514088207935,0.460021424284493,0.48157668793912,0.50138068808479,0.519611783677183,0.536427519131625,0.551966667963333,0.566351338061284,0.57968896866827,0.592074144009615,0.603590198568553,0.614310614417514,0.624300222886431,0.63361622733464,0.642309064309754,0.650423118816767
351,8.97517707407595e-169,1.75300153337649e-05,0.00382645982524239,0.0238390364495603,0.0598810502486227,0.104260913003583,0.15100165917043,0.196787881267305,0.240047508189195,0.280166988013386,0.317023725070692,0.350732475303627,0.381512416130252,0.40961890760456,0.435309417578316,0.458827397899191,0.480395534142185,0.500213816507763,0.518460007626444,0.535291216994153,0.550845901004131,0.565245936818344,0.578598596563552,0.590998344297915,0.602528428999194,0.613262272752186,0.623264665540178,0.63259278277648,0.641297042399615,0.649421816914296
352,2.61653877257761e-169,1.69276016067351e-05,0.00375889029861706,0.0235548807883283,0.0593409890606844,0.103503024549386,0.150080623402282,0.195752173454727,0.238934729458196,0.279004850244064,0.315832207299201,0.349525828927048,0.380300737003998,0.40840929647988,0.434106817072593,0.457635191719632,0.479215976098407,0.499048338756942,0.517309443291592,0.534155961855288,0.549726031587305,0.564141297065444,0.577508861691712,0.589923067967706,0.601467078167272,0.612214253354026,0.622229341272759,0.631569488620356,0.640285094059783,0.648420517017837
353,7.62127195255862e-170,1.63454694636988e-05,0.00369246433815223,0.0232738962073536,0.0588053753314679,0.102750033609025,0.149164440453896,0.194721031450296,0.237826130668573,0.277846481608675,0.314644058622585,0.348322178131317,0.379091712080482,0.407202030918897,0.432906284493487,0.456444804127802,0.478038012626917,0.497884253980597,0.516160090067604,0.533021753293584,0.548607059426564,0.563037418614314,0.576419763934098,0.588848314948369,0.600406146033978,0.611166556204064,0.621194250076483,0.630546344864056,0.63927321928998,0.64741921912739
354,2.21790589394778e-170,1.57829500160085e-05,0.00362716340214524,0.0229960496044631,0.0582741756696217,0.102001912113247,0.148253088308994,0.193694438464939,0.236721699163228,0.276691872607738,0.313459271924109,0.347121517591377,0.377885337382305,0.40599710795955,0.431707817645146,0.455256233506516,0.47686164254732,0.496721561327267,0.515011947349595,0.531888590887666,0.547488984235651,0.561934301276699,0.575331303172066,0.587774085169289,0.599345632560504,0.610119181283332,0.620159391943661,0.629523351505366,0.63826141808993,0.646417923242955
355,6.44871785988431e-171,1.52393959823752e-05,0.00356296923679276,0.0227213082004313,0.0577473569120261,0.10125863213517,0.147346545037051,0.19267237776088,0.235621422315812,0.27554101376027,0.312277840098194,0.345923841988894,0.376681608936107,0.404794524642194,0.430511414333145,0.454069478239419,0.475686864679694,0.495560259945747,0.513865014532826,0.530756474216233,0.546371805728348,0.560831944864359,0.574243479286975,0.58670037855985,0.598285537708042,0.609072128572861,0.619124766866602,0.628500508542072,0.637249690459354,0.645416629364532
356,1.87334374280994e-171,1.47141810052766e-05,0.00349986387191161,0.0224496395360375,0.0572248861223747,0.100520165889646,0.146444788793001,0.191654832651508,0.234525287530662,0.274393895603759,0.311099756050403,0.344729146012259,0.375480522772572,0.403594278009596,0.429317072364483,0.452884536710982,0.474513677844589,0.494400348985099,0.512719291012696,0.529625402858059,0.545255523618471,0.559730349189073,0.573156292160196,0.585627195049444,0.597225861437785,0.608025398053681,0.618090374837617,0.627477815971963,0.636238036397976,0.644415337492121
357,5.43719158997104e-172,1.42066989885442e-05,0.0034378296167204,0.0221810114691489,0.0567067305897646,0.099786485732627,0.145547797816955,0.190641786501251,0.233433282242747,0.273250508694138,0.309925012697432,0.343537424356577,0.37428207492642,0.402396365106933,0.428124789547582,0.45170140730651,0.473342080863029,0.493241827594647,0.511574776184745,0.528495376391985,0.54414013761987,0.558629514062635,0.572069741673103,0.584554534567461,0.596166603710928,0.606978989706826,0.617056215849016,0.626455273792824,0.635226455905518,0.643414047625721
358,1.57668192656184e-172,1.37163634554849e-05,0.00337684905568119,0.0219153921718282,0.0561928578272941,0.0990575641605314,0.144655550433919,0.189633222725442,0.232345393917603,0.272110843605757,0.308753602967092,0.342348671723661,0.373086261436408,0.401200782981793,0.426934563692288,0.450520088412131,0.472172072556509,0.492084694923976,0.510431469444655,0.527366394396933,0.543025647446432,0.557529439296856,0.570983827707078,0.583482397043295,0.595107764488663,0.605932903513325,0.616022289893109,0.625432882002443,0.634214948981701,0.642412759765334
359,4.56798906672943e-173,1.32426069269162e-05,0.00331690504440049,0.0216527501274656,0.0556832355706685,0.0983333738096129,0.143768025053508,0.188629124790194,0.23126161005128,0.27097489093135,0.307585519798303,0.341162882822031,0.371893078345323,0.400007528684172,0.425746392609872,0.449340578414804,0.471003651746996,0.490928950122934,0.509289370188249,0.52623845645189,0.541912052812082,0.556430124703562,0.569898550143512,0.582410782406343,0.594049343732189,0.604887139454213,0.614988596962206,0.624410640598605,0.63320351562625,0.641411473910958
360,1.32225968327239e-173,1.27848803185088e-05,0.00325798070558847,0.0213930541279356,0.0551778317768133,0.0976138874553337,0.142885200169664,0.18762947621227,0.230181918170275,0.269842641282019,0.306420756141072,0.339980052366899,0.370702521699981,0.398816599266472,0.424560274113024,0.448162875702316,0.469836817256929,0.489774592341632,0.508148477811492,0.525111562135922,0.540799353430777,0.555331570094596,0.568813908863799,0.581339690586004,0.5929913414027,0.603841697510521,0.613955137048616,0.623388549579098,0.632192155838886,0.640410190062594
361,3.82400461943841e-174,1.23426523568496e-05,0.003200059425076,0.0211362732707783,0.0546766146224957,0.0968990780117393,0.142007054360374,0.186634260558953,0.229106305831479,0.268714085287194,0.305259304956489,0.338800175080175,0.369514587551229,0.397627991783504,0.42337620601586,0.446986978663279,0.468671567909222,0.488621620730442,0.507008791710488,0.523985711028162,0.53968754901651,0.554233775281818,0.567729903749342,0.580269121511681,0.591933757461394,0.602796577663281,0.612921910144651,0.622366608941708,0.631180869619333,0.639408908220242
362,1.10491590970016e-174,1.19154090136566e-05,0.00314312484788832,0.0208823769564035,0.0541795525029548,0.0961889185308353,0.141133566287389,0.185643461447921,0.228034760622116,0.267589213594615,0.304101159216709,0.337623245690447,0.368329271953933,0.396441703292481,0.422194186133913,0.445812885687136,0.467507902527256,0.48747003444,0.505870311281484,0.522860902707822,0.538576639283313,0.553136740077103,0.566646534681552,0.579199075112777,0.590876591869469,0.601751779893526,0.61188891624262,0.621344818684223,0.630169656967311,0.638407628383902
363,3.18968961826541e-175,1.15026529575923e-05,0.00308716087437496,0.0206313348853203,0.0536866140305367,0.095483382201967,0.140264714695942,0.184657062547117,0.226967270159682,0.266468016870296,0.302946311904941,0.336449258932989,0.367146570966983,0.395257730853021,0.421014212284141,0.444640595164154,0.466345819934889,0.486319832621204,0.504733035920865,0.52173713675418,0.53746662394525,0.552040464292344,0.565563801541843,0.578129551318699,0.589819844588123,0.600707304182289,0.610856155334835,0.620323178804429,0.629158517882545,0.637406350553574
364,9.19973274891577e-176,1.11039030231408e-05,0.00303215165639474,0.0203831170553889,0.0531977680333409,0.0947824423512019,0.139400478414475,0.183675047574621,0.225903822091889,0.265350485798507,0.301794756015434,0.335278209549746,0.365966480653285,0.394076071527144,0.41983628228492,0.44347010548543,0.465185318956447,0.485171014425214,0.503596965025164,0.520614412746593,0.536357502716421,0.550944947739449,0.56448170421164,0.577060550058856,0.588763515578557,0.599663150510604,0.609823627413604,0.619301689300112,0.628147452364757,0.636405074729258
365,2.65099429594175e-176,1.0718693696027e-05,0.00297808159355548,0.020137693759097,0.0527129835538717,0.0940860724407147,0.138540836354351,0.182697400298525,0.224844404096606,0.264236611081739,0.300646484553466,0.334110092289328,0.364788997079766,0.39289672237927,0.418660393956047,0.442301415042884,0.46402639841673,0.484023579003451,0.502462097991047,0.519492730264487,0.535249275310965,0.549850190230342,0.563400242572373,0.575992071262662,0.58770760480197,0.598619318859502,0.608791332471239,0.61828035016906,0.627136460413669,0.635403800910953
366,7.63217596581585e-177,1.03465746146753e-05,0.00292493532950742,0.0198950355808583,0.0522322298476984,0.0933942460681732,0.137685767509584,0.181724104536805,0.223789003881796,0.26312638344068,0.299501490535329,0.332944901907012,0.363614116317359,0.391719680476221,0.417486545118735,0.441134522229265,0.462869057141007,0.482877525507599,0.501328434215326,0.518372088887363,0.534141941443052,0.548756191576965,0.562319416505479,0.57492411485953,0.586652112219565,0.597575809210019,0.60775927050005,0.617259161409059,0.626125542029004,0.634402529098661
367,2.19529635985186e-177,9.98711008721602e-06,0.0028726977482896,0.0196551133943356,0.0517554763821234,0.0927069369661282,0.136835250956556,0.18075514415719,0.222737609185464,0.262019793614187,0.298359766988319,0.331782633164726,0.362441834441011,0.390544942887216,0.41631473359562,0.439969425438147,0.461713293955021,0.481732853089604,0.50019597309495,0.517252488194791,0.533035500826891,0.547662951591275,0.561239225892401,0.573856680778877,0.585597037792542,0.596532621543187,0.606727441492348,0.616238123017896,0.625114697210485,0.63340125929238
368,6.30873578543161e-178,9.63987862356811e-06,0.00282135397072884,0.0194178983597852,0.0512826928348565,0.0920241190014058,0.135989265853746,0.179790503077044,0.221690207775593,0.260916832359259,0.29722130695072,0.33062328083105,0.361272147529678,0.38937250668387,0.415144957210754,0.438806123063932,0.460559107684986,0.480589560901676,0.499064714027015,0.51613392776642,0.531929953176724,0.546570470085244,0.56015967061459,0.572789768950123,0.584542381482105,0.595489755840041,0.605695845440441,0.615217234993358,0.624103925957833,0.63239999149211
369,1.81131972435085e-178,9.30447248213342e-06,0.00277088935088999,0.0191833619214253,0.0508138490926984,0.0913457661745019,0.135147791441452,0.178830165263231,0.220646787450088,0.259817490451008,0.296086103471794,0.329466839681207,0.360105051666317,0.388202368940196,0.413977213789605,0.437644613501844,0.459406497157585,0.479447648096284,0.497934656408752,0.515016407181965,0.530825298206832,0.545478746870864,0.559080750553504,0.571723379302691,0.583488143249457,0.594447212081613,0.604664482336642,0.614196497333232,0.623093228270772,0.631398725697853
370,5.19577913743771e-179,8.98049723065932e-06,0.00272128947257731,0.0189514758048263,0.0503489152502304,0.0906718526189777,0.134310807041515,0.177874114731996,0.219607336036716,0.258721758682637,0.294954149611766,0.328313304497057,0.358940542937889,0.387034526732602,0.412811501159061,0.436484895147936,0.458255461199975,0.478307113826161,0.496805799637536,0.513899926021219,0.529721535631529,0.544387781760139,0.558002465590607,0.570657511766004,0.582434323055803,0.59340499024894,0.603633352173261,0.613175910035304,0.622082604149024,0.630397461909608
371,1.48904638121783e-179,8.66757132083403e-06,0.00267254014588597,0.0187222120143234,0.049887861608512,0.0900023526008595,0.133478292057046,0.176922335548835,0.218571841393051,0.257629627865406,0.293825438441815,0.327162670067094,0.357778617435355,0.385868977139888,0.411647817147424,0.435326966399085,0.457105998639784,0.477167957244301,0.495678143110882,0.512784483864045,0.528618665165164,0.543297574565095,0.556924815607369,0.569592166269491,0.581380920862349,0.592363090323055,0.602602454942608,0.612155473097361,0.621072053592311,0.629396200127374
372,4.26350655298424e-180,8.36532567619511e-06,0.00262462740380309,0.0184955428304519,0.0494306586737863,0.0893372405180411,0.132650225972156,0.175974811828369,0.217540291406412,0.256541088828607,0.292699963044054,0.326014931186436,0.356619271253669,0.384705717243246,0.410486159584414,0.434170825652991,0.455958108305107,0.476030177503961,0.494551686226446,0.511670080290378,0.527516686522125,0.542208125097767,0.55584780048527,0.568527342742581,0.580327936630299,0.591321512284993,0.601571790636994,0.611135186517189,0.620061576600357,0.628394940351153
373,1.21962409082242e-180,8.07340329294293e-06,0.00257753749885758,0.0182714408074041,0.048977277156192,0.0886764908996857,0.131826588351679,0.175031527734222,0.216512673993807,0.255456132419539,0.291577716511527,0.324870082656822,0.355462500491783,0.383544744126261,0.409326526301162,0.433016471308181,0.454811789024515,0.474893773758657,0.493426428382027,0.510556714880229,0.526415599416833,0.541119433170212,0.554771420105794,0.567463041114707,0.579275370320862,0.590280256115789,0.60054135924873,0.610115050292577,0.619051173172884,0.627393682580942
374,3.48565648994453e-181,7.79145885326344e-06,0.00253125689981819,0.0180498787705078,0.0485276879684831,0.0880200784056341,0.131007358840903,0.174092467478896,0.215488977101875,0.254374749503482,0.290458691948188,0.323728119286604,0.354308301252637,0.382386054874908,0.408168915130219,0.431863901764008,0.453667039627047,0.473758745162171,0.492302368975561,0.50944438721368,0.525315403563744,0.540031498594502,0.553695674350433,0.566399261315303,0.578223221895245,0.589239321796478,0.599511160770126,0.60909506442131,0.618040843309614,0.626392426816744
375,9.95272230449208e-182,7.51915835077713e-06,0.00248577228843903,0.0178308298137276,0.0480818622247563,0.0873679778258117,0.130192517165298,0.173157615323643,0.214469188706826,0.253296930963663,0.289342882468893,0.322589035890744,0.353156669643162,0.381229646577546,0.407013323905548,0.430713115420645,0.452523858942213,0.472625090868545,0.491179507405127,0.508333096870884,0.524216098677352,0.538944321182723,0.552620563100684,0.565336003273808,0.577171491314656,0.588198709308095,0.598481195193492,0.608075228901175,0.61703058701027,0.625391173058558
376,2.83920711332515e-182,7.25617872774023e-06,0.00244107055625193,0.0176142672971858,0.047639771239185,0.0867201640796409,0.129382043130249,0.172226955578342,0.213453296814387,0.252222667701237,0.288230281199385,0.321452827290804,0.352007601774271,0.380075516324926,0.405859750462524,0.429564110679092,0.451382245799993,0.471492810032081,0.490057843068945,0.507222843432069,0.523117684472185,0.53785790074698,0.551546086238053,0.564273266919661,0.576120178540305,0.587158418631676,0.59745146251114,0.60705554372996,0.616020404274574,0.624389921306383
377,8.09187790265461e-183,7.00220752363973e-06,0.00239713880140503,0.0174001648447067,0.0472013865247609,0.0860766122154535,0.128575916620781,0.171300472601376,0.21244128945974,0.251151950635254,0.287120881276284,0.320319488314944,0.350861093760862,0.378923661210185,0.404708192637936,0.428416885941172,0.450242199030839,0.470361901807345,0.488937375365377,0.506113626477534,0.522020160662806,0.536772237099393,0.550472243644054,0.563211052182305,0.575069283533402,0.586118449748256,0.596421962715381,0.60603600890545,0.61501029510225,0.62338867156022
378,2.30408128787667e-183,6.75694253482947e-06,0.00235396432554695,0.0171884963413803,0.0467666797920424,0.0854372974099065,0.127774117601298,0.170378150799509,0.211433154707467,0.250084770702635,0.28601467584707,0.319189013797914,0.349717141721812,0.377774078328841,0.403558648269988,0.427271439609531,0.449103717465672,0.469232365349164,0.487818103692923,0.505005445587654,0.520923526963816,0.5356873300521,0.549399035200205,0.562149358991185,0.574018806255157,0.585078802638872,0.595392695798525,0.605016624425432,0.614000259493019,0.622387423820069
379,6.5545317088972e-184,6.52009148486912e-06,0.00231153463075584,0.0169792359311483,0.0463356229479107,0.0848021949674,0.126976626115309,0.169459974627757,0.210428880651492,0.249021118858147,0.284911658070075,0.318061398581048,0.348575741779977,0.376626764778798,0.402411115198292,0.426127770087639,0.447966799935884,0.468104199812627,0.486700027450226,0.503898300342872,0.51982778308985,0.534603179417252,0.548326460788031,0.561088187275749,0.572968746666783,0.58403947728456,0.594363661752883,0.603997390287695,0.612990297446604,0.62138617808593
380,1.86285949985116e-184,6.29137170523619e-06,0.0022698374165128,0.0167723580144097,0.0459081880943323,0.0841712803194982,0.126183422285163,0.168545928589273,0.209428455415024,0.247960986074369,0.283811821114468,0.316936637512258,0.347436890062186,0.375481717660343,0.401265591263873,0.424985875779789,0.446831445273336,0.466977404353083,0.485583146036069,0.502792190323708,0.518732928755578,0.533519785007019,0.547254520289065,0.560027536965447,0.571919104729493,0.583000473666355,0.593334860570765,0.602978306490023,0.611980408962728,0.620384934357802
381,5.28947116884277e-185,6.07050982609152e-06,0.00222886057671902,0.0165678372456482,0.0454843475271299,0.0835445290243511,0.125394486311784,0.167635997235215,0.208431867150497,0.246904363341673,0.282715158160241,0.315814725446031,0.34630058269924,0.374338934076143,0.400122074309169,0.423845755091096,0.445697652310362,0.465851978126144,0.484467458849376,0.501687115110752,0.517638963675707,0.532437146633587,0.546183213584848,0.558967407989732,0.570869880404498,0.581961791765295,0.592306292244484,0.601959373030205,0.610970594041113,0.619383692635686
382,1.50050444794732e-185,5.85724147678848e-06,0.00218859219675594,0.0163656485310791,0.0450640737347584,0.0829219167661199,0.124609798474407,0.166730165164629,0.207439104039515,0.245851241668193,0.281621662398201,0.314695657243418,0.34516681582591,0.373198411131244,0.398980562178024,0.422707406427499,0.444565419879762,0.464727920287684,0.483352965289211,0.500583074284667,0.516545887564979,0.531355264109157,0.545112540556924,0.55790780027806,0.569821073653015,0.580923431562416,0.591277956766349,0.600940589906026,0.609960852681482,0.618382452919582
383,4.25259823509861e-186,5.65131099582531e-06,0.00214902055058802,0.0161657670263172,0.0446473393970892,0.0823034193544043,0.123829339130309,0.165828417024326,0.206450154292796,0.244801612079797,0.280531327029951,0.313579427772033,0.344035585580932,0.372060145933072,0.397841052715695,0.421570828195757,0.443434746814808,0.463605229993837,0.48223966475478,0.499480067426188,0.515453700138171,0.530274137245948,0.544042501086848,0.556848713759888,0.568772684436257,0.579885393038755,0.590249854128671,0.599921957115274,0.608951184883557,0.617381215209489
384,1.2041001453355e-186,5.45247114994908e-06,0.00211013409790738,0.0159681681340645,0.0442341173842014,0.0816890127236719,0.123053088714547,0.164930737508758,0.205465006150113,0.243755465620065,0.279444145267884,0.312466031906043,0.342906888107006,0.370924135591429,0.396703543768847,0.420436018803455,0.442305631949242,0.462483906400999,0.481127556645429,0.498378094116127,0.514362401110097,0.529193765856194,0.54297309505618,0.555790148364678,0.567724712715441,0.57884767617535,0.589221984323763,0.598903474655736,0.607941590647062,0.616379979505409
385,3.40612983856112e-187,5.26048286212874e-06,0.00207192148131982,0.0157728275018178,0.0438243807551797,0.0810786729326898,0.122281027739697,0.164037111359894,0.204483647880234,0.242712793350259,0.278360110335164,0.311355464526167,0.341780719550794,0.369790377218495,0.395568033185554,0.419302976658996,0.441178074117276,0.461363948665829,0.480016640360645,0.497277153935363,0.513271990195606,0.528114149752145,0.541904322346486,0.554732104021891,0.566677158451783,0.577810280953236,0.588194347343934,0.597885142525198,0.606932069971718,0.61537874580734
386,9.62607565810949e-188,5.07511494812313e-06,0.0020343715235715,0.0155797210195967,0.0434181027569188,0.0804723761639594,0.121513136795591,0.163147523367104,0.203506067780871,0.241673586349293,0.27727921546572,0.310247720519665,0.340657076062916,0.368658867928822,0.394434518815297,0.418171700171605,0.440052072153589,0.460245355945244,0.478906915300055,0.49617724646485,0.512182467109581,0.52703528874607,0.54083618283934,0.553674580660994,0.565630021606501,0.576773207353453,0.587166943181497,0.596866960721447,0.605922622857248,0.614377514115282
387,2.717853026103e-188,4.89614386137789e-06,0.00199747322481598,0.0153888248176902,0.0430152568229356,0.0798700987231516,0.120749396549051,0.162261958367031,0.202532254178622,0.240637835713714,0.276201453904229,0.309142794780333,0.339535953797946,0.367529604839337,0.393302998508966,0.417042187751331,0.438927624893332,0.459128127396426,0.477798380863429,0.495078371285617,0.511093831566943,0.525957182650251,0.539768676416324,0.552617578211454,0.564583302140812,0.575736455357038,0.58613977182876,0.59584892924227,0.604913249303375,0.613376284429237
388,7.66638153702271e-189,4.7233534459941e-06,0.00196121575992081,0.015200115264424,0.042615816572187,0.0792718170385463,0.119989787743636,0.161380401243474,0.201562195428909,0.23960553255767,0.275126818906104,0.308040682208502,0.338417348914411,0.36640258506934,0.392173470118856,0.415914437809042,0.437804731172124,0.458012262176815,0.476691036450674,0.493980527978761,0.510006083282648,0.524879831276987,0.538701802959023,0.551561096602744,0.563537000015937,0.574700024945029,0.585112833278037,0.594831048085454,0.60390394930982,0.612375056749203
389,2.16043792540286e-189,4.55653469751768e-06,0.00192558847581326,0.0150135689639463,0.0422197558078958,0.0786775076604731,0.119234291199375,0.160502836927266,0.200595879915926,0.238576668012882,0.274055303737482,0.306941377711027,0.33730125757479,0.365277805740502,0.391045931498671,0.414788448756426,0.436683389826054,0.456897759444114,0.475584881461841,0.492883716125455,0.508919221971687,0.523803234438596,0.537635562349034,0.550505135764335,0.562491115193094,0.573663916098464,0.584086127521638,0.593813317248786,0.602894722876308,0.611373831075181
390,6.08245901350069e-190,4.39548553130861e-06,0.00189058088886452,0.0148291627540333,0.0418270485163818,0.0780871472607544,0.11848288781251,0.159629250396152,0.199633296052584,0.237551233228625,0.272986901675212,0.305844876201282,0.336187675945507,0.364155263976863,0.389920380503518,0.413664219005996,0.435563599691681,0.455784618356288,0.474479915297121,0.491787935306945,0.507833247349085,0.522727391947408,0.536569954467957,0.549449695625704,0.561445647633505,0.572628128798381,0.583059654551875,0.592795736730052,0.60188557000256,0.61037260740717
391,1.71080990388752e-190,4.24001055825315e-06,0.00185618268231206,0.014646873703913,0.0414376688659016,0.0775007126321505,0.11773555855524,0.15875962667467,0.198674432280449,0.23652921937169,0.271921606006842,0.304751172599155,0.335076600196931,0.363034956904831,0.388796814989911,0.412541746971079,0.434445359606031,0.45467283807156,0.473376137356843,0.490693185104546,0.506748159129906,0.521652303615773,0.535504979197398,0.548394776116329,0.56040059729839,0.571592663025819,0.582033414361059,0.591778306527039,0.600876490688299,0.609371385745171
392,4.80738178650047e-191,4.08992086759307e-06,0.00182238370371939,0.0144666791121091,0.0410515912054932,0.0769181806878074,0.116992284475459,0.157893950834028,0.197719277069688,0.23551061762637,0.270859410030606,0.303660261831043,0.333968026503375,0.361916881653183,0.387675232815769,0.411421031065827,0.433328668406599,0.453562417748419,0.47227354704148,0.489599465099649,0.505663957029248,0.520577969256055,0.534440636418974,0.547340377165691,0.559355964148974,0.570557518761816,0.581007406941501,0.590761026637535,0.599867484933248,0.608370166089184
393,1.34958079506347e-191,3.94503381664913e-06,0.0017891739624728,0.0142885565043025,0.040668790063828,0.0763395284607061,0.116253046696502,0.157032207991989,0.196767818919015,0.234495419194422,0.269800307055413,0.302572138829844,0.332861951043088,0.360801035353061,0.386555631840413,0.410302069705211,0.432213524931351,0.45245335654561,0.471172143751643,0.488506774873717,0.504580640762243,0.519504388680636,0.533376926014307,0.546286498703274,0.558311748146477,0.569522695987412,0.579981632285511,0.589743897059325,0.598858552737128,0.607368948439209
394,3.78505072547191e-192,3.80517282722596e-06,0.00175654362731454,0.0141124836312117,0.0402892401480697,0.0757647331031156,0.115517826416887,0.156174383312746,0.195820046355632,0.233483615295049,0.268744290400833,0.301486798534953,0.331758369998257,0.359687415137972,0.385438009924571,0.40918486130502,0.43109992801872,0.451345653622142,0.470071926888086,0.487415114008286,0.503498210044062,0.518431561701913,0.532313847865024,0.545233140658563,0.557267949252125,0.568488194683646,0.578956090385404,0.588726917790198,0.597849694099663,0.606367732795245
395,1.06053785642529e-192,3.67016718848959e-06,0.00172448302391205,0.0139384384664921,0.0399129163427397,0.075193771886046,0.11478660491006,0.155320462006805,0.194875947935175,0.232475197164869,0.267691353397084,0.300404235892256,0.330657279555003,0.358576018143787,0.38432236493037,0.408069404281864,0.429987876507609,0.450239308137285,0.468972895851703,0.486324482084962,0.502416664589909,0.5173594881323,0.531251401852761,0.544180302961047,0.556224567427142,0.567454014831557,0.577930781233487,0.587710088827939,0.596840909020575,0.605366519157293
396,2.96866654601091e-193,3.53985186611697e-06,0.00169298263246248,0.0137663992046529,0.0395397937085879,0.0746266221987057,0.11405936352414,0.154470429330865,0.193935512241655,0.231470156057889,0.266641489385022,0.299324445854123,0.329558675903377,0.35746684150874,0.383208694721343,0.406955697053171,0.428877369237388,0.449134319250569,0.467875050043526,0.485234878685427,0.501336004115024,0.516288167784226,0.53018958785916,0.543127985540218,0.555181602632754,0.566420156412185,0.576905704822074,0.586693410170335,0.595832197499587,0.604365307525352
397,8.3018817751253e-194,3.41406731752162e-06,0.00166203308533232,0.0135963442589925,0.0391698474814723,0.0740632615479599,0.113336083681666,0.1536242705877,0.192998727887403,0.230468483245482,0.265594691716128,0.298247423379401,0.32846255523736,0.356359882373424,0.382096997162423,0.40584373803719,0.427768405047895,0.448030686121784,0.466778388864731,0.484146303391432,0.500256228334682,0.515217600470139,0.52912840576587,0.542076188325568,0.554139054830186,0.56538661940657,0.575880861143476,0.585676881815175,0.594823559536421,0.603364097899424
398,2.31937334465003e-194,3.29265931296627e-06,0.00163162516473137,0.0134282522595519,0.0388030530712421,0.0735036675577905,0.112616746879342,0.15278197112604,0.192065583513017,0.229470170016355,0.264550953752491,0.297173163433413,0.327368913754855,0.355255137880793,0.380987270119945,0.404733525652987,0.42666098277944,0.446928407910984,0.465682911716633,0.483058755784806,0.499177336964196,0.5141477860025,0.528067855454546,0.541024911246596,0.553096923980667,0.56435340379575,0.574856250190005,0.584660503760243,0.5938149951308,0.602362890279506
399,6.47355549544349e-195,3.17547876237908e-06,0.0016017498004208,0.0132621020510858,0.0384393860606304,0.07294781796876,0.111901334687784,0.15194351634045,0.191136067787304,0.228475207676527,0.263510268866803,0.296101660987946,0.326277747657693,0.354152605176162,0.379879511461645,0.403625058320446,0.425555101272796,0.44582748377848,0.464588618000686,0.481972235447444,0.498099329718912,0.513078724193789,0.527007936806852,0.539974154232798,0.552055210045423,0.563320509560768,0.573831871953972,0.583644276003328,0.592806504282446,0.601361684665601
400,1.80506267991858e-195,3.06238154769525e-06,0.00157239806745462,0.0130978726910513,0.0380788222041505,0.0723956906374764,0.111189828751272,0.151108891671216,0.190210169407222,0.227483587549302,0.262472630442341,0.295032911021252,0.32518905315162,0.353052281407199,0.378773719056659,0.402518334460271,0.424450759369209,0.444727912884847,0.463495507118488,0.480886741961318,0.497022206314213,0.5120104148565,0.525948649704458,0.538923917213677,0.551013912985685,0.562287936682663,0.572807726427688,0.582628198542215,0.591798086991082,0.600360481057707
401,5.02826312027045e-196,2.95322836055152e-06,0.0015435611839543,0.0129355434476146,0.0377213374270006,0.07184726353606,0.110482210787492,0.150278082604224,0.189287877097827,0.226495300975241,0.261438031872958,0.293966908518034,0.324102826446303,0.351954163723932,0.377669890775522,0.401413352493983,0.42334795591039,0.443629694390919,0.462403578471775,0.479802274908472,0.495945966465516,0.510942857803146,0.524889994029038,0.537874200118737,0.549973032762682,0.561255685142475,0.571783813603466,0.581612271374692,0.590789743256431,0.599359279455824
402,1.39932661845076e-196,2.84788454516654e-06,0.0015152305089159,0.0127750937976745,0.0373669078239733,0.0713025147516142,0.109778462587292,0.149451074670842,0.18836917961222,0.225510339312137,0.260406466563066,0.292903648469448,0.323019063755322,0.350858249278742,0.37656802449017,0.40031011084392,0.422246689738519,0.442532827457791,0.461312831462424,0.478718833871022,0.494870609888275,0.509876052846254,0.523831969662277,0.536825002877483,0.548932569337643,0.560223754921246,0.570760133473616,0.580596494498547,0.589781473078215,0.598358079859954
403,3.89040378464805e-197,2.74621994624451e-06,0.00148739754004933,0.0126165034249038,0.0370155096583734,0.0707614224856941,0.10907856601443,0.148627853447804,0.187454065731486,0.224528693934988,0.259377927927629,0.291843125873092,0.32193776129617,0.349764535226365,0.375468118073935,0.39920860793324,0.421146959696244,0.44143731124682,0.460223265492452,0.477636418431156,0.49379613629798,0.508809999798368,0.522774576485865,0.535776325419425,0.547892522671801,0.559192146000016,0.569736686030451,0.579580867911564,0.588773276456157,0.597356882270095
404,1.08054742965689e-197,2.64810876174542e-06,0.00146005391164932,0.0124597522178069,0.0366671193609389,0.070223965053784,0.108382503005325,0.147808404557093,0.186542524264641,0.223550356235974,0.258352409392148,0.290785335733003,0.320858915290248,0.348673018723887,0.374370169401551,0.398108842185914,0.42004876462668,0.440343144919621,0.459134879964018,0.476555028171135,0.492722545410156,0.507744698472049,0.521717814381498,0.534728167674075,0.546852892726386,0.558160858359827,0.568713471266282,0.578565391611533,0.587765153389979,0.596355686686247
405,2.99823484590533e-198,2.55342940036918e-06,0.00143319139249758,0.0123048202677957,0.0363217135287719,0.0696901208847703,0.107690255568805,0.146992713665822,0.18563454404858,0.222575317624425,0.257329904392649,0.28973027305965,0.319782521962865,0.347583696930748,0.373274176349145,0.397010812026735,0.41895210337341,0.439250327638072,0.458047674279419,0.475474662673293,0.491649836940362,0.506680148679872,0.520661683230881,0.533680529570946,0.545813679462632,0.55712989198172,0.567690489173421,0.577550065596238,0.586757103879404,0.595354493108411
406,8.31111322420018e-199,2.46206434360592e-06,0.0014068018837958,0.0121516878672811,0.0359792689242724,0.0691598685204206,0.107001805785868,0.14618076648612,0.184730113948014,0.221603569526799,0.256310406375669,0.288677932869926,0.318708577543234,0.346496567008736,0.372180136794243,0.395914515881309,0.417856974780485,0.43815885856431,0.456961647841094,0.474395321520037,0.490578010604195,0.505616350234432,0.519606182915722,0.532633411039556,0.544774882841773,0.556099246846736,0.56666773974418,0.576534889863468,0.585749127924153,0.594353301536587
407,2.30156671188544e-199,2.37390001220964e-06,0.001380877417129,0.0120003355077819,0.0356397624740806,0.0686331866148638,0.106317135809427,0.145372548775012,0.183829222855425,0.220635103386657,0.255293908798248,0.287628310187149,0.317637078264467,0.345411626121991,0.371088048615769,0.394819952176061,0.416763377692423,0.437068736860734,0.455876800051624,0.473317004293844,0.489507066117286,0.504553302948337,0.51855131331774,0.531586812009424,0.543736502825044,0.555068922935918,0.565645222970871,0.575519864411009,0.584741225523951,0.593352111970774
408,6.36733688936344e-200,2.28882663695589e-06,0.00135541015245878,0.0118507438780501,0.0353031712680241,0.0681100539340719,0.105636227864067,0.144568046334305,0.182931859691001,0.219669910664631,0.25428040512791,0.286581400041047,0.316568020363576,0.344328871436995,0.369997909694041,0.393727119338232,0.415671310954209,0.435979961690002,0.454793130313727,0.472239710577268,0.488437003195303,0.503491006634214,0.51749707431866,0.530540732410071,0.542698539373679,0.554038920230307,0.564622938845804,0.574504989236648,0.58373339667852,0.592350924410973
409,1.75979084140204e-200,2.2067381335495e-06,0.00133039237614609,0.0117028938622127,0.0349694725580717,0.0675904493553443,0.104959064245801,0.143767245010472,0.182038013402591,0.218707982838406,0.253269888842658,0.285537197467761,0.31550140008147,0.343248300122583,0.368909717910772,0.392636015795875,0.414580773411296,0.434892532215033,0.453710638030263,0.471163439952931,0.487367821553947,0.502429461104702,0.516443465800211,0.529495172171022,0.541660992448915,0.553009238710946,0.563600887361293,0.573490264338173,0.582725641387581,0.591349738857183
410,4.85883677019455e-201,2.12753198155162e-06,0.00130581649900321,0.0115567665379296,0.0346386437572931,0.0670743518667946,0.104285627321823,0.142970130694537,0.181147672965638,0.217749311402687,0.252262353430956,0.284495697509831,0.31443721366295,0.342169909349929,0.367823471149071,0.391546639977866,0.413491763909605,0.433806447599007,0.452629322604233,0.470088192003529,0.486299520908956,0.501368666172462,0.515390487644134,0.528450131221802,0.540623862011987,0.551979878358878,0.56257906850965,0.572475689713368,0.581717959650858,0.590348555309406
411,1.34020323534838e-201,2.05110910719974e-06,0.00128167505437424,0.0114123431745678,0.0343106624388246,0.0665617405668383,0.103615899530267,0.142176689321956,0.180260827383138,0.216793887869178,0.25125779239172,0.283456895216199,0.313375457356706,0.341093696292554,0.36673916729344,0.390458990313891,0.41240428129552,0.432721707005363,0.451549183438777,0.469013966311833,0.485232100976105,0.500308621650167,0.51433813973217,0.527405609491944,0.539587148024135,0.550950839155144,0.561557482283185,0.571461265360023,0.580710351468073,0.589347373767639
412,3.69296483275954e-202,1.97737376999837e-06,0.00125796069624405,0.0112696052313919,0.033985506334841,0.0660525946636838,0.102949863379958,0.141386906872505,0.179377465685573,0.215841703766551,0.250256199234305,0.282420785642194,0.312316127415318,0.340019658126322,0.365656804229775,0.389373065234453,0.411318324415898,0.431638309597802,0.450470219937176,0.467940762460682,0.484165561471204,0.499249327350508,0.513286421946073,0.526361606910977,0.538550850446597,0.549922121080788,0.560536128674212,0.570446991275923,0.579702816838949,0.588346194231884
413,1.01658780810741e-202,1.90623345296147e-06,0.001234666197375,0.0111285343557701,0.0336631533355335,0.0655468934748249,0.102287501450177,0.140600769370165,0.178497576930867,0.214892750640425,0.249257567478491,0.281387363849534,0.311259220095251,0.338947792029437,0.364576379845367,0.388288863170871,0.410233892118058,0.430556254540285,0.449392431502852,0.466868580032993,0.483099902110095,0.498190783086192,0.5122353341676,0.525318123408437,0.537514969240611,0.548893724116853,0.559515007675041,0.569432867458856,0.578695355763208,0.587345016702141
414,2.79562484151007e-203,1.83759875639164e-06,0.00121178444747121,0.0109891123813959,0.0333435814880931,0.0650446164265352,0.101628796390412,0.139818262883005,0.177621150204322,0.213947020053339,0.248261890654471,0.280356624906315,0.31020473165685,0.337878095182442,0.363497892028897,0.387206382555277,0.409150983249786,0.429475540997031,0.448315817539366,0.46579741861175,0.48203512260866,0.497132988669942,0.511184876278517,0.524275158913862,0.536479504367419,0.547865648244381,0.558494119277986,0.568418893906609,0.577687968240573,0.586343841178409
415,7.68026498633914e-204,1.77138329508453e-06,0.00118930845136995,0.0108513213265263,0.0330267689957007,0.0645457430533648,0.100973730920124,0.139039373523067,0.176748174618569,0.213004503584723,0.247269162302844,0.279328563887008,0.309152658364341,0.336810564768223,0.362421338670438,0.38612562182062,0.408069596659339,0.428396168132522,0.44724037745042,0.464727277780013,0.480971222682815,0.496075943914498,0.510135048160596,0.523232713356789,0.535444455788261,0.546837893444416,0.557473463475358,0.567405070616967,0.576680654270767,0.585342667660689
416,2.1078314709837e-204,1.70750359885054e-06,0.00116723132725974,0.0107151433922341,0.032712694216522,0.0640502529976396,0.1003222878285,0.138264087446258,0.175878639313516,0.212065192830875,0.246279375974594,0.278303175872453,0.308102996485829,0.335745197972,0.361346717661456,0.385046579400662,0.406989731195436,0.427318135111498,0.446166110639855,0.463658157120913,0.479908202048511,0.495019648632614,0.509085849695616,0.522190786666762,0.534409823464379,0.545810459698003,0.55645304025947,0.566391397587719,0.575673413853511,0.58434149614898
417,5.77905695155813e-205,1.64587901624878e-06,0.00114554630492477,0.0105805609606771,0.0324013356627096,0.0635581260089611,0.0996744499742157,0.137492390852225,0.175012533456285,0.211129079404936,0.245292525231086,0.277280455949852,0.307055742293289,0.334681991981331,0.360274026894807,0.383969253729978,0.405911385707264,0.426241441098961,0.445093016511656,0.462590056217656,0.478846060421735,0.493964102637065,0.508037280765362,0.521149378773325,0.533375607357014,0.544783346986184,0.555432849622633,0.565377874816651,0.574666246988529,0.583340326643283
418,1.5828454565856e-205,1.58643162143204e-06,0.00112424672401536,0.0104475565933815,0.0320926719994096,0.06306934194371,0.0990302002851992,0.136724269984253,0.174149846241167,0.210196154936862,0.244308603644046,0.276260399212763,0.306010892062571,0.333620943986107,0.359203264264739,0.38289364324396,0.404834559044476,0.425166085260173,0.444021094469943,0.461522974653516,0.47778479751851,0.492909305740638,0.506989341251627,0.520108489606027,0.532341807427412,0.543756555290004,0.55441289155716,0.56436450230155,0.573659153675543,0.582339159143597
419,4.33091379479289e-206,1.52908612400434e-06,0.00110332603234399,0.010316113029541,0.0317866820437751,0.0625838807645507,0.0983895217583888,0.135959711129144,0.173290566889563,0.209266411073397,0.243327604795557,0.275243000761097,0.304968442073393,0.332562051178557,0.358134427666886,0.381819746378811,0.403759250057192,0.424092066760654,0.442950343918981,0.460456912011843,0.476724413054893,0.491855257756138,0.505942031036211,0.519068119094415,0.531308423636816,0.542730084590507,0.553393166055363,0.563351280040204,0.572652133914275,0.581337993649923
420,1.18380203731834e-206,1.47376978179568e-06,0.00108277778420658,0.0101862131843303,0.0314833447639846,0.0621017225399378,0.0977523974594975,0.135198700617103,0.172434684649931,0.208339839478054,0.242349522278039,0.27422825570111,0.303928388609339,0.33150531075324,0.357067514998276,0.380747561571549,0.402685457595999,0.423019384766185,0.441880764263171,0.459391867876059,0.475664906746978,0.490801958496385,0.504895350000919,0.518028267168044,0.53027545594647,0.541703934868737,0.552373673109554,0.562338208030398,0.571645187704449,0.580336830162261
421,3.23248243714912e-207,1.42041231646161e-06,0.00106259563872867,0.0100578401472346,0.0311826392782668,0.0616228474436257,0.097118810522775,0.134441224821631,0.171582188797733,0.207416431831079,0.241374349694243,0.273216159145396,0.302890727957856,0.330450719907046,0.356002524157321,0.379677087260004,0.401613180511946,0.421948038442808,0.440812354907058,0.458327841829659,0.474606278310894,0.489749407774217,0.503849298027565,0.516988933756468,0.529242904317622,0.54067810610574,0.551354412712046,0.56132528626992,0.570638315045787,0.579335668680609
422,8.81758870060438e-208,1.36894583181823e-06,0.00104277335823616,0.0099309771803927,0.0308845448539303,0.0611472357541789,0.0964887441507726,0.133687270159407,0.17073306863538,0.206496179829436,0.240402080657235,0.272206706212883,0.301855456410253,0.329398275839198,0.354939453043825,0.378608321882819,0.400542417656553,0.420878026956824,0.439745115255324,0.457264833456207,0.473548527462807,0.488697605402488,0.502803874997969,0.515950118789244,0.528210768711517,0.53965259828256,0.550335384855152,0.560312514756557,0.569631515938011,0.57833450920497
423,2.40280813799985e-208,1.3193047348258e-06,0.00102330480665018,0.00980560771695524,0.0305890409064,0.0606748678544847,0.0958621816141065,0.132936823090177,0.169887313492178,0.205579075186773,0.239432708790385,0.27119989202883,0.300822570261696,0.328347975751245,0.353878299558978,0.377541263879451,0.399473167881803,0.419809349474794,0.438679044712793,0.456202842339343,0.472491653918915,0.487646551194067,0.501759080793957,0.514911822195933,0.527179049089403,0.538627411380241,0.549316589531181,0.559299893488096,0.568624790380844,0.577333351735342
424,6.54098213185363e-209,1.27142565913681e-06,0.00100418394790587,0.0096817153594577,0.0302961069982586,0.0602057242312688,0.0952391062512232,0.132189870116641,0.169044912724275,0.204665109633402,0.238466227727355,0.270195711724815,0.299792065811208,0.327299816847066,0.352819061605356,0.376475911690169,0.398405430040145,0.418742005163538,0.437614142684429,0.455141868062778,0.471435657395455,0.48659624496184,0.500714915297363,0.513874043906097,0.526147745412528,0.53760254537983,0.54829802673245,0.558287422462323,0.567618138374009,0.576332196271725
425,1.77877270609717e-209,1.22524739112736e-06,0.000985404844394652,0.00955928387820747,0.0300057228382933,0.059739785474611,0.0946195014681665,0.131446397784343,0.16820585571461,0.20375427491627,0.237502631112088,0.269194160438734,0.298763939361663,0.326253796332865,0.351761737086924,0.375412263756053,0.397339202984493,0.417675993190138,0.436550408575336,0.454081910210297,0.470380537608699,0.48554668651871,0.499671378390027,0.512836783849302,0.525116857642141,0.536578000262372,0.547279696451267,0.557275101677026,0.566611559917227,0.57533104281412
426,4.8322632645301e-210,1.18071079833258e-06,0.000966961655429657,0.00943829720968531,0.0297178682805489,0.0592770322774649,0.0940033507383423,0.130706392681557,0.167370131872854,0.202846562798936,0.236541912598793,0.268195233314795,0.297738187219786,0.325209911417174,0.35070632390903,0.374350318518996,0.39627448556823,0.416611312721934,0.435487841790758,0.453022968365755,0.469326294274951,0.484497875677596,0.498628469953796,0.511800041955115,0.524086385739492,0.535553776008913,0.546261598679948,0.556262931129992,0.565605055010222,0.574329891362526
427,1.31139148407454e-210,1.13775876021002e-06,0.000948848635734014,0.009318739454961,0.0294325233233857,0.0588174454351784,0.0933906376022868,0.129969841439176,0.166537730635361,0.201941965061542,0.235584065851934,0.267198925503509,0.296714805696149,0.324168159310845,0.34965281997841,0.373290074421704,0.395211276645199,0.415547962926526,0.434426441736078,0.451965042113082,0.468272927110556,0.483449812251432,0.497586189870526,0.510763818153106,0.523056329665831,0.534529872600498,0.545243733410804,0.555250910819007,0.564598623652717,0.573328741916944
428,3.55520604982039e-211,1.09633610115654e-06,0.000931060133951678,0.00920059487812301,0.0291496681085437,0.0583610058450161,0.0927813456674344,0.129236730730599,0.165708641465112,0.201040473500791,0.23462908454622,0.266205232161687,0.29569379110517,0.323128537227057,0.348601223203182,0.372231529907692,0.394149575069714,0.414485942971773,0.433366207816821,0.450908131036279,0.46722043583189,0.482402496053169,0.496544538022075,0.509728112372849,0.522026689382411,0.533506290018173,0.544226100636147,0.554239040741859,0.563592265844433,0.572327594477373
429,9.62823844785864e-212,1.05638952570731e-06,0.000913590591180428,0.00908384790472229,0.0288692829202118,0.0579076945056841,0.092175458607886,0.128507047271624,0.164882853851666,0.200142079929922,0.233676962366591,0.265214148452436,0.294675139765109,0.322091042381308,0.347551531492853,0.371174683421288,0.393089379696549,0.413425252025796,0.432307139438651,0.449852234719418,0.466168820155367,0.481355926895776,0.495503514290313,0.508692924543918,0.520997464850484,0.532483028242985,0.543208700348291,0.553227320896334,0.562585981585094,0.571326449043814
430,2.60481891557363e-212,1.01786755584703e-06,0.00089643453952676,0.00896848312022949,0.0285913481841021,0.0574574925168572,0.091572960164178,0.127780777820332,0.164060357311101,0.19924677617868,0.232727693008204,0.264225669545148,0.293658847998064,0.321055671991419,0.346503742758308,0.370119533407631,0.392030689380947,0.412365889256972,0.431249236007372,0.448797352746647,0.465118079797437,0.480310104592236,0.494463118557114,0.507658254595893,0.519968656031302,0.53146008725598,0.542191532539548,0.55221575128022,0.561579770874421,0.570325305616266
431,7.03972779445001e-213,9.8072047036638e-07,0.000879586600682372,0.00885448526850631,0.0283158444665306,0.0570103810787064,0.0909738341430531,0.127057909176981,0.163241141385964,0.198354554093294,0.231781270176424,0.263239790615498,0.29264491212997,0.320022423277527,0.345457854911819,0.369066078312669,0.390973502978615,0.411307853833942,0.430192496928929,0.447743484702184,0.464068214474582,0.479265028955548,0.493423350704359,0.506624102458351,0.518940262886119,0.530437467038205,0.54117459720223,0.551204331891302,0.560573633712137,0.569324164194729
432,1.9005566244106e-213,9.44900246198055e-07,0.000863041484521893,0.00874183925029032,0.0280427524735025,0.05656634149143,0.0903780644172301,0.126338428183892,0.16242519564522,0.197465405536454,0.230837687586814,0.262256506845438,0.291633328490597,0.31899129346209,0.34441386586704,0.368014316583164,0.389917819345723,0.410251144925602,0.429136921609406,0.446690630170319,0.463019223903324,0.47822069979873,0.492384210613936,0.505590468060879,0.517912285376191,0.529415167570707,0.54015789432865,0.55019306272737,0.559567570097966,0.568323024779204
433,5.12567847946992e-214,9.10360501669404e-07,0.000846793987721579,0.00863053012169307,0.0277720530498035,0.0561253551547859,0.0897856349251752,0.125622321725341,0.161612509684196,0.196579322387278,0.229896938965115,0.261275813423191,0.290624093413547,0.317962279769881,0.343371773539005,0.366964246666684,0.388863637338909,0.409195761701111,0.428082509455027,0.445638788735416,0.461971107800216,0.477177116934814,0.491345698167741,0.50455735133306,0.516884723462773,0.528393188834532,0.539141423911121,0.549181943786208,0.558561580031629,0.567321887369691
434,1.38091353895155e-214,8.77056441610431e-07,0.000830838992398692,0.00852054309271183,0.0275037271780956,0.0556874035676261,0.0891965296708746,0.124909576727447,0.160803073124528,0.195696296541296,0.228959018047241,0.260297705543245,0.289617203236249,0.316935379427988,0.342331575844133,0.365915867011611,0.387810955815274,0.408141703329886,0.427029259872157,0.444587959981911,0.460923865881852,0.476134280176848,0.490307813247675,0.503524752204483,0.515857577107121,0.527371530810729,0.538125185941956,0.548170975065605,0.55755566351285,0.566320751966189
435,3.71642326387653e-215,8.44944804257614e-07,0.000815171464771217,0.00841186352575442,0.0272377559780191,0.0552524683274326,0.0886107327236063,0.124200180158063,0.15999687561411,0.194816319910419,0.228023918579265,0.259322178406348,0.288612654299959,0.315910589665817,0.341293270700222,0.364869176067135,0.386759773632383,0.407088968981602,0.425977172267299,0.443538143494313,0.459877497864856,0.475092189337899,0.489270555735647,0.502492670604739,0.514830846270492,0.526350193480344,0.537109180413468,0.547160156563347,0.55654982054135,0.565319618568698
436,9.99140076141236e-216,8.139838098963e-07,0.000799786453837673,0.00830447693417734,0.0269741207052993,0.0548205311298556,0.0880282282177142,0.12349411902667,0.159193906827042,0.193939384422912,0.227091634317407,0.258349227219499,0.287610442949756,0.314887907715082,0.340256856026449,0.363824172283256,0.385710089648268,0.406037557826196,0.424926246047099,0.442489338857199,0.458832003465891,0.474050844231046,0.488233925513573,0.501461106463421,0.513804530914144,0.525329176824426,0.536093407317968,0.546149488277221,0.555544051116852,0.564318487177218
437,2.683299085024e-216,7.84133111185823e-07,0.000784679090076725,0.00819836898083691,0.0267128027508593,0.0543915737682538,0.0874490003523818,0.122791380384261,0.158394156463575,0.193065482023376,0.226162159028019,0.257378847195949,0.286610565534541,0.313867330809814,0.339222329743375,0.362780854110782,0.384661902721421,0.404987469033863,0.42387648061834,0.441441545655227,0.457787382401654,0.473010244669389,0.487197922463375,0.500430059710124,0.512778630999337,0.524308480824023,0.535077866647771,0.545138970205015,0.554538355239079,0.563317357791751
438,7.198669643773e-217,7.55353745113494e-07,0.000769844584166276,0.008093525476653,0.0264537836399364,0.0539655781332358,0.0868730333914059,0.122091951323237,0.157597614250061,0.192194604672717,0.22523548648758,0.256411033555188,0.285613018407032,0.31284885618635,0.338189689772936,0.361739220001333,0.383615211710804,0.403938701775056,0.422827875387947,0.440394763473118,0.456743634388878,0.471970390466041,0.486162546466983,0.499399530274448,0.511753146487329,0.523288105460181,0.534062558395189,0.544128602344514,0.553532732907754,0.562316230412294
439,1.92918919978393e-217,7.2760808652522e-07,0.000755278225721813,0.00798993237918635,0.0261970450312057,0.0535425262122044,0.0863003116629737,0.121395818977298,0.156804269938897,0.191326744348122,0.224311610482675,0.255445781522945,0.284617797923761,0.31183248108334,0.33715893403845,0.360699268407335,0.382570015475839,0.402891255220491,0.421780429762983,0.439348991895672,0.455700759144331,0.470931281434133,0.485127797406331,0.498369518085993,0.510728077339381,0.52226805071395,0.533047482552535,0.543118384693507,0.552527184122598,0.561315105038849
440,5.16458908032318e-218,7.00859803182089e-07,0.000740975382053691,0.00788757579122783,0.0259425687159075,0.0531224000889023,0.085730819559437,0.120702970521332,0.156014113308479,0.190461893043033,0.223390524809991,0.254483086331178,0.283624900445077,0.31081820274174,0.336130060464611,0.359660997782024,0.381526312876414,0.401845128541139,0.420734143150652,0.438304230507758,0.454658756384818,0.46989291738681,0.484093675163365,0.497340023074362,0.509703423516755,0.521248316566378,0.532032639112122,0.54210831724978,0.551521708883336,0.560313981671415
441,1.38112837268586e-218,6.75073812293923e-07,0.000726931496943094,0.00778644195940072,0.0256903366169799,0.0527051819429591,0.0851645415370902,0.120013393171306,0.155227134163141,0.189600042767128,0.2224722232763,0.253522943218072,0.282634322335135,0.309806018404815,0.335103066977491,0.358624406579446,0.38048410277288,0.400800320908233,0.419689014958299,0.437260478894318,0.453617625827178,0.468855298137237,0.483060179620032,0.496311045169162,0.508679184980711,0.520228902998515,0.531018028066263,0.54109840001112,0.550516307189687,0.559312860309993
442,3.68950915625164e-219,6.50216238482405e-07,0.000713142089436426,0.00768651727277549,0.0254403307881978,0.0522908540494411,0.0846014621159464,0.119327074184164,0.154443322333112,0.188741185546286,0.221556699698448,0.25256534742803,0.281646059961899,0.308795925318134,0.334077951504542,0.357589493254451,0.379443384026054,0.399756831493264,0.418645044593408,0.436217736640369,0.452577367188285,0.46781842349859,0.48202731065829,0.495282584300001,0.507655361692515,0.519209809991408,0.530003649407271,0.540088632975314,0.549510979041377,0.558311740954582
443,9.84551304010526e-220,6.26254373127619e-07,0.000699602752657827,0.0075877882614968,0.0251925334133155,0.0518793987784026,0.0840415658795164,0.118644000857712,0.153662667674456,0.187885313422571,0.220643947903347,0.25161029421167,0.280660109697139,0.30778792072957,0.333054711974589,0.356556256262702,0.378404155497213,0.398714659467981,0.417602231463601,0.435176003330997,0.451537980185051,0.466782293284068,0.480995068160101,0.49425464039649,0.506631953613427,0.518191037526107,0.528989503127459,0.539079016140149,0.548505724438127,0.557310623605182
444,2.62447393396382e-220,6.03156635053684e-07,0.0006863091526396,0.0074902415954231,0.0249469268052148,0.0514707985944391,0.0834848374745866,0.117964160530515,0.152885160069028,0.1870324184542,0.219733961727954,0.250657778825819,0.279676467916425,0.306782001889303,0.332033346317834,0.355524694060665,0.377366416048102,0.397673804004395,0.416560574976643,0.434135278551361,0.45049946453442,0.46574690730688,0.479963452007438,0.493227213388243,0.505608960704714,0.517172585583661,0.52797558921914,0.538069549503413,0.54750054337966,0.556309508261794
445,6.98842426884532e-221,5.80892532510114e-07,0.000673257027170249,0.00739386408277809,0.024703493405059,0.0510650360562418,0.0829312616109981,0.117287540581785,0.152110789424414,0.186182492715524,0.21882673501927,0.249707796533504,0.278695130999128,0.305778166049811,0.331013852465856,0.354494805105617,0.376330164540927,0.396634264274773,0.415520074540435,0.433095561886693,0.449461819953376,0.464712265380254,0.478932462082275,0.492200303204876,0.504586382927641,0.51615445414512,0.526961907674628,0.537060233062891,0.546495435865698,0.555308394924417
446,1.85886684193242e-221,5.59432626407335e-07,0.000660442184659903,0.00729864266881449,0.0244622157814505,0.0506620938161546,0.0823808230614279,0.11661412843128,0.151339545673884,0.185335528296997,0.217922261634321,0.24876034260395,0.277716095328415,0.304776410465875,0.329996228351608,0.353466587855641,0.375295399838358,0.395596039451642,0.414480729563023,0.432056852922298,0.448425046158934,0.463678367317436,0.477902098266597,0.491173909776008,0.503564220243473,0.515136643191534,0.525948458486234,0.536051066816371,0.545490401895964,0.554307283593051
447,4.93910481044301e-222,5.38748494765773e-07,0.000647860503022865,0.00720456443448987,0.0242230766295947,0.0502619546197335,0.0818335066611675,0.115943911539192,0.150571418776339,0.184491517305159,0.217020535440147,0.247815412312576,0.276739357291248,0.303776732394576,0.328980471909416,0.352440040769625,0.37426212080353,0.394559128707789,0.413442539452588,0.431019151243552,0.447389142868146,0.462645212931685,0.476872360442396,0.49014803303126,0.502542472613478,0.514119152703952,0.524935241646274,0.535042050761641,0.544485441470181,0.553306174267697
448,1.31092567682815e-222,5.18812698339337e-07,0.000635507928577035,0.00711161659515411,0.0239860587704679,0.0498646013053055,0.0812892973079057,0.115276877406043,0.149806398716262,0.183650451862603,0.216121550313791,0.246873000940982,0.275764913278379,0.302779129095292,0.327966581074983,0.351415162307268,0.373230326300039,0.393523531216258,0.412405503617453,0.429982456435904,0.446354109798102,0.461612802036278,0.475843248491668,0.489122672900257,0.501521139998923,0.513101982663425,0.523922257147059,0.534033184896487,0.54348055458807,0.552305066948354
449,3.47565516493397e-223,4.99598747375445e-07,0.000623380474959983,0.007019786499249,0.0237511451499906,0.0494700168035323,0.0807481799615098,0.114613013572577,0.14904447550366,0.182812324107954,0.215225300142289,0.245933103776951,0.274792759684352,0.3017835978297,0.326954553785383,0.350391950929073,0.372200015191946,0.392489246150354,0.411369621466081,0.428946768084876,0.445319946665923,0.460581134444509,0.474814762296418,0.488097829312624,0.500500222361077,0.512085133051003,0.522909504980904,0.533024469218696,0.542475741249356,0.551303961635023
450,9.20498299687876e-224,4.81081069474713e-07,0.00061147422206141,0.00692906162701919,0.0235183188382059,0.0490781841369736,0.0802101396438081,0.113952307619655,0.148285639174021,0.181977126195844,0.214331778822654,0.244995716114439,0.273822892907494,0.300790135861771,0.325944387979063,0.349370405096347,0.371171186343773,0.391456272683639,0.410334892407073,0.42791208577606,0.44428665318877,0.459550209969685,0.473786901738657,0.487073502197991,0.499479719661208,0.511068603847736,0.521896985140122,0.532015903726055,0.541471001453759,0.550302858327703
451,2.43520712647799e-224,4.63234978514831e-07,0.000599785314971752,0.00683942958923508,0.0232875630284622,0.0486890864196533,0.079675161438373,0.113294747168148,0.147529879788253,0.181144850296888,0.213440980261867,0.244060833253572,0.272855309349916,0.299798740457773,0.324936081595842,0.348350523271208,0.370143838620507,0.390424609989934,0.409301315849172,0.426878409095123,0.443254229083836,0.458520028425134,0.472759666700403,0.486049691485988,0.498459631860588,0.510052395034675,0.520884697617025,0.531007488416351,0.540466335201003,0.549301757026394
452,6.43538201710046e-225,4.46036644604101e-07,0.000588309962946747,0.00675087812592696,0.0230588610366013,0.0483027068566268,0.0791432304903053,0.112640319878831,0.146777187432643,0.180315488597657,0.212552898376865,0.243128450500638,0.271890005417512,0.298809408886266,0.323929632576913,0.347332303916576,0.369117970887599,0.38939425724332,0.40826889120126,0.425845737627803,0.442222674068351,0.457490589624196,0.471733057063682,0.485026397106251,0.497439958920488,0.509036506592872,0.519872642403927,0.529999223287372,0.53946174249081,0.548300657731096
453,1.69878012266246e-225,4.29463065031305e-07,0.000577044438387663,0.00666339510513069,0.0228321963001509,0.0479190287435512,0.0786143320060179,0.111989013452278,0.146027552218796,0.179489033300655,0.211667527094528,0.242198563168081,0.270926977519954,0.297822138418102,0.322925038864837,0.346315745496178,0.368093582010961,0.388365213618135,0.407237617872357,0.42481407095991,0.44119198785958,0.45646189338023,0.470707072710524,0.484003618988416,0.496420700802177,0.508020938503377,0.518860819493142,0.528991108336904,0.538457223322904,0.54729956044181
454,4.47943579696846e-226,4.13492036179597e-07,0.000565985075837019,0.00657696852164465,0.0226075523775222,0.0475380354662557,0.0780884512530213,0.111340815628759,0.145280964283592,0.178665476624293,0.210784860351667,0.241271166574499,0.269966222070687,0.296836926326427,0.321922298403548,0.345300846474547,0.367070670856966,0.387337478288976,0.406207495271625,0.423783408677329,0.440162170174826,0.45543393950661,0.469681713522969,0.482981357062122,0.495401857466931,0.507005690747242,0.517849228876984,0.527983143562734,0.537452777697005,0.546298465158535
455,1.17986321436768e-226,3.98102126373066e-07,0.000555128270989536,0.00649158649579794,0.0223849129472125,0.0471597105003151,0.0775655735597095,0.110695714188131,0.14453741378913,0.177844810802868,0.209904892095014,0.240346256044636,0.269007735486932,0.295853769886675,0.320921409138348,0.344287605317019,0.366049236292454,0.386311050430701,0.405178522808365,0.422753750366012,0.439133220731422,0.454406727816727,0.46865697938306,0.48195961125701,0.494383428876021,0.505990763305518,0.516837870547765,0.526975328962649,0.536448405612838,0.545297371881271
456,3.10428146461616e-227,3.83272649625798e-07,0.000544470479718118,0.00640723727222967,0.0221642618070117,0.0467840374106247,0.0770456843151459,0.110053696949733,0.143796890922677,0.177027028086532,0.209027616281208,0.239423826909375,0.268051514189678,0.294872666376567,0.31992236901591,0.343276020489736,0.365029277184723,0.385285929218422,0.404150699892016,0.421725095611988,0.438105139246742,0.453380258123987,0.467632870172853,0.480938381502726,0.493365414990722,0.504976156159257,0.515826744497799,0.525967664534437,0.535444107070124,0.544296280610019
457,8.15850325890555e-228,3.68983640263969e-07,0.000534008217114643,0.0063239092186793,0.0219455828732144,0.0464109998509764,0.0765287689688501,0.109414751772285,0.143059385896621,0.176212120741271,0.208153026876784,0.238503874505735,0.267097554603685,0.293893613076114,0.318925175984275,0.342266090459647,0.364010792401538,0.384262113827514,0.40312402593216,0.420697444001357,0.437077925438192,0.452354530241814,0.466609385774404,0.479917667728916,0.492347815772309,0.503961869289512,0.5148158507194,0.524960150275884,0.534439882068587,0.543295191344778
458,2.14179912996533e-228,3.55215828392695e-07,0.000523738056545337,0.0062415908247879,0.0217288601798364,0.0460405815636374,0.0760148130305865,0.108778866553783,0.142324888948416,0.175400081048883,0.207281117858163,0.237586394176863,0.266145853157475,0.292916607267613,0.317929827992855,0.3412578136945,0.362993780811122,0.383239603433608,0.402098500338515,0.41967079512029,0.436051579023216,0.451329543983647,0.46558652606978,0.478897469865228,0.491330631182058,0.502947902677333,0.51380518920488,0.523952786184777,0.533435730607947,0.542294104085548
459,5.61648631138325e-229,3.41950616180048e-07,0.000513656628720536,0.00616027070091035,0.0215140778778359,0.0456727663789302,0.0755038020701517,0.10814602923139,0.141593390340532,0.174590901306948,0.206411883211637,0.23667138127203,0.265196406283333,0.291941646235645,0.316936322992425,0.340251188662852,0.361978241282163,0.382218397212594,0.401074122520941,0.418645148555032,0.435026099719291,0.450305299162941,0.464564290941053,0.477877787841316,0.490313861181245,0.501934256303774,0.512794759946555,0.522945572258904,0.53243165268793,0.54129301883233
460,1.47118490835346e-229,3.29170054931683e-07,0.000503760620778616,0.00607993757693815,0.0213012202343392,0.0453075382148145,0.0749957217171635,0.107516227781339,0.140864880360408,0.173784573828808,0.205545316933358,0.235758831146626,0.264249210417306,0.290968727267077,0.315944658935131,0.339246213834062,0.360964172683812,0.38119849434062,0.400050891889437,0.417620503891899,0.434001487243931,0.44928179559317,0.463542680270303,0.476858621586835,0.489297505731149,0.500920930149888,0.511784562936738,0.521938508496052,0.531427648308256,0.540291935585122
461,3.84933112724391e-230,3.16856822930257e-07,0.000494046775383887,0.00600058030113298,0.0210902716318709,0.0449448810764704,0.0744905576608507,0.106889450218823,0.140139349320396,0.172981090943539,0.20468141302933,0.234848739162153,0.263304261999195,0.289997847651057,0.314954833774487,0.338242887678292,0.359951573885677,0.380179893994093,0.399028807854142,0.416596860717281,0.432977741314685,0.44825903308782,0.462521693939617,0.475839971031439,0.488281564793046,0.499907924196726,0.510774598167742,0.520931594894007,0.530423717468648,0.539290854343926
462,1.006045437386e-230,3.04994204014725e-07,0.000484511889838259,0.00592218783897086,0.0208812165675897,0.0445847790558842,0.0739882956498431,0.106265684597897,0.139416787557714,0.172180444995929,0.203820165515391,0.233941100686219,0.262361557472558,0.289029004679014,0.313966845465368,0.337241208666509,0.358940443757835,0.379162595349679,0.398007869825333,0.415574218617638,0.431954861649138,0.447237011460397,0.461501331831088,0.474821836104791,0.487266038328216,0.498895238425342,0.509764865631881,0.519924831450557,0.52941986016883,0.538289775108742
463,2.62641342112761e-231,2.93566066875347e-07,0.000475152815206438,0.00584474927199673,0.020674039652527,0.0442272163314351,0.073488921491962,0.105644919011369,0.138697185434394,0.171382628346453,0.202961568417205,0.233035911092533,0.261421093284704,0.288062195644658,0.312980691964019,0.336241175270483,0.357930781170819,0.378146597584301,0.396988077213427,0.414552577179503,0.43093284796491,0.44621573052442,0.460481593826815,0.47380421673655,0.486250926297939,0.497882872816789,0.508755365321469,0.518918218163488,0.528416076408523,0.537288697879568
464,6.84889647673421e-232,2.82556845040992e-07,0.00046596645545454,0.00576825379668946,0.0204687256108321,0.0438721771674839,0.0729924210540121,0.105027141590702,0.137980533337234,0.170587633371247,0.202105615770251,0.232133165760901,0.260482865886692,0.287097417843978,0.311996371228049,0.335242785962784,0.356922584995627,0.37713189987514,0.395969429428983,0.413531935989482,0.429911699979656,0.445195190093428,0.459462479808906,0.472787112856384,0.485236228663496,0.49687082735212,0.507746097228819,0.517911755030588,0.52741236618745,0.536287622656406
465,1.7839758868617e-232,2.71951517536169e-07,0.000456949766601818,0.0056926907233372,0.0202652592790203,0.0435196459139634,0.0724987802615733,0.104412340505909,0.137266821677746,0.169795452462087,0.20125230161981,0.231232860077217,0.259546871733327,0.286134668575242,0.311013881216432,0.334246039216789,0.355915854103717,0.376118501399636,0.394951925882697,0.412512294634253,0.428891417411067,0.444175389980973,0.458443989659474,0.471770524393957,0.484221945386169,0.49585910201239,0.506737061346246,0.516905442049644,0.526408729505334,0.535286549439255
466,4.64159308716247e-233,2.61735590185796e-07,0.000448099755885415,0.00561804947492292,0.020063625605226,0.0431696070059712,0.0720079850987926,0.103800503965449,0.136556040892103,0.16900607802636,0.200401620020951,0.230334989433462,0.258613107283158,0.285173945138991,0.310033219889505,0.333250933506676,0.354910587367009,0.375106401335487,0.393935565985406,0.411493652700567,0.427871999976869,0.443156330000624,0.45742612326064,0.470754451278941,0.483208076427238,0.494847696778652,0.505728257666063,0.515899279218442,0.525405166361896,0.534285478228115
467,1.20629545722301e-233,2.51895077546553e-07,0.000439413480937861,0.00554431958602011,0.0198638096484609,0.0428220449633627,0.0715200216081791,0.103191620216128,0.135848181441094,0.168219502487045,0.199553565038523,0.229439549227692,0.257681568998476,0.284215244838047,0.309054385208969,0.332257467307423,0.353906783657886,0.37409559886065,0.392920349148084,0.410476009775244,0.426853447394825,0.442138009965969,0.456408880494531,0.469738893441008,0.482194621747988,0.493836611631959,0.504719686180584,0.514893266534771,0.524401676756861,0.533284409022987
468,3.13146595570127e-234,2.42416485444255e-07,0.000430888048977207,0.00547149070169844,0.0196657965778759,0.0424769443903471,0.0710348758903956,0.102585677542994,0.135143233810072,0.167435718282682,0.198708130747141,0.228546534864041,0.25675225334531,0.283258564977501,0.308077375137887,0.331265639094812,0.352904441849189,0.373086093153338,0.391906274781847,0.409459365445181,0.425835759382732,0.441120429690607,0.455392261243281,0.468723850809833,0.481181581309703,0.492825846553367,0.503711346882124,0.513887403996417,0.52339826068995,0.532283341823869
469,8.11984797485798e-235,2.33286794097388e-07,0.000422520616009559,0.00539955257643956,0.0194695716720275,0.0421342899750847,0.0705525341040555,0.101982664269236,0.134441188508903,0.166654717867356,0.197865311231177,0.227655941752706,0.255825156793426,0.282303902864719,0.307102187640688,0.330275447345428,0.351903560814224,0.372077883392024,0.39089334229795,0.408443719297343,0.424818935658422,0.440103588988159,0.454376265389031,0.467709323315092,0.480168955073667,0.491815401523928,0.502703239762995,0.512881691601166,0.522394918160887,0.531282276630763
470,2.10306707943186e-235,2.24493441807542e-07,0.000414308386043852,0.00532849507306268,0.0192751203181491,0.0417940664892852,0.0700729824655158,0.101382568756081,0.133742036071917,0.165876493710666,0.197025100584744,0.226767765309949,0.254900275816324,0.281351255809339,0.306128820683158,0.329286890536654,0.350904139426756,0.371070968755438,0.389881551107786,0.40742907091877,0.423802975939765,0.439087487672258,0.45336089281393,0.466695310886467,0.479156743001165,0.490805276524699,0.501695364815513,0.511876129346807,0.521391649169392,0.530281213443668
471,5.4407928695186e-236,2.16024309198164e-07,0.000406248610318672,0.00525830816165989,0.0190824280114261,0.0414562587878097,0.0695962072486741,0.100785379402696,0.133045767057859,0.165101038297704,0.196187492911687,0.225882000958087,0.253977606891232,0.28040062112327,0.305157272232448,0.328299967146678,0.349906176561011,0.370065348422568,0.38887090062289,0.406415419896572,0.422787879944662,0.438072125556555,0.452346143400131,0.46568181345364,0.478144945053485,0.489795471536734,0.500687722031991,0.510870717231126,0.520388453715189,0.529280152262584
472,1.40596306862973e-236,2.07867703983576e-07,0.000398338586540978,0.00518898191854132,0.0188914803542759,0.0411208518082712,0.0691221947847642,0.100191084646084,0.132352372049836,0.164328344129028,0.195352482325571,0.224998644125489,0.253057146499111,0.27945199612069,0.304187540257068,0.327314675654488,0.348909671091677,0.369061021572662,0.387861390254935,0.405402765817934,0.421773647391054,0.437057502454717,0.451332017029796,0.464668830946296,0.477133561191912,0.488785986541088,0.499680311404744,0.50986545525191,0.519385331798002,0.528279093087512
473,3.6290010451503e-237,2.00012346250809e-07,0.000390575658136503,0.00512050652518988,0.0187022630556317,0.0407878305706402,0.0686509314621539,0.0995996729609811,0.131661841655274,0.163558403720642,0.194520062949672,0.224117690246567,0.252138891124644,0.278505378118043,0.303219622726888,0.326331014539869,0.347914621893901,0.36805798738522,0.386853019415732,0.404391108270111,0.420760277996915,0.436043618180428,0.450318513585095,0.463656363294121,0.476122591377736,0.487776821518816,0.498673132926084,0.508860343406947,0.518382283417551,0.52727803591845
474,9.35622238996173e-238,1.92447354237414e-07,0.000382957213511719,0.00505287226722553,0.0185147619302313,0.0404571801768489,0.0681824037261415,0.0990111328597615,0.130974166505859,0.162791209603968,0.193690228916958,0.223239134761777,0.251222837256237,0.277560764434043,0.302253517613138,0.325348982283413,0.346921027843293,0.367056245040008,0.385845787517234,0.40338044684043,0.419747771480256,0.435030472547387,0.4493056329482,0.462644410426808,0.475112035572245,0.486767976450974,0.497666186588328,0.507855381694024,0.51737930857356,0.5262769807554
475,2.40942292817585e-238,1.8516223058885e-07,0.000375480685327136,0.00498606953337902,0.018328962897909,0.0401288858103993,0.0677165980787549,0.0984254528923307,0.130289337257498,0.162026754325826,0.192862974370086,0.222362973117604,0.25030898138602,0.276618152389669,0.30128922288841,0.324368577366507,0.345928887815922,0.366055793717044,0.384839693971532,0.402370781116291,0.418736127559121,0.43401806536931,0.448293375001295,0.461632972274048,0.474101893736728,0.485759451318617,0.496659472383788,0.506850570110926,0.516376407265751,0.525275927598361
476,6.19759787105112e-239,1.78146849079691e-07,0.000368143549781831,0.00492008881447514,0.0181448519828933,0.0398029327359718,0.0672535010785496,0.0978426216460286,0.12960734459026,0.161265030448405,0.192038293461384,0.221489200766566,0.249397320009838,0.275677539308162,0.300326736526649,0.323389798271342,0.344938200688319,0.365056632596605,0.383834738190856,0.401362110685168,0.417725345951592,0.43300639645993,0.447281739626569,0.460622048765537,0.473092165832476,0.4847512461028,0.495652990304778,0.505845908655443,0.515373579493848,0.524274876447334
477,1.59232014082353e-239,1.7139144178332e-07,0.00036094332590898,0.00485492070242505,0.0179624153131081,0.0394793062990361,0.0667930993404084,0.0972626277455288,0.128928179208335,0.160506030549243,0.191216180352843,0.220617813167201,0.248487849627251,0.274738922515031,0.299366056503163,0.322412643480906,0.343948965337474,0.364058760859227,0.382830919587575,0.400354435134603,0.416715426375784,0.431995465632994,0.446270726706217,0.459611639830973,0.47208285182078,0.483743360784581,0.494646740343615,0.50484139732536,0.514370825257572,0.523273827302317
478,4.08632406239696e-240,1.64886586675302e-07,0.000353877574882283,0.00479055588922809,0.0177816391194771,0.0391579919254628,0.0663353795353419,0.0966854598527379,0.128251831839977,0.1597497472212,0.190396629216103,0.219748805784067,0.247580566741532,0.273802299338042,0.298407180794615,0.321437111478987,0.342961180640839,0.363062177685702,0.381828237574201,0.399347754052214,0.415706368549851,0.430985272702266,0.445260336122442,0.458601745400056,0.471073951662933,0.482735795345015,0.49364072249261,0.503837036118465,0.513368144556645,0.522272780163311
479,1.0474406413317e-240,1.58623195656112e-07,0.000346943899333095,0.00472698516598261,0.0176025097352347,0.0388389751211375,0.0658803283902876,0.0961111066666964,0.127578293237463,0.158996173072437,0.189579634232444,0.218882174087732,0.246675467859666,0.272867667107225,0.297450107379026,0.320463200750174,0.341974845476324,0.362066882257081,0.38082669156338,0.39834206702569,0.414698172191978,0.429975817481529,0.444250567757452,0.457592365402489,0.470065465320226,0.481728549765159,0.49263493674408,0.502832825032545,0.512365537390792,0.521271735030317
480,2.68175443679572e-241,1.52592502979349e-07,0.000340139942678104,0.00466419942190586,0.017425013595239,0.0385222414715763,0.0654279326879128,0.0955395569234788,0.126907554177035,0.158245300726388,0.188765189592771,0.218017913554772,0.245772549492343,0.27193502315487,0.296494834235773,0.319490909779855,0.340989958722301,0.361072873754673,0.3798262809679,0.397337373642791,0.413690837020388,0.428967099784579,0.443241421493465,0.456583499767978,0.469057392753954,0.480721624026069,0.491629383090337,0.501828764065388,0.511363003759733,0.520270691903334
481,6.85804504022218e-242,1.46786054072012e-07,0.000333463388457417,0.0046021896433629,0.0172491372352897,0.0382077766415426,0.0649781792664153,0.0949707993960947,0.12623960545886,0.157497122821742,0.187953289497608,0.217156019667762,0.244871808153959,0.271004364815524,0.295541359345588,0.318520237054214,0.340006519257601,0.360080151360042,0.37882700520069,0.396333673491351,0.412684362753341,0.427959119425229,0.442232897212702,0.45557514842623,0.468049733925411,0.479715018108802,0.490624061523698,0.500824853214779,0.510360543663193,0.519269650782362
482,1.75175012901032e-242,1.41195694733849e-07,0.000326911959682878,0.00454094691290453,0.0170748672914507,0.0378955663746661,0.064531055019326,0.0944048228943891,0.125574437906974,0.156751632012414,0.187143928157077,0.216296487915274,0.243973240362611,0.270075689425992,0.294589680690562,0.317551181060238,0.339024525961516,0.359088714255012,0.377828863674815,0.395330966159274,0.411678749109128,0.42695187621731,0.441224994797394,0.454567311306957,0.467042488795892,0.478708731994415,0.489618972036475,0.499821092478507,0.509358157100892,0.518268611667401
483,4.46923549928574e-243,1.35813560703223e-07,0.000320483418196499,0.00448046240831391,0.0169021904993755,0.0375855964930627,0.0640865468953119,0.093841616264944,0.124912042369237,0.15600882096752,0.186337099790899,0.21543931379187,0.243076842640097,0.269148994325333,0.293639796254135,0.31658374028571,0.338043977713798,0.358098561621664,0.376831855803481,0.394329251234538,0.41067399580608,0.425945369974666,0.440217714129778,0.453559988339871,0.466035657326694,0.477702765663966,0.488614114620984,0.498817481854358,0.508355844072554,0.517267574558451
484,1.13889144061578e-243,1.30632067577333e-07,0.000314175564038815,0.0044207274016621,0.0167310936936381,0.0372778528969565,0.0636446418979797,0.0932811683909801,0.124252409717283,0.155268682371361,0.18553279862837,0.214584492798094,0.242182611511911,0.268224276854865,0.292691704021106,0.31561791321921,0.337064873394656,0.357109692642335,0.375835981000032,0.393328528305192,0.40967010256256,0.42493960051116,0.439211055092096,0.452553179454689,0.465029239479113,0.476697119098513,0.487609489269539,0.49781402134012,0.507353604577902,0.516266539455512
485,2.89879946159105e-244,1.25643901075022e-07,0.000307986234827047,0.00436173325837213,0.016561563807067,0.0369723215643032,0.0632053270856797,0.0927234681922571,0.12359553084647,0.154531208923391,0.184731018908358,0.213732020440472,0.241290543507242,0.267301534358157,0.291745401977625,0.314653698350118,0.336087211884762,0.356122106499622,0.374841238677954,0.392328796959359,0.408667069096968,0.423934567640671,0.438205017566599,0.451546884581128,0.464023235214446,0.475691792279111,0.486605095974455,0.496810710933579,0.506351438616658,0.515265506358585
486,7.36952521806759e-245,1.20842007630786e-07,0.000301913305142923,0.00430347143629181,0.0163935878700836,0.0366689885504153,0.062768589571311,0.092168504624977,0.122941396675837,0.153796393338197,0.183931754879288,0.2128818922315,0.24040063515897,0.26638076418103,0.290800888111198,0.313691094168612,0.335110992065247,0.355135802376378,0.373847628250869,0.391330056785231,0.40766489512774,0.422930271177092,0.437199601435545,0.45054110364891,0.463017644493994,0.47468678518682,0.485600934728045,0.495807550632523,0.505349346188544,0.514264475267668
487,1.87130714730488e-245,1.16219585308989e-07,0.000295954685929992,0.00424593348477511,0.0162271530100445,0.0363678399875886,0.0623344165221263,0.091616266681685,0.122289998148046,0.153064228345472,0.183135000799132,0.212034103689645,0.239512883003665,0.265461963671557,0.289858160410681,0.312730099165666,0.334136212817699,0.354150779455711,0.372855149132539,0.390332307371075,0.406663580373346,0.421926710934336,0.436194806581196,0.449535836587757,0.462012467279053,0.473682097802697,0.484597005522626,0.494804540434739,0.504347327293284,0.513263446182763
488,4.7460641385165e-246,1.11770075027611e-07,0.00029010832390033,0.00418911104377195,0.0160622464505879,0.0360688620847302,0.0619027951595383,0.0910667433911724,0.121641326229343,0.15233470669,0.182340750935394,0.211188650339333,0.238627283581583,0.264545130180062,0.288917216866282,0.311770711833053,0.333162873024168,0.353167036920991,0.371863800736867,0.389335548305229,0.405663124552293,0.42092388672633,0.435190632885824,0.448531083327397,0.461007703530926,0.472677730107802,0.48359330835051,0.493801680338015,0.503345381930599,0.512262419103869
489,1.20227499245617e-246,1.07487152081225e-07,0.00028437220095045,0.0041329958429263,0.0158988555109839,0.0357720411269885,0.0614737127589256,0.0905199238183783,0.120995371909504,0.151607821131619,0.181548999565104,0.21034552771095,0.237743833436665,0.263630261059117,0.287978055469564,0.31081293066334,0.332190971567162,0.352184573955842,0.370873582477894,0.388339779176104,0.404663527383121,0.419921798367015,0.434187080231707,0.447526843797556,0.460003353210913,0.471673682083191,0.482589843204014,0.492798970340136,0.502343510100212,0.511261394030986
490,3.04196650560981e-247,1.0336471795324e-07,0.000278744333586333,0.00407757970068288,0.015736967605489,0.0354773634753845,0.0610471566494405,0.089975797064293,0.120352126201789,0.150883564445209,0.180759740974802,0.209504731340829,0.23686252911653,0.262717353663542,0.287040674213436,0.309856754149894,0.33122050732965,0.351203389744145,0.369884493769798,0.38734499957218,0.403664788584408,0.418920445670353,0.433184148501128,0.446523117927967,0.458999416280315,0.470669953709924,0.481586610075451,0.491796410438891,0.501341711801846,0.510260370964114
491,7.68748282825627e-248,9.93968924077455e-08,0.000273222772357394,0.00402285452340181,0.0155765702427038,0.0351848155664447,0.0606231142138159,0.0894343522658601,0.119711580142891,0.150161929420662,0.179972969460529,0.208666256771253,0.235983367172481,0.261806405350402,0.286105071092162,0.308902180786877,0.330251479195056,0.35022348347004,0.368896534026901,0.386351209082013,0.402666907874765,0.417919828450318,0.432181837576379,0.445519905648362,0.457995892700435,0.46966654496906,0.480583608957137,0.490794000632066,0.500339987035224,0.509259349903253
492,1.94040200392378e-248,9.55780058516418e-08,0.000267805601299288,0.00396881230448171,0.0154176510249357,0.0348943839118353,0.0602015728881743,0.0888955785958805,0.119073724792894,0.14944290886286,0.179188679327813,0.207830099550443,0.235106344159492,0.260897413479009,0.285171244101352,0.307949209069248,0.329283886047267,0.349244854317924,0.367909702663659,0.38535840729423,0.401669884972842,0.416919946520905,0.431180147339758,0.444517206888479,0.456992782432577,0.468663455841658,0.479580839841387,0.489791740917449,0.499338335800068,0.508258330848403
493,4.8918800297092e-249,9.19025919580136e-08,0.000262490937385404,0.00391544512349073,0.0152601976475645,0.0346060550979985,0.0597825201618361,0.0883594652629149,0.118438551235216,0.148726495591653,0.178406864891661,0.206996255232554,0.234231456636214,0.259990375410919,0.28423919123797,0.306997837492762,0.328317726770628,0.348267501472449,0.36692399909467,0.384366593797528,0.400673719597321,0.415920799696119,0.43017907767357,0.443515021578055,0.455990085438044,0.467660686308778,0.478578302720514,0.488789631292826,0.4983367580961,0.507257313799564
494,1.23178555064458e-249,8.83653805420193e-08,0.000257276929986925,0.0038627451453057,0.0151041978984124,0.0343198157857896,0.0593659435771291,0.0878260015111879,0.117806050576569,0.148012682441833,0.177627520476545,0.206164719377672,0.233358701164969,0.259085288509929,0.283308910500324,0.306048064553968,0.32735300024994,0.347291424118526,0.365939422734672,0.383375768180679,0.39967841146692,0.414922387789987,0.429178628460127,0.442513349646832,0.454987801678142,0.466658236351477,0.477575997586834,0.487787671755986,0.497335253923043,0.506256298756736
495,3.09790666277714e-250,8.49612906808445e-08,0.000252161760341326,0.00381070461925925,0.0149496396571179,0.0340356527101166,0.0589518307291989,0.0872951766204905,0.117176213946908,0.14730146226311,0.176850640416391,0.205335487551807,0.232488074311744,0.25818215014208,0.282380399888073,0.305099888750213,0.326389705370467,0.346316621441322,0.364955972998539,0.382385930032525,0.398683960300393,0.413924710616549,0.428178799581747,0.441512191024554,0.453985931114176,0.465656105950818,0.476573924432663,0.486785862304715,0.49633382328062,0.50525528571992
496,7.78169408052098e-251,8.16854240695528e-08,0.000247143641029185,0.00375931587829491,0.0147965108945129,0.0337535526795803,0.0585401692658185,0.0867669799060853,0.116549032499383,0.146592827920093,0.176076219054569,0.204508555326884,0.231619572646196,0.257280957675653,0.281453657402224,0.304153308579639,0.325427841017929,0.345343092626263,0.363973649301286,0.381397078941981,0.397690365816531,0.412927767989862,0.427179590920755,0.440511545640967,0.452984473707454,0.464654295087858,0.475572083250313,0.485784202936799,0.495332466168552,0.504254274689114
497,1.95232115273104e-251,7.85330586049192e-08,0.000242220815459183,0.00370857133812994,0.0146447996720044,0.0334735025761168,0.0581309468872007,0.0862414007186109,0.11592449741029,0.14588677229226,0.175304250743878,0.203683918280743,0.230753192741642,0.256381708481166,0.28052868104513,0.303208322541182,0.324467406078504,0.344370836859028,0.362992451058067,0.380409214498034,0.396697627734157,0.411931559724,0.426181002359483,0.43951141342582,0.451983429419281,0.463652803743659,0.474570474032102,0.484782693650028,0.494331182586564,0.503253265664319
498,4.89213374558551e-252,7.54996421896114e-08,0.000237391557361158,0.00365846349642597,0.0144944941409597,0.0331954893546407,0.0577241513458087,0.0857184284439846,0.115302599879026,0.145183288273941,0.174534729846539,0.202861571997133,0.229888931175061,0.255484399931378,0.279605468820491,0.302264929134574,0.323508399438829,0.343399853325557,0.362012377684174,0.379422336289743,0.395705745772132,0.410936085633052,0.425183033780272,0.438511794308864,0.450982798210968,0.46265163189928,0.473569096770343,0.483781334442186,0.493329972534378,0.502252258645536
499,1.22437374392655e-252,7.25807867493113e-08,0.000232654170287126,0.00360898493196739,0.0143455825420948,0.0329195000426905,0.0573197704461687,0.0851980525033083,0.11468333112804,0.14448236877429,0.173767650734182,0.202041512065701,0.229026784527091,0.254589029401283,0.278684018733354,0.30132312686034,0.322550819986,0.342430141212044,0.36103342859504,0.37843644390624,0.394714719649352,0.409941345531125,0.424185685065466,0.437512688219854,0.449982580043822,0.461650779535782,0.472567951457352,0.482780125311063,0.492328836011715,0.501251253632763
500,3.06053239577122e-253,6.97722624556353e-08,0.000228006987120112,0.00356012830384736,0.0141980532048676,0.0326455217400754,0.0569177920446836,0.0846802623527727,0.114066682402786,0.143784006717263,0.173003007787832,0.201223734081993,0.228166749382023,0.253695594268112,0.27776432879011,0.300382914219802,0.321594666607572,0.341461699704941,0.360055603206235,0.377451536936726,0.393724549084747,0.408947339232339,0.423188956097418,0.436514095088545,0.448982774879153,0.460650246634226,0.471567038085444,0.481779066254444,0.491327773018298,0.500250250626002
501,7.64092431221589e-254,6.70699921479292e-08,0.000223448369590692,0.00351188635066135,0.0140518945468738,0.0323735416185231,0.0565182040494447,0.0841650474835628,0.113452644971676,0.143088195041596,0.172240795397903,0.200408233647445,0.227308822327803,0.252804091911329,0.276846396998497,0.299444289715074,0.320639938191555,0.340494527990958,0.359078900933469,0.376467614970478,0.392735233797284,0.407954066550835,0.422192846758488,0.435516014844698,0.447983382678273,0.459650033175673,0.470566356646934,0.480778157270117,0.490326783553851,0.499249249625251
502,1.90528263608018e-254,6.44700459472427e-08,0.000218976707801143,0.00346425188970829,0.0139070950732471,0.0321035469213293,0.0561209944200475,0.0836523974217622,0.112841210126029,0.142394926700778,0.17148100796418,0.199595006369379,0.226452999956026,0.251914519712632,0.275930221367595,0.298507251849065,0.319686633626419,0.339528625257058,0.35810332119259,0.375484677596844,0.391746773505964,0.406961527300765,0.421197356931041,0.434518447418073,0.446984403402492,0.458650139141183,0.469565907134137,0.47977739835587,0.489325867618095,0.498248250630512
503,4.74499939299594e-255,6.19686360560267e-08,0.000214590419757053,0.00341721781619905,0.0137636433760631,0.0318355249630098,0.0557261511674048,0.0831423017282596,0.11223236918003,0.141704194663033,0.170723639895814,0.198784047860995,0.225599278861935,0.251026875055952,0.275015799907831,0.297571799125478,0.318734751801091,0.338563990690465,0.357128863399586,0.374502724405241,0.390759167929826,0.405969721296302,0.420202486497452,0.433521392738436,0.445985837013123,0.457650564511819,0.468565689539367,0.478776789509489,0.488325025210754,0.497247253641783
504,1.18025212774247e-255,5.95621117372775e-08,0.000210287950906319,0.00337077710247234,0.0136215281337462,0.0315694631289518,0.0553336623535627,0.0826347499986533,0.111626113470677,0.141015991911292,0.169968685611306,0.197975353741369,0.224747655644419,0.250141155327448,0.274103130630974,0.296637930048808,0.317784291604958,0.337600623478658,0.356155526970584,0.373521754985161,0.389772416787941,0.404978648351632,0.4192082353401,0.432524850735552,0.44498768347148,0.456651309268641,0.467565703854942,0.477776330728762,0.487324256331549,0.496246258659066
505,2.93206730493872e-256,5.72469544670898e-08,0.000206067773685393,0.00332492279721802,0.0134807381104812,0.0313053488750688,0.054943516091516,0.0821297318631576,0.111022434357739,0.140330311443173,0.169216139538498,0.197168919635446,0.223898126906007,0.249257357915513,0.273192211550134,0.295705643124344,0.316835251927862,0.33663852280937,0.35518331132185,0.372541768926168,0.388786519799418,0.403988308280958,0.418214603341371,0.431528821339191,0.443989942738875,0.455652373392712,0.466565950073175,0.476776022011475,0.486323560980204,0.495245265682359
506,7.27498693797486e-257,5.50197732547598e-08,0.000201928387072681,0.00327964802470755,0.0133412621556275,0.0310431697274563,0.0545557005450243,0.0816272369865089,0.110421323223703,0.139647146270955,0.168465996114561,0.196364741174034,0.223050689252871,0.248375480210765,0.272283040679768,0.29477493685817,0.315887631660103,0.335677687870596,0.354212215869787,0.371562765817898,0.387801476683399,0.4029987008985,0.41722159038366,0.430533304479124,0.442992614776623,0.454653756865093,0.465566428186382,0.475775863355416,0.48532293915644,0.494244274711664
507,1.80280295480077e-257,5.28773001247804e-08,0.000197868316148981,0.00323494598403163,0.0132030892031375,0.0307829132820481,0.0541702039284289,0.0811272550678717,0.109822771473733,0.138966489421556,0.167718249785984,0.195562813993801,0.222205339294819,0.24749551960605,0.271375616035669,0.293845809757158,0.31494142969244,0.334718117850581,0.353242240030939,0.370584745250057,0.386817287159065,0.402009826018495,0.416229196349367,0.429538300085127,0.441995699546041,0.453655459666846,0.464567138186877,0.474775854758373,0.484322390859981,0.493243285746979
508,4.46190870741286e-258,5.08163857552551e-08,0.000193886111664859,0.00319080994834503,0.0130662082709785,0.0305245672042754,0.0537870145064704,0.0806297758407453,0.109226770535618,0.138288333936511,0.166972895008562,0.194763133737263,0.221362073645293,0.246617473496442,0.270469935634976,0.292918260328979,0.313996644916089,0.333759811937833,0.35227338322199,0.369607706812425,0.385833950945628,0.401021683455193,0.415237421120899,0.428543808086976,0.440999197008445,0.452657481779034,0.463568080066978,0.473775996218131,0.483321916090549,0.492242298788306
509,1.10293034006383e-258,4.88339952674378e-08,0.000189980349614862,0.00314723326411853,0.0129306084605578,0.0302681192287266,0.0534061205941061,0.0801347890728699,0.10863331185973,0.137612672871948,0.166229926247386,0.193965696052789,0.220520888921369,0.245741339279236,0.269565997496167,0.291992287082089,0.313053276222721,0.332802769321112,0.351305644859758,0.368631650094854,0.384851467762338,0.400034273022864,0.41424626458067,0.42754982841445,0.44000310712515,0.451659823182719,0.462569253818998,0.47277628773248,0.482321514847867,0.491241313835643
510,2.72288358971404e-259,4.69272041612872e-08,0.000186149630818452,0.00310420935039766,0.0127962789561517,0.0300135571588088,0.0530275105563287,0.0796422845661339,0.108042386918972,0.136939499298563,0.16548933797683,0.193170496594586,0.21968178174375,0.244867114353955,0.26866379963906,0.291067888525743,0.312111322504467,0.331846989189436,0.350339024361206,0.367656574687267,0.383869837328481,0.399047594535791,0.413255726611101,0.426556360997333,0.439007429857477,0.450662483858965,0.461570659435254,0.471776729299205,0.481321187131657,0.490240330888992
511,6.71370491787934e-260,4.5093194392078e-08,0.000182392580507574,0.00306173169806865,0.0126632090243382,0.0297608688664103,0.0526511728079855,0.0791522521564808,0.107453987208738,0.1362688063016,0.16475112468054,0.192377531022698,0.21884474873677,0.243994796122342,0.267763340084813,0.290145063169984,0.311170782653913,0.330892470732079,0.34937352114343,0.366682480179659,0.382889059363376,0.398061647808277,0.41226580709462,0.425563405765407,0.438012165166742,0.449665463788833,0.460572296908061,0.470777320916094,0.480320932941641,0.489239349948351
512,1.65327918435661e-260,4.33292505832969e-08,0.000178707847920749,0.0030197938691311,0.0125313880134326,0.0295100422915652,0.0522770958135979,0.0786646817138169,0.106868104246859,0.135600586980826,0.164015280851425,0.191586795003,0.218009786528383,0.243124381988362,0.266864616855923,0.289223809525646,0.310231655564104,0.329939213138571,0.348409134623669,0.365709366162099,0.38190913358638,0.397076432654636,0.411276505913661,0.424570962648461,0.437017313014267,0.448668762953387,0.459574166229734,0.469778062580934,0.479320752277543,0.488238371013721
513,4.06611356789916e-261,4.16327563711855e-08,0.000175094105903597,0.00297838949597749,0.0124008053529268,0.0292610654421193,0.0519052680871811,0.078179563141918,0.106284729573561,0.13493483445051,0.163281800991644,0.190798284207194,0.217176891750168,0.2422558693582,0.265967627976226,0.288304126104356,0.309293940128541,0.328987215598701,0.347445864219301,0.364737232224724,0.380930059716884,0.396091948889204,0.410287822950666,0.423579031576284,0.436022873361371,0.447672381333691,0.458576267392588,0.468778954291512,0.478320645139085,0.487237394085103
514,9.98759094157152e-262,4.00011908764702e-08,0.000171550050515699,0.00293751228067949,0.0122714505529327,0.0290139263933967,0.0515356781920655,0.0776968863783373,0.105703854751419,0.134271541839395,0.162550679612593,0.1900119943128,0.216346061037323,0.24138925564026,0.265072371470894,0.287386011418532,0.308357635241181,0.328036477302509,0.346483709347839,0.363766077957748,0.379951837474313,0.39510819632633,0.409299758088084,0.422587612478669,0.435028846169374,0.446676318910807,0.45757860038894,0.467779996045616,0.477320611525989,0.486236419162495
515,2.45012643498227e-262,3.8432125298946e-08,0.000168074400643682,0.002897155994281,0.0121433132036279,0.0287686132878689,0.0511683147407173,0.0772166413943137,0.105125471365307,0.133610702290683,0.161821911234896,0.189227921003153,0.215517291028661,0.240524538245164,0.26417884536644,0.286469463981383,0.307422739796437,0.327086997440297,0.345522669426937,0.362795902951454,0.378974466578129,0.394125174780378,0.408312311208368,0.421596705285409,0.434035231399601,0.4456805756658,0.456581165211105,0.466781187841033,0.476320651437979,0.485235446245898
516,6.00290288028424e-263,3.69232196307408e-08,0.000164665897620466,0.00285731447609773,0.0120163829747059,0.0285251143348245,0.0508031663945603,0.0767388181946796,0.104549571022356,0.132952308962003,0.161095490388395,0.188446059967398,0.214690578366611,0.23966171458575,0.263287047690712,0.285554482306908,0.306489252689183,0.326138775202619,0.344562743874389,0.361826706796196,0.377997946747831,0.393142884065732,0.407325482193981,0.420606309926304,0.433042029013373,0.444685151579734,0.455583961851398,0.46578252967555,0.475320764874775,0.484234475335312
517,1.46885108443223e-263,3.54722194842145e-08,0.000161323304850544,0.00281798163302355,0.0118906496148288,0.028283417810041,0.0504402218637989,0.0762634068177692,0.103976145351905,0.132296355025396,0.160371411612135,0.187666406900484,0.213865919697213,0.238800782077072,0.262396976472895,0.284641064909897,0.305557172814743,0.325191809780286,0.343603932108126,0.360858489082402,0.37702227770295,0.392161323996789,0.406339270927391,0.419616426331151,0.432049238972013,0.443690046633673,0.454586990302135,0.464784021546954,0.474320951836102,0.483233506430737
518,3.58952019831562e-264,3.40769530305888e-08,0.000158045407441225,0.00277915143884316,0.0117661029510842,0.028043512055457,0.0500794699072401,0.0757903973353266,0.103405186005454,0.131642833667288,0.159649669454357,0.186888957503156,0.213043311670116,0.237941738136398,0.261508629743507,0.283729210305929,0.304626499068903,0.324246100364367,0.342646233546218,0.359891249400572,0.376047459163055,0.391180494387964,0.405353677291075,0.418627054429755,0.431056861236847,0.442695260808681,0.453590250555633,0.463785663453032,0.473321212321682,0.482232539532173
519,8.7606385439654e-265,3.27353280455313e-08,0.000154831011839757,0.00274081793355143,0.0116427328884449,0.027805385478847,0.0497208993321174,0.0753197798524154,0.102836684656623,0.130991738088466,0.158930258472482,0.186113707481956,0.212222750938576,0.237084580183208,0.260622005534407,0.282818917011375,0.303697230347903,0.323301646146186,0.341689647606875,0.358924987341277,0.375073490847748,0.390200395053687,0.404368701167514,0.417638194151919,0.4300648957692,0.441700794085823,0.452593742604206,0.462787455391572,0.472321546331237,0.48123157463962
520,2.13537615566578e-265,3.14453290580418e-08,0.000151678945476211,0.00270297522267901,0.0115205294092321,0.0275690265534969,0.0493644989939143,0.0748515445073269,0.102270633001099,0.130343061504059,0.158213173233106,0.185340652549211,0.211404234159452,0.236229305639196,0.259737101878783,0.281910183543393,0.302769365548438,0.322358446317321,0.340734173708444,0.357959702495161,0.374100372476669,0.389221025808407,0.403384342439198,0.416649845427452,0.429073342530397,0.440706646446163,0.45159746644017,0.461789397360361,0.47132195386449,0.480230611753077
521,5.19817401702592e-266,3.02050145991132e-08,0.000148588056412068,0.00266561747662439,0.0113994825725819,0.0273344238178806,0.0490102577961895,0.0743856814714891,0.101707022756595,0.129696797143512,0.157498408311981,0.184569788423029,0.210587757993205,0.235375911928263,0.258853916811162,0.281003008419933,0.30184290356766,0.321416500069609,0.339779811269411,0.356995394452937,0.373128103769491,0.388242386466584,0.402400600988622,0.415662008186164,0.428082201481766,0.439712817870766,0.450601422055841,0.460791489357186,0.470322434921163,0.479229650872546
522,1.26375696767274e-266,2.90125145467545e-08,0.000145557212994414,0.00262873892999227,0.0112795825139154,0.0271015658753393,0.0486581646904011,0.0739221809493765,0.101145845662803,0.129052938250567,0.156785958294012,0.183801110827297,0.209773319103895,0.234524396476524,0.257972448367401,0.280097390159734,0.300917843303179,0.320475806595142,0.338826559708402,0.356032062805395,0.372156684445924,0.387264476842699,0.401417476698289,0.414674682357866,0.427091472584633,0.438719308340698,0.449605609443536,0.459793731379834,0.469322989500979,0.478228691998026
523,3.06839421037071e-267,2.78660275640799e-08,0.000142585303515639,0.00259233388093811,0.0111608194444117,0.0268704413937602,0.0483082086757328,0.0734610331784196,0.100587093481348,0.128411478083233,0.15607581777324,0.183034615491674,0.208960914159179,0.233674756712299,0.257092694584694,0.279193327282322,0.299994183653059,0.319536365086267,0.337874418444179,0.355069707143392,0.371186114225713,0.386287296751249,0.400434969450709,0.413687867872376,0.426101155800328,0.437726117837024,0.448610028595569,0.458796123426093,0.468323617603661,0.477227735129516
524,7.44032833100771e-268,2.67638186272757e-08,0.000139671235878595,0.00255639669051898,0.0110431836504842,0.0266410391052588,0.0479603787989195,0.0730022284289138,0.100030757995742,0.127772409913771,0.155367981352834,0.182270298151583,0.208150539830305,0.232826990066115,0.256214653501564,0.278290818308013,0.299071923515818,0.318598174735587,0.336923386895647,0.35410832705786,0.370216392828638,0.385310846006744,0.399453079128399,0.412701564659509,0.42511125109018,0.43673324634081,0.447614679504257,0.45779866549375,0.467324319228931,0.476226780267017
525,1.80179304709638e-268,2.57042166403659e-08,0.000136813937267087,0.00252092178205041,0.0109266654932606,0.0264133478058604,0.0476146641540744,0.0725457570039304,0.099476831011339,0.127135727028669,0.154662443645076,0.181508154548208,0.207342192792114,0.231981093970707,0.255338323157868,0.277389861757912,0.298151061790434,0.317661234735962,0.335973464481844,0.353147922139803,0.369247519974514,0.384335124423712,0.398471805613881,0.411715772649087,0.424121758415519,0.435740693833121,0.446619562161915,0.456801357580592,0.466325094376512,0.47522582741053
526,4.35760710915003e-269,2.46856121337982e-08,0.00013401235382165,0.00248590364046952,0.0108112554080654,0.0261873563551846,0.0472710538825156,0.0720916092392258,0.0989253043552887,0.126501422728615,0.153959199271356,0.180748180428488,0.206535869723037,0.231137065861013,0.254463701594794,0.276490456153912,0.297231597376336,0.316725544280507,0.335024650621952,0.352188491980294,0.368279495383192,0.383360131816699,0.397491148789686,0.410730491770931,0.423132677737677,0.434748460295023,0.44562467656086,0.455804199684406,0.465325943046126,0.474224876560052
527,1.05249510460988e-269,2.37064550439735e-08,0.00013126545032051,0.00245133681170405,0.0106969439039065,0.0259630536761306,0.0469295371725945,0.0716397755031527,0.0983761698764919,0.125869490328481,0.153258242862156,0.179990371545115,0.205731567305089,0.230294903174175,0.253590786854861,0.275592600018693,0.296313529173412,0.315791102562592,0.334076944735289,0.35123003617048,0.367312318774559,0.382385868000264,0.396511108538351,0.409745721954869,0.422144009017983,0.433756545707583,0.444630022693408,0.454807191802979,0.464326865237496,0.473223927715586
528,2.53874705369379e-270,2.27652525709366e-08,0.000128572209865662,0.00241721590204733,0.0105837215629641,0.0257404287545636,0.0465901032595231,0.0711902461965694,0.0978294194455545,0.125239923157297,0.152559569057039,0.17923472365652,0.204929282223869,0.229454603349537,0.252719576981921,0.274696291875724,0.295396856082005,0.314857908775845,0.33313034624131,0.350272554301582,0.366345989868536,0.381412332788984,0.395531684742419,0.408761463130728,0.421155752217772,0.432764950051867,0.443635600551875,0.4538103339341,0.463327860950344,0.472222980877131
529,6.1156777316391e-271,2.18605671115431e-08,0.00012593163357398,0.00238353557753938,0.0104715790400837,0.0255194706390029,0.0462527414252038,0.0707430117527519,0.0972850449547422,0.124612714558226,0.151863172504641,0.178481232526878,0.204129011168556,0.228616163828645,0.251850070021152,0.273801530249263,0.294481577002911,0.313925962114147,0.332184854559612,0.349316045964888,0.365380508385079,0.380439525997453,0.39455287728444,0.407777715228337,0.420167907298376,0.431773673308941,0.442641410128576,0.452813626075554,0.462328930184393,0.471222036044687
530,1.47127560426818e-271,2.09910142655006e-08,0.000123342740273285,0.00235029056335369,0.0103605070622713,0.0253001684403113,0.0459174409980576,0.0702980626373039,0.0967430383179359,0.123987857888547,0.151169047862657,0.177729893926096,0.20333075083191,0.227779582055243,0.250982264019064,0.272908313664351,0.293567690837383,0.312995261771635,0.331240469109928,0.348360510751762,0.364415874044182,0.379467447440279,0.393574686046974,0.406794478177532,0.41918047422113,0.430782715459873,0.441647451415828,0.45181706822513,0.461330072939366,0.470221093218253
531,3.53481119177185e-272,2.01552609117801e-08,0.000120804566203297,0.00231747564318992,0.0102504964281923,0.0250825113313853,0.0455841913528548,0.0698553893480677,0.0962033914705854,0.123365346519627,0.150477189797832,0.176980703629807,0.202534497910264,0.226944855475275,0.250116157023495,0.272016640646821,0.292655196487129,0.312065806942704,0.330297189312131,0.347405948253639,0.363452086565872,0.378496096932088,0.392597110912582,0.405811751908145,0.418193452947369,0.429792076485729,0.440653724405947,0.450820660380614,0.460331289214985,0.46922015239783
532,8.481245037673e-273,1.93520233529659e-08,0.000118316164721392,0.0022850856586724,0.0101415380076739,0.0248664885468481,0.0452529819105447,0.0694149824150368,0.0956660963696658,0.122745173836903,0.149787592985949,0.176233657419372,0.201740249103526,0.226111981536884,0.249251747083612,0.271126509723289,0.291744092854312,0.311137596822002,0.329355014586232,0.346452358062024,0.362489145670212,0.377525474287523,0.391620151763837,0.404829536350017,0.417206843438427,0.428801756367576,0.439660229091249,0.449824402539795,0.459332579010972,0.468219213583419
533,2.03222903330047e-273,1.85800655252036e-08,0.000115876606013096,0.00225311550875421,0.0100336227412097,0.0246520893827419,0.044923802138087,0.0689768324002657,0.0951311449936312,0.122127333239857,0.149100252111815,0.175488751081865,0.200948001115175,0.225280957690407,0.248389032249908,0.270237919421161,0.290834378841549,0.310210630604434,0.328413944352381,0.345499739768495,0.361527051077299,0.37655557932124,0.390643808483316,0.403847831432987,0.416220645655643,0.427811755086482,0.438666965464051,0.448828294700458,0.458333942327051,0.467218276775018
534,4.86299457822355e-274,1.78381972714806e-08,0.000113484976807235,0.00222156014912719,0.00992674163946796,0.024439303196223,0.0445966415482824,0.0685409298977828,0.0945985293423698,0.121511818141993,0.148415161869258,0.174745980410075,0.200157750652256,0.224451781388376,0.247528010574207,0.269350868268626,0.289926053351913,0.309284907485159,0.327473978030864,0.344548092964704,0.360565802507269,0.375586411847914,0.389668080953605,0.4028666370869,0.415234859560354,0.426822072623515,0.437673933516669,0.447832336860392,0.457335379162944,0.466217341972627
535,1.16212126162415e-274,1.71252726760496e-08,0.000111140380095682,0.00219041459163729,0.00982088578280301,0.024228119405258,0.0442714896996055,0.068107265533502,0.0940682414371598,0.120898621970817,0.147732316961105,0.174005341202497,0.199369494425381,0.223624450085519,0.246668680109656,0.268465354794662,0.28901911528893,0.308360426659593,0.32653511504211,0.343597417242372,0.359605399680289,0.374617971682235,0.388692969057294,0.401885953241599,0.414249485113896,0.425832708959742,0.436681133241418,0.446836529017384,0.456336889518373,0.465216409176248
536,2.77340991316928e-275,1.64401884578819e-08,0.000108841934857616,0.00215967390370569,0.00971604632076943,0.0240185274883208,0.0439483361960363,0.0676758299651348,0.0935402733206246,0.120287738167812,0.147051712099182,0.173266829263328,0.198583229148727,0.222798961238757,0.24581103891073,0.267581377529031,0.288113563556583,0.307437187323406,0.325597354806682,0.342647712193293,0.358645842316564,0.373650258638911,0.387718472676982,0.400905779826936,0.413264522277611,0.424843664076231,0.435688564630615,0.44584087116922,0.455338473393061,0.464215478385879
537,6.60982642908568e-276,1.5781882421104e-08,0.000106588775788237,0.0021293332077554,0.00961221447163932,0.0238105169840914,0.0436271706868935,0.0672466138821021,0.0930146170566868,0.119679160188418,0.146373342004295,0.17253044040246,0.197798951540028,0.221975312307199,0.24495508503323,0.266698935002283,0.287209397059308,0.306515188672524,0.324660696745284,0.341698977409333,0.357687130136335,0.372683272532663,0.386744591695273,0.399926116772759,0.412279971012837,0.423854937954051,0.434696227676577,0.444845363313689,0.454340130786731,0.463214549601522
538,1.57317789213437e-276,1.51493319604478e-08,0.000104380053031862,0.00209938768064327,0.00950938152192284,0.0236040774911554,0.0433079828666682,0.0668196080054479,0.0924912647305252,0.119072881502006,0.14569720140622,0.171796170435479,0.197016658320579,0.221153500752149,0.244100816534281,0.265818025745751,0.286306614701996,0.305594429903129,0.323725140278758,0.340751212482428,0.356729262859875,0.371717013178231,0.385771325994781,0.398946964008922,0.411295831280915,0.42286653057427,0.43370412237162,0.443850005448577,0.453341861699104,0.462213622823175
539,3.73917513246619e-277,1.45415526198032e-08,0.000102214931919328,0.00206983255309752,0.00940753882589144,0.0233991986677062,0.0429907624748574,0.0663948030877501,0.0919702084485291,0.118468895591861,0.145023285043698,0.171064015183652,0.196236346215229,0.220333524037098,0.243248231472333,0.264938648291554,0.285405215389991,0.304674910211657,0.322790684828084,0.33980441700459,0.355772240207495,0.37075148039037,0.384798675458123,0.397968321465282,0.410312103043186,0.421878441917957,0.432712248708061,0.442854797571672,0.452343666129905,0.461212698050838
540,8.87528625397756e-278,1.39575967020317e-08,0.000100092592709658,0.0020406631091606,0.0093066778051043,0.0231958702312462,0.0426754992957984,0.0659721899130356,0.0914514403382543,0.117867195955155,0.144351587664417,0.170333970473931,0.19545801195238,0.219515379627724,0.242397327907161,0.264060801172597,0.284505198029092,0.3037566287948,0.321857329814381,0.338858590567899,0.354816061899541,0.369786673983853,0.383826639967925,0.396990189071697,0.409328786260993,0.42089067196618,0.431720606678215,0.441859739680761,0.451345544078854,0.460211775284513
541,2.10375863719606e-278,1.33965519282613e-08,9.80122303358928e-05,0.00201187468563739,0.00920678994793759,0.0229940819582918,0.0423621831585047,0.0655517592966915,0.0909349525483781,0.117267776102927,0.143682104025003,0.16960603213894,0.194681652263985,0.218699064991894,0.241548103899863,0.263184482922569,0.283606561525554,0.302839584849505,0.320925074658906,0.337913732764509,0.353860727656394,0.368822593773466,0.38285521940682,0.396012566758029,0.408345880895679,0.419903220700008,0.4307291962744,0.440864831773631,0.450347495545676,0.459210854524198
542,4.97983344435736e-279,1.28575401449406e-08,9.59730541550556e-05,0.00198346267154869,0.00910786680911696,0.0227938236840779,0.0420508039365003,0.0651335020853799,0.0904207372486559,0.116670629560061,0.143014828891012,0.168880196016973,0.193907263885544,0.21788457759966,0.24070055751286,0.262309692075944,0.282709304786082,0.301923777572974,0.319993918783054,0.336969843186643,0.352906237198471,0.367859239574013,0.381884413657447,0.39503545445414,0.407363386908588,0.418916088100511,0.429738017488931,0.43987007384807,0.449349520530091,0.458209935769895
543,1.17716532421943e-279,1.23397160769929e-08,9.39742877021601e-05,0.00195542250758995,0.00900990000925245,0.0225950853022643,0.0417413515476563,0.0647174091569499,0.0899087866298759,0.116075749865262,0.142349757036915,0.168156457951988,0.193134843556103,0.217071914923258,0.239854686809895,0.261436427167979,0.281813426717839,0.301009206162664,0.319063861608359,0.336026921426601,0.351952590246223,0.366896611200316,0.380914222602452,0.394058852089897,0.406381304261064,0.417929274148758,0.428747070314126,0.438875465901865,0.448351619031824,0.457209019021601
544,2.77883146684644e-280,1.18422661254635e-08,9.20151684482174e-05,0.00192774968559518,0.00891288123437704,0.0223978567646436,0.0414338159540277,0.064303471420352,0.0893990929038156,0.115483130571035,0.141686883246089,0.167434813793604,0.192364388018251,0.216261074437108,0.239010489856033,0.260564686734716,0.28091892622844,0.300095869816288,0.318134902556493,0.335084967076749,0.350999786520136,0.365934708467209,0.379944646124488,0.393082759595168,0.405399632914453,0.416942778825819,0.427756354742302,0.437881007932803,0.447353791050597,0.456208104279319
545,6.55069560455305e-281,1.136440720811e-08,9.00949475621725e-05,0.00190043974800603,0.00881680223548733,0.0222021280808499,0.0411281871616897,0.0638916798155524,0.0888916483031973,0.114892765243663,0.141026202310808,0.166715259397092,0.191595894018116,0.215452053617812,0.238167964717661,0.259694469312982,0.280025802225953,0.299183767731813,0.317207041049267,0.334143979729528,0.350047825740734,0.364973531189547,0.378975684106214,0.392107176899825,0.404418372830101,0.415956602112764,0.426765870765773,0.436886699938672,0.446356036586131,0.455207191543047
546,1.54209612374698e-281,1.09053856414385e-08,8.82128896767082e-05,0.00187348828734594,0.00872165482808785,0.0220078893180692,0.0408244552205761,0.0634820253134465,0.0883864450816444,0.114304647463185,0.140367709032226,0.165997790623371,0.190829358305366,0.214644849944154,0.237327109462486,0.258825773440386,0.279134053618901,0.298272899107461,0.316280276508629,0.333203958977452,0.349096707628574,0.364013079182197,0.378007336430297,0.391132103933743,0.403437523969355,0.414970743990662,0.425775618376859,0.435892541917259,0.44535835563815,0.454206280812787
547,3.62520550120352e-282,1.0464476062737e-08,8.63682726578613e-05,0.0018468909456994,0.00862743089173764,0.0218151306007508,0.040522610224316,0.0630744989157729,0.0878834755136364,0.113718770823371,0.139711398220374,0.165282403339003,0.190064777633202,0.213839460897095,0.236487922159538,0.25795859765532,0.278243679316259,0.297363263141709,0.315354608356666,0.332264904413103,0.348146431904249,0.363053352260046,0.377039602979411,0.390157540626796,0.402457086293564,0.413985204440584,0.424785597567874,0.434898533866351,0.444360748206376,0.453205372088537
548,8.51038699582523e-283,1.00409803907115e-08,8.45603873783892e-05,0.00182064341419611,0.00853412236960009,0.0216238421103198,0.0402226423100741,0.0626690916550282,0.0873827318944663,0.113135128931707,0.139057264694142,0.16456909341619,0.189302148758358,0.213035883959777,0.235650400879163,0.257092940496961,0.277354678227456,0.29645485903329,0.314430036015604,0.331326815629139,0.347196998288387,0.362094350237993,0.376072483636235,0.389183486908865,0.401477059764076,0.4129999834436,0.423795808331136,0.433904675783736,0.443363214290532,0.452204465370297
549,1.99507768057217e-283,9.63422682337221e-09,8.27885374948289e-05,0.00179474143250028,0.00844172126799542,0.0214340140848915,0.0399245416583884,0.0622657945943822,0.0868842065401961,0.112553715409363,0.138405303281273,0.163857856732763,0.188541468441101,0.21223411661752,0.234814543693029,0.256228800505267,0.276467049262377,0.295547685981191,0.313506558907806,0.330389692218286,0.346248406501652,0.361136072930958,0.375105978283457,0.388209942709831,0.40049744434224,0.412015080980782,0.422806250658961,0.4329109676672,0.442365753890341,0.451203560658069
550,4.67049005947242e-284,9.24356887186698e-09,8.10520392281915e-05,0.00176918078830462,0.00835021965595601,0.0212456368189863,0.0396282984930099,0.0618645988275912,0.0863878917876127,0.11197452389118,0.13775550881835,0.163148689172182,0.187782733445221,0.211434156357818,0.233980348674121,0.25536617622098,0.275580791331355,0.294641743184653,0.312584176455775,0.329453533773345,0.345300656264743,0.360178520153872,0.37414008680377,0.387236907959577,0.399518239989407,0.411030497033199,0.421816924543667,0.431917409514531,0.441368367005524,0.450202657951851
551,1.09183131629206e-284,8.86838442900398e-09,7.93502211482377e-05,0.00174395731682947,0.00825960966478468,0.0210587006632465,0.0393339030807435,0.0614654954789147,0.0858937799941849,0.111397548025642,0.137107876150785,0.162441586623529,0.187025940538036,0.210636000670343,0.233147813896744,0.254505066185623,0.274695903345181,0.293737029843173,0.31166288808215,0.328518339887187,0.344353747298395,0.359221691721688,0.373174809079875,0.38626438258799,0.398539446666928,0.410046231581923,0.42082782997757,0.430924001323517,0.440371053635805,0.449201757251644
552,2.54880961825303e-285,8.50807487124578e-09,7.76824239612751e-05,0.00171906690032654,0.00816988348761552,0.0208731960241536,0.0390413457312873,0.0610684757030295,0.0854018635380196,0.110822781474859,0.136462400132808,0.161736544981502,0.186271086490387,0.209839647046937,0.232316937436519,0.253645468941504,0.273812384215095,0.292833545156504,0.310742693209709,0.327584110152754,0.343407679323376,0.358265587449371,0.372210144994479,0.38529236652496,0.397561064336155,0.409062284608025,0.419838966952987,0.429930743091945,0.439373813780906,0.448200858557447
553,5.9416395105977e-286,8.1620641930015e-09,7.60480003014249e-05,0.00169450546758756,0.00808103337897778,0.0206891133637474,0.0387506167970746,0.0606735306849453,0.0849121348178173,0.110250217914538,0.135819075627457,0.161033560146411,0.185518168076633,0.209045092981618,0.231487717370385,0.252787383031709,0.272930232852794,0.291931288324649,0.30982359126137,0.326650844163063,0.342462452060492,0.357310207151903,0.371246094430297,0.384320859700378,0.396583092958441,0.408078656092577,0.418850335462236,0.428937634817601,0.43837664744055,0.447199961869261
554,1.38312215566447e-286,7.8297981720824e-09,7.4446314525304e-05,0.00167026899345767,0.00799305165436225,0.0205064431993464,0.0384617066731151,0.0602806516399208,0.0844245862528299,0.10967985103397,0.135177897506568,0.16033262802417,0.184767182074652,0.208252335970575,0.230660151776598,0.25193080700011,0.272049448170425,0.291030258547871,0.308905581660187,0.325718541511199,0.341518065230582,0.356355550644282,0.37028265727005,0.383349862044139,0.395605532495139,0.40709534601665,0.417861935497632,0.427944676498275,0.437379554614459,0.446199067187086
555,3.2151289324574e-287,7.51074356522526e-09,7.2876742510069e-05,0.00164635349835345,0.00790593068979056,0.020325176103269,0.0381746057968367,0.0598898298133787,0.083939210282817,0.109111674536,0.13453886065076,0.159633744526296,0.184018125265836,0.207461373512167,0.229834238734728,0.251075739391356,0.271170029080588,0.290130455026685,0.307988663829352,0.32478720179032,0.340574518554523,0.355401617741525,0.369319833396465,0.382379373486138,0.394628382907604,0.406112354361317,0.416873767051493,0.426951868131751,0.436382535302355,0.445198174510922
556,7.46308065622607e-288,7.20438733262687e-09,7.133867145477e-05,0.00162275504778569,0.00781966292138721,0.020145302702556,0.0378893046479284,0.0595010564808226,0.0834559993680015,0.10854568213701,0.133901959949431,0.1589369055699,0.183270994435092,0.206672203106922,0.229009976325664,0.250222178750881,0.270291974496337,0.289231876961861,0.307072837192197,0.323856824593659,0.339631811753225,0.354448408258661,0.368357622692277,0.381409393956277,0.393651644157192,0.405129681107648,0.415885830116136,0.425959209715819,0.435385589503963,0.444197283840768
557,1.72988815364163e-288,6.91023589046634e-09,6.98314996849613e-05,0.00159946975188679,0.00773424084495424,0.0199668136786948,0.0376057937481829,0.0591143229477519,0.0829749459890276,0.107981867566896,0.133267190300741,0.158242107077684,0.182525786370832,0.205884822257535,0.228187362631607,0.249370123624899,0.269415283331177,0.288334523554423,0.306158101172192,0.322927409514516,0.338689944547634,0.353495922010739,0.367396025040229,0.380439923384455,0.392675316205257,0.404147326236718,0.414898124683878,0.424966701248266,0.434388717219003,0.443196395176625
558,4.00402070751617e-289,6.62781439043099e-09,6.83546364605193e-05,0.00157649376494259,0.00764965701554859,0.0197896997673441,0.0373240636613406,0.0587296205495796,0.0824960426469171,0.107420224569045,0.132634546611602,0.157549344977933,0.181782497864981,0.205099228468872,0.227366395736075,0.248519572560403,0.268539954499065,0.287438394005651,0.305244455192944,0.321998956146266,0.337748916658732,0.352544158812821,0.366435040323067,0.379470961700579,0.391699399013157,0.403165289729597,0.413910650747036,0.423974342726878,0.433391918447198,0.442195508518493
559,9.25446357501514e-290,6.35666602529208e-09,6.69075017866198e-05,0.00155382328492899,0.00756590404706227,0.0196139517580604,0.0370441049929329,0.0583469406515478,0.0820192818630261,0.106860746900316,0.132004023797671,0.156858615204513,0.181041125712966,0.20431541924796,0.226547073723896,0.247670524105169,0.267665986914414,0.286543487517078,0.304331898678197,0.321071464082353,0.336808727807536,0.351593118479989,0.365474668423548,0.378502508834554,0.39072389254225,0.402183571567359,0.412923408297927,0.422982134149444,0.432395193188272,0.441194623866371
560,2.13590074472451e-290,6.09635135961107e-09,6.54895262278196e-05,0.00153145455305282,0.00748297461180504,0.0194395604940252,0.0367659083901275,0.0579662746486444,0.0815446561790022,0.106303428331013,0.131375616783336,0.156169913696866,0.180301666713716,0.203533392103992,0.225729394681216,0.246822976807752,0.266793379492085,0.285649803290492,0.303420431051836,0.320144932916295,0.335869377715097,0.350642800827336,0.364514909224433,0.37753456471629,0.389748796753894,0.401202171731076,0.411936397328869,0.42199007551375,0.431398541441946,0.44019374122026
561,4.92248036286815e-291,5.84644768468872e-09,6.41001507252004e-05,0.00150938385329734,0.00740086144008991,0.019266516871774,0.0364894645415727,0.0575876139655212,0.0810721581567413,0.10574826264487,0.130749320501706,0.155483236399999,0.179564117669661,0.202753144548326,0.224913356695491,0.245976929217487,0.265922131147392,0.284757340527935,0.302510051737883,0.319219362241681,0.334930866102503,0.349693205669976,0.363555762608492,0.376567129275701,0.388774111609448,0.400221090201823,0.410949617832178,0.420998166817583,0.430401963207943,0.43919286058016
562,1.1328130519655e-291,5.60654839689957e-09,6.27388264165216e-05,0.00148760751197207,0.00731955731982108,0.0190948118409259,0.036214764177243,0.0572109500564094,0.080601780378345,0.105195243639025,0.130125129894599,0.154798579264486,0.178828475386729,0.201974674094481,0.224098957855491,0.245132379884489,0.265052240796104,0.283866098431705,0.301600760160496,0.318294751652173,0.333993192690876,0.348744332823038,0.362597228458499,0.375600202442699,0.387799837070272,0.399240326960671,0.409963069800172,0.420006408058732,0.429405458485987,0.43819198194607
563,2.6031670140357e-292,5.37626239858424e-09,6.1405014459338e-05,0.00146612189726705,0.00723905509608473,0.0189244364039146,0.0359417980682852,0.0568362744050379,0.0801335154460772,0.104644365123997,0.129503039912536,0.154115938246458,0.178094736674341,0.201197978258136,0.223286196251296,0.244289327359654,0.264183707354438,0.282976076204351,0.300692555743975,0.317371100741501,0.333056357201375,0.347796182101665,0.361639306657237,0.374633784147202,0.386825973097728,0.398259881988694,0.408976753225168,0.419014799234984,0.428409027275799,0.437191105317991
564,5.97328941983795e-293,5.15521352070034e-09,6.00981858570379e-05,0.00144492341881138,0.00715934767074217,0.0187553816157209,0.0356705570268647,0.0564635785245508,0.0796673559823219,0.10409562092367,0.128883045514723,0.153435309307601,0.177362898345412,0.200423054557131,0.222475069974298,0.243447770194656,0.263316529739066,0.282087273048681,0.299785437912754,0.316448409103472,0.332120359355192,0.346848753321018,0.360681997087496,0.373667874319131,0.385852519653177,0.397279755266967,0.407990668099483,0.418023340344125,0.427412669577101,0.436190230695923
565,1.3686456204849e-293,4.94303996646066e-09,5.88178212877469e-05,0.00142400852723615,0.00708042800202589,0.0185876385836057,0.0354010319060123,0.0560928539574241,0.0792032946295401,0.103549004875264,0.128265141669044,0.152756688415147,0.176632957216346,0.199649900511465,0.221665577117201,0.242607706941948,0.262450706867109,0.281199688167751,0.298879406091409,0.315526676331959,0.331185198873557,0.345902046296276,0.359725299632071,0.372702472888407,0.384879476697981,0.396299946776563,0.407004814415435,0.417032031383944,0.426416385389617,0.435189358079865
566,3.13135695933866e-294,4.73939377521381e-09,5.7563410936066e-05,0.00140337371374153,0.00700228910413787,0.0184211984668451,0.0351332135994717,0.0557240922753852,0.0787413240502275,0.103004510829322,0.127649323352054,0.152080071541872,0.175904910107035,0.198878513643294,0.220857715774018,0.241769136154762,0.261586237656141,0.280313320764878,0.29797445970465,0.314605902020913,0.330250875477732,0.34495606084263,0.358769214173766,0.371737579784955,0.383906844193503,0.395320456498556,0.406019192165341,0.416040872352227,0.425420174713069,0.434188487469818
567,7.15379398199777e-295,4.54394030584816e-09,5.6334454327587e-05,0.00138301550966813,0.00692492404685067,0.0182560524764657,0.0348670930415475,0.0553572850793292,0.0782814369268717,0.102462132649679,0.12703558554896,0.151405454666088,0.175178753840855,0.19810889147693,0.220051484040071,0.240932056387109,0.260723121024188,0.279428170043629,0.297070598177328,0.313686085764351,0.329317388889018,0.34401079677529,0.35781374059539,0.370773194938702,0.382934622101109,0.394341284414021,0.405033801341519,0.415049863246763,0.42442403754718,0.433187618865782
568,1.63192700797741e-295,4.35635773902563e-09,5.51304601661483e-05,0.00136293048607261,0.006848325955111,0.0180921918749815,0.034602661206953,0.0549924239992383,0.0778236259619093,0.101921864213448,0.126423923253617,0.150732833771642,0.174454485244666,0.197341031538841,0.219246880011994,0.24009646619378,0.259861355889728,0.278544235207825,0.29616782093443,0.312767227156364,0.328384738828748,0.343066253909482,0.35685887877976,0.369809318279579,0.381962810382163,0.393362430504031,0.404048641936285,0.414059004065338,0.423427973891672,0.432186752267756
569,3.71726597108269e-296,4.17633659757468e-09,5.39509461737867e-05,0.00134311525330728,0.00677248800864583,0.0179296079761324,0.0343399091106595,0.0546295006940998,0.0773678838776844,0.101383699410996,0.125814331468514,0.150062204847906,0.173732101148805,0.196574931357648,0.218443901787726,0.23926236413034,0.259000941171688,0.277661515461543,0.295266127401083,0.311849325791117,0.327452925018291,0.342122432060449,0.355904628609699,0.368845949737518,0.38099140899803,0.392383894749663,0.403063713941958,0.413068294805739,0.422431983746268,0.43118588767574
570,8.45479911759211e-297,4.00357928439624e-09,5.27954389333417e-05,0.00132356646060398,0.00669740344157099,0.017768292144623,0.0340788278077453,0.0542685068518246,0.0769142034164057,0.100847632145919,0.125206805204766,0.149393563889775,0.173011598387088,0.195810588464126,0.217642547466516,0.238429748753137,0.258141875789448,0.276780010009113,0.29436551700255,0.310932381262842,0.326521947179054,0.341179331043447,0.354950989968037,0.367883089242454,0.380020417910078,0.39140567713199,0.402079017350854,0.412077735465755,0.42143606711069,0.430185025089736
571,1.92016185828643e-297,3.83779963725839e-09,5.16634737336728e-05,0.00130428079566195,0.00662306554200235,0.0176082357958633,0.033819408393246,0.0539094341891662,0.0764625773401042,0.100313656335027,0.1246013394821,0.148726906897658,0.172292973796808,0.1950480003912,0.216842815148921,0.237598618619294,0.257284158662839,0.27589971805512,0.293465989164233,0.310016393165847,0.325591805032476,0.340236950673752,0.353997962737611,0.366920736724324,0.379049837079673,0.390427777632087,0.401094552155292,0.411087326043172,0.420440223984661,0.429184164509742
572,4.35437070257257e-298,3.67872249987696e-09,5.05545944174438e-05,0.00128525498423967,0.00654946765166942,0.0174494303957099,0.0335616420020037,0.0535522744516395,0.076012998430591,0.0997817659083173,0.123997929328846,0.14806222987748,0.171576224218727,0.194287164673946,0.216044702936804,0.236768972286712,0.256427788712143,0.2750206388044,0.292567543311672,0.309101361094508,0.324662498300033,0.339295290766653,0.353045546801266,0.365958892113069,0.378079666468184,0.389450196231031,0.400110318347589,0.410097066535778,0.419444454367904,0.428183305935758
573,9.85970889978936e-299,3.52608330870085e-09,4.94683532314407e-05,0.00126648578975087,0.00647660316553147,0.0172918674602089,0.0333055198085185,0.05319701941344,0.0755654594894153,0.0992519548089557,0.123396569781927,0.147399528840668,0.170861346497077,0.193528078849591,0.215248208933335,0.235940808314068,0.255572764858091,0.274142771462046,0.291670178870545,0.308187284643277,0.323734026703235,0.338354351137458,0.352093742041851,0.364997555338632,0.377109906036979,0.388472932909896,0.399126315920063,0.409106956941361,0.418448758260141,0.427182449367785
574,2.22921536592094e-299,3.3796276948409e-09,4.84043106793758e-05,0.00124797001286434,0.00640446553139604,0.0171355385553397,0.0330510330267996,0.0528436608773634,0.0751199533378219,0.0987242169932539,0.122797255886847,0.146738799804152,0.170148337479559,0.192770740457509,0.21445333124299,0.235114125260818,0.254719086021869,0.273266115233405,0.290773895266667,0.307274163406673,0.322806389963629,0.33741413160149,0.351142548342224,0.364036726330957,0.376140555747429,0.387495987649759,0.39814254486503,0.408116997257707,0.417453135661094,0.426181594805823
575,5.03254078356567e-300,3.23911110060017e-09,4.73620353771453e-05,0.00122970449110777,0.0063330482495401,0.0169804352967599,0.0327981729102165,0.0524921906747244,0.0746764728167103,0.0981985464306487,0.122199982697681,0.146080038790357,0.169437194017339,0.192015147039219,0.21366006797155,0.234288921687195,0.25386675112511,0.272390669324075,0.289878691925991,0.306361996979289,0.321879587802795,0.336474631974087,0.350191965585249,0.363076405019991,0.375171615560904,0.386519360431695,0.39715900517481,0.407127187482604,0.416457586570487,0.425180742249871
576,1.13440467402141e-300,3.10429841008346e-09,4.63411039104963e-05,0.00121168609847543,0.00626234487233337,0.0168265493495517,0.0325469307513517,0.0521426006652774,0.0742350107865911,0.0976749371036806,0.121604745277064,0.145423241827199,0.168727912965044,0.19126129613839,0.212868417226101,0.233465196154206,0.2530157590899,0.271516432939911,0.288984568274608,0.305450784955792,0.320953619942352,0.335535852070606,0.349241993653798,0.362116591335687,0.374203085438776,0.385543051236781,0.396175696841719,0.40613752761384,0.415462110988041,0.42417989169993
577,2.55324341008569e-301,2.97496359338104e-09,4.53411006950671e-05,0.0011939117450397,0.00619234900386422,0.0166738724279681,0.0322972978818527,0.0517948827371356,0.0737955601275457,0.0971533830079724,0.121011538696182,0.14476840494808,0.168020491180761,0.190509185300832,0.212078377115034,0.232642947223638,0.252166108838774,0.27064340528702,0.288091523738749,0.304540526930915,0.32002848610395,0.334597791706417,0.348292632430748,0.361157285207997,0.373234965342416,0.384567060046092,0.395192619858075,0.405148017649202,0.41446670891348,0.423179043155999
578,5.73796651834689e-302,2.85088936384013e-09,4.43616178387651e-05,0.0011763783765665,0.00612305429956804,0.0165223962951827,0.0320492656722854,0.0514490288066912,0.0733581137391834,0.0966338781522078,0.120420358034757,0.14411552419188,0.167314925526035,0.1897588120745,0.211289945748043,0.231822173458051,0.251317799294717,0.269771585571762,0.287199557744779,0.303631222499469,0.319104186009276,0.333660450696909,0.347343881798984,0.360198486566875,0.372267255233199,0.383591386840705,0.394209774216197,0.404158657586477,0.413471380346525,0.422178196618079
579,1.28754802499193e-302,2.73186684795417e-09,4.34022550064425e-05,0.00115908297413439,0.00605445446585777,0.0163721127630378,0.0318028255319873,0.0511050308185361,0.0729226645406004,0.0961164165581101,0.119831198381043,0.143464595602956,0.166611212865865,0.189010174009491,0.210503121236125,0.231002873420782,0.250470829381167,0.268900973000753,0.286308669719204,0.302722871256331,0.318180719380053,0.332723828857485,0.346395741641398,0.35924019534228,0.371299955072497,0.382616031601698,0.393227159908402,0.403169447423452,0.4124761252869,0.42117735208617
580,2.88473916572721e-303,2.61769526741634e-09,4.24626192868335e-05,0.00114202255375752,0.00598654325975708,0.0162230136917958,0.0315579689089219,0.0507628807453817,0.0724892054703377,0.0956009922604214,0.119244054831809,0.142815615231133,0.165909350068704,0.188263268658043,0.209717901691583,0.230185045675945,0.24962519802201,0.26803156678086,0.285418859088666,0.301815472796452,0.317258085938039,0.331787926003565,0.345448211840888,0.358282411464173,0.370333064821685,0.381640994310146,0.392244776927007,0.402180387157916,0.411480943734327,0.420176509560271
581,6.4533525427147e-304,2.50818163290043e-09,4.15423250617189e-05,0.00112519416601226,0.00591931448853575,0.0160750909898907,0.0313146872895326,0.05042257058798,0.0720577294863397,0.0950875993068808,0.118658922492332,0.142168579131703,0.165209334006453,0.187518093574535,0.208934285228017,0.229368688788426,0.248780904141583,0.267163366119206,0.284530125279946,0.300909026714857,0.316336285405027,0.330852741950587,0.344501292280358,0.357325134862516,0.369366584442139,0.380666274947128,0.391262625264331,0.401191476787655,0.410485835688529,0.419175669040383
582,1.44144470293555e-304,2.40314044914604e-09,4.06409938772816e-05,0.0011085948956675,0.00585276200934747,0.0159283366136806,0.031072972198598,0.0500840923750442,0.0716282295659126,0.0945762317582037,0.118075796476387,0.141523483365415,0.164511161554462,0.186774646315484,0.208152269960334,0.228553801323891,0.247937946664674,0.266296370223167,0.283642467719962,0.300003532606639,0.315415317502845,0.329918276514003,0.343554982842722,0.356368365467275,0.368400513895235,0.37969187349372,0.390280704912692,0.400202716310458,0.409490801149228,0.418174830526505
583,3.21471411176468e-305,2.30239343094193e-09,3.97582543176179e-05,0.0010922218613186,0.00578687972886984,0.0157827425672016,0.0308328151990869,0.0497474381631695,0.071200698705683,0.0940668836880601,0.117494671906232,0.140880323998472,0.163814829591524,0.186032924439544,0.207371854004738,0.227740381848776,0.247096324516518,0.265430578300371,0.282755885835769,0.299098990066964,0.314495181953356,0.328984529509281,0.342609283410897,0.355412103208419,0.367434853142351,0.378717789931001,0.389299015864408,0.39921410572411,0.408495840116147,0.417173994018637
584,7.15840903017972e-306,2.20576922961355e-09,3.88937418803698e-05,0.00107607221502503,0.00572166160294698,0.0156383009019232,0.0305942078920144,0.0494126000367548,0.0707751299215567,0.0935595491830541,0.116915543912603,0.140239097102528,0.163120334999877,0.185292925507506,0.206593035478735,0.226928428930295,0.246256036622803,0.2645659895587,0.281870379054561,0.298195398691071,0.313575878478459,0.328051500751907,0.34166419386781,0.354456348015917,0.366469602144863,0.377744024240047,0.388317558111796,0.3982256450264,0.407500952589009,0.416173159516781
585,1.59154325299675e-306,2.11310316963628e-09,3.80470988544471e-05,0.00106014314195149,0.00565710163623413,0.0154950037165042,0.0303571419162979,0.0490795701079234,0.070351516248677,0.093054222342702,0.116338407634699,0.13959979875468,0.162427674665196,0.184554647082297,0.205815812501133,0.226117941136435,0.245417081909665,0.263702603206292,0.280985946803671,0.297292758074267,0.312657406800088,0.327119190057381,0.340719714096393,0.353501099819744,0.365504760864151,0.376770576401937,0.387336331647174,0.397237334215116,0.406506138567535,0.415172327020934
586,3.53302045153343e-307,2.02423699500841e-09,3.72179741998025e-05,0.00104443186001264,0.00559319388184482,0.0153528431565491,0.0301216089486141,0.048748340516445,0.0699298507413836,0.0925508972794118,0.115763258220175,0.138962425037462,0.161736845476596,0.183818086728977,0.205040183192037,0.225308917035959,0.244579459303691,0.262840418451534,0.280102588510566,0.296391067811935,0.311739766640213,0.326187597241221,0.339775843979585,0.352546358549874,0.364540329261595,0.375797446397749,0.386355336462861,0.396249173288044,0.405511398051449,0.414171496531098
587,7.83064624088739e-308,1.93901862503071e-09,3.640602342923e-05,0.00102893561952136,0.00552993244100009,0.0152118114143677,0.0298876007032558,0.0484189034296571,0.0695101264731717,0.0920495681184623,0.115190090825129,0.138326972038845,0.161047844326625,0.183083242014741,0.204266145672852,0.224501355198403,0.243743167731916,0.26197943450307,0.279220303602854,0.295490327499526,0.310822957720838,0.325256722118962,0.338832583400332,0.351592124136287,0.363576307298574,0.374824634208561,0.385374572551176,0.395261162242972,0.404516731040472,0.413170668047273
588,1.73288910947266e-308,1.85730191915267e-09,3.56109084921507e-05,0.00101365170284044,0.0054673114626802,0.0150719007287331,0.0296551089319898,0.0480912510423868,0.0690923365366506,0.0915502289979816,0.11461890061409,0.137693435852223,0.160360668111265,0.182350110508913,0.203493698066282,0.223695254194074,0.242908206121825,0.261119650569797,0.278339091508279,0.294590536732565,0.309906979764003,0.324326564506152,0.337889932241586,0.350638396508964,0.36261269493647,0.373852139815452,0.384394039904435,0.394273301077688,0.403522137534329,0.412169841569458
589,3.82880819612023e-309,1.77894645055638e-09,3.48322976603589e-05,0.000998577424037812,0.00540532514327836,0.0149331033846429,0.0294241254239148,0.0477653755768734,0.0686764740435029,0.0910528740689258,0.114049682760014,0.137061812576419,0.159675313729928,0.18161868978295,0.20272283849633,0.222890612594058,0.242074573401354,0.260261065860863,0.277458951654724,0.293691695106648,0.308991832491782,0.323397124218358,0.336947890386309,0.349685175597887,0.361649492136665,0.372879963199501,0.383413738514957,0.393285589789979,0.40252761753274,0.411169017097654
590,8.4464470899178e-310,1.70381728816186e-09,3.40698654156928e-05,0.000983710128545105,0.00534396772625699,0.0147954117130804,0.02919464200532,0.0474412692826898,0.068262532124443,0.090557497495059,0.113482432444266,0.136432098315669,0.158991778085451,0.180888977410437,0.201953565088293,0.22208742897021,0.241242268498887,0.259403679585671,0.276579883470208,0.292793802217441,0.308077515626286,0.322468401071162,0.336006457717465,0.348732461333042,0.360686698860541,0.371908104341786,0.38243366837506,0.392298028377632,0.40153317103543,0.41016819463186
591,1.86037318883959e-310,1.63178478674776e-09,3.33232923396024e-05,0.00096904719281968,0.00528323350180599,0.0146588180907771,0.0289666505395441,0.0471189244366661,0.0678505039291768,0.0900640934529314,0.112917144856613,0.135804289179626,0.158310058084099,0.180160970967088,0.201185875968769,0.22128570189516,0.240411290343256,0.258547490953876,0.275701886382889,0.291896857660684,0.30716402888966,0.321540394880162,0.33506563411803,0.347780253644419,0.359724315069483,0.370936563223388,0.381453829477063,0.391310616838434,0.40053879804212,0.409167374172077
592,4.09109489115155e-311,1.56272438489282e-09,3.25922650045803e-05,0.00095458602400997,0.00522311680650325,0.0145233149399763,0.0287401429268346,0.0467983333428106,0.0674403826263609,0.089572656131859,0.112353815195214,0.135178381283346,0.157630150635558,0.179434668030745,0.20041976926565,0.220485429942311,0.239581637863743,0.257692499175389,0.274824959821062,0.291000861032187,0.306251372004087,0.320613105460973,0.334125419470981,0.346828552462009,0.358762340724874,0.369965339825384,0.380474221813284,0.390323355170175,0.399544498552532,0.408166555718304
593,8.98235926585573e-312,1.49651641045376e-09,3.18764758674304e-05,0.000940324059624178,0.00516361202297751,0.0143888947281979,0.0285151111042077,0.046479488332234,0.0670321614035614,0.0890831797339023,0.111792438666608,0.134554370747292,0.156952052652936,0.178710066181375,0.199655243108124,0.219686611685837,0.238753309990081,0.25683870346037,0.273949103213159,0.290105811927832,0.30533954469178,0.319686532629226,0.333185813659307,0.345877357715805,0.357800775788099,0.368994434128856,0.379494845376041,0.38933624337064,0.398550272566391,0.407165739270541
594,1.96902204915623e-312,1.43304589330546e-09,3.11756231643399e-05,0.000926258767202267,0.00510471357957327,0.0142555499680038,0.0282915470453086,0.0461623817630716,0.0666258334672132,0.0885956584738456,0.111233010485705,0.133932253697322,0.156275761052756,0.177987163001069,0.198892295626675,0.218889245700686,0.237926305652449,0.255986103019235,0.273074315987751,0.289211709943573,0.304428546674992,0.318760676200569,0.332246816566002,0.344926669335802,0.356839620220545,0.368023846114881,0.378515700157652,0.388349281437617,0.397556120083417,0.406164924828789
595,4.30941101374831e-313,1.37220238507862e-09,3.04894108077314e-05,0.000912387643991216,0.00504641595001789,0.0141232732167649,0.0280694427602724,0.0458470060204067,0.0662213920425798,0.088110086579176,0.110675525875773,0.133312026264685,0.155601272754957,0.177265956074043,0.198130924953083,0.218093330562577,0.237100623781475,0.255134697062654,0.272200597573547,0.288318554675435,0.303518377676009,0.317835535990663,0.331308428074065,0.343976487252001,0.355878873983599,0.367053575764542,0.377536786150436,0.387362469368893,0.396562041103334,0.405164112393048
596,9.41651742881639e-314,1.31387978564004e-09,2.98175482848589e-05,0.000898708216623522,0.00498871365309105,0.0139920570764287,0.027848790295585,0.0455333535161937,0.0658188303737126,0.0876264582900628,0.110119980068431,0.13269368458602,0.154928584682891,0.176546442986636,0.19737112922042,0.217298864848004,0.236276263308239,0.254284484801545,0.271327947399391,0.287426345719514,0.302609037417153,0.316911111815189,0.330370648066505,0.343026811394402,0.354918537038648,0.366083623058918,0.376558103346711,0.386375807162257,0.395568035625864,0.404163301963317
597,2.05430838543427e-314,1.25797617606945e-09,2.91597505581282e-05,0.000885218040798905,0.00493160125229604,0.0138618941932883,0.0276295817339451,0.0452214166891817,0.06541814172341,0.0871447678593365,0.109566368303637,0.132077224803347,0.154257693763321,0.175828621327307,0.196612906563052,0.216505847134227,0.235453223164265,0.253435465447085,0.270456364894266,0.28653508267198,0.301700525620781,0.315987403489843,0.329433476426335,0.342077641693009,0.35395860934708,0.365113987979088,0.375579651738797,0.385389294815495,0.39457410365073,0.403162493539596
598,4.4744715199635e-315,1.20439365789544e-09,2.85157379671067e-05,0.000871914700969198,0.00487507335553343,0.0137327772577524,0.0274118091941259,0.0449111880048382,0.0650193193731778,0.0866650095524678,0.109014685829674,0.13146264306406,0.153588596926417,0.175112488686637,0.195856255116641,0.215714275999283,0.234631502281529,0.2525876382107,0.269585849487294,0.285644765129071,0.300792842009284,0.315064410830336,0.328496913036576,0.341128978077829,0.352999090870285,0.364144670506135,0.37460143131901,0.384402932326395,0.393580245177655,0.402161687121886
599,9.73008110245612e-316,1.15303819836186e-09,2.78852361321997e-05,0.000858795810026384,0.00481912461477687,0.0136046990041158,0.0271954648308378,0.0446026599552725,0.0646223566231879,0.0861871776475476,0.108464927903148,0.130849935520929,0.152921291105753,0.174398042657323,0.195101173018138,0.214924150021978,0.233811099592454,0.25174100230407,0.268716400607731,0.284755392687099,0.299885986305092,0.314142133652396,0.327560957780257,0.34018082047887,0.352039981569653,0.363175670621138,0.37362344207967,0.383416719692745,0.39258646020636,0.401160882710186
600,2.11245568175973e-316,1.10381948150389e-09,2.72679758599653e-05,0.000845859008993763,0.00476374972575089,0.0134776522103317,0.0269805408345917,0.0442958250591608,0.0642272467922387,0.0857112664352654,0.107917089788968,0.130239098332087,0.152255773238308,0.173685280834184,0.19434765840579,0.214135467781887,0.232992014029911,0.250895556939128,0.267848017684975,0.283866964942447,0.298979958230665,0.313220571771767,0.326625610540411,0.339233168826144,0.351081281406574,0.362206988305179,0.372645684013095,0.382430656912331,0.391592748736569,0.400160080304497
601,4.57881414290819e-317,1.05665076482105e-09,2.66636930500395e-05,0.000833101966720205,0.00470894342761086,0.0133516296977845,0.0267670294315615,0.0439906758616688,0.0638339832177146,0.0852372702188892,0.107371166760342,0.12963012766103,0.15159204026446,0.172974200814152,0.193595709419132,0.21334822785936,0.23217424452722,0.25005130132806,0.266980700148557,0.28297948149157,0.298074757508503,0.31229972500421,0.325690871200081,0.338286023049664,0.350122990342441,0.361238623539338,0.371668157111605,0.381444743982943,0.390599110768004,0.399159279904818
602,9.90855569653662e-318,1.01144874134196e-09,2.60721286036487e-05,0.000820522379577453,0.00465470050262506,0.0132266243310639,0.0265549228834488,0.0436872049343775,0.063442559255546,0.0847651833142444,0.106827154098766,0.12902301967661,0.150930089127984,0.172264800196278,0.192845324198993,0.212562428835515,0.231357790018149,0.249208234683305,0.266114447428149,0.282092941930993,0.297170383861137,0.311379593165502,0.324756739642315,0.337339383079449,0.349165108338646,0.360270576304698,0.370690861367516,0.380458980902365,0.389605546300388,0.398158481511149
603,2.14073209620908e-318,9.68133406882958e-10,2.54930283336818e-05,0.000808117971160499,0.00460101577585881,0.0131026290177397,0.0263442134873467,0.0433854048752068,0.063052968280169,0.0842950000496934,0.10628504709401,0.12841777055303,0.150269916776053,0.171557076581723,0.192096500887491,0.211778069292239,0.230542649436913,0.248366356217553,0.265249258953559,0.281207345857314,0.296266837011138,0.310460176071436,0.323823215750167,0.336393248845516,0.348207635356582,0.35930284658234,0.369713796773149,0.379473367668388,0.388612055333442,0.397157685123491
604,4.61743871290312e-319,9.26627932309788e-10,2.49261428762967e-05,0.000795886491990934,0.00454788411486069,0.012979636708138,0.0261348935756048,0.0430852683083404,0.0626652036844855,0.0838267147661149,0.10574484104411,0.127814376469839,0.149611520159231,0.170851027573767,0.191349237628035,0.210995147812192,0.229728821718176,0.247525665143749,0.264385134154731,0.280322692867202,0.295364116681107,0.309541473537819,0.3228902994067,0.335447620277887,0.347250571357643,0.358335434353345,0.368736963320821,0.378487904278797,0.387618637866891,0.396156890741844
605,9.94899991030518e-320,8.8685854061857e-10,2.43712276040375e-05,0.000783825719223294,0.0044953004293508,0.0128576403951184,0.0259269555156941,0.0427867878841513,0.0622792588798234,0.0833603218168833,0.105206531255359,0.127212833611928,0.148954896231473,0.170146650777796,0.190603532565322,0.210213662978803,0.228916305797049,0.246686160675089,0.26352207246175,0.279438982557398,0.294462222593685,0.308623485380479,0.321957990494983,0.334502497306587,0.346293916303224,0.357368339598797,0.367760361002852,0.37750259073138,0.386625293900456,0.395156098366206
606,2.1561024784512e-320,8.48754388658496e-10,2.38280425404368e-05,0.000771933456354349,0.00444325967091105,0.0127366331138516,0.0257203917100724,0.0424899562791259,0.0618951272958965,0.0828958155678481,0.104670113042295,0.126613138169521,0.148300041950122,0.169443943801312,0.189859383845341,0.209433613376269,0.228105100609092,0.245847842025023,0.262660073304835,0.278556214524713,0.293561154471545,0.307706211415255,0.32102628889809,0.333557879861642,0.345337670154722,0.356401562299776,0.366783989811561,0.376517427023925,0.38563202343386,0.394155307996579
607,5.5088319511299e-321,8.1224745332547e-10,2.32963522760796e-05,0.000760207532935332,0.00439175683267755,0.0126166079415987,0.0255151945960509,0.0421947661957897,0.0615128023807646,0.0824331903973137,0.104135581727688,0.126015286338176,0.147646954275905,0.168742904253925,0.189116789615367,0.208654997589557,0.227295205090312,0.245010708407252,0.261799136114344,0.277674388366031,0.292660912037396,0.306789651458006,0.320095194499104,0.332613767873082,0.344381832873531,0.355435102437366,0.365807849739265,0.37553241315422,0.384638826466826,0.393154519632963
608,2.22329540628561e-321,7.77272422061699e-10,2.27759258861048e-05,0.000748645804287045,0.00434078694903487,0.0124975579974913,0.0253113566456599,0.0419012103626328,0.0611322776007941,0.081972440696018,0.103602932642537,0.125419274318775,0.146995630172935,0.168043529747353,0.188375748023963,0.207877814204406,0.226486618177163,0.244174759035731,0.260939260320773,0.276793503678308,0.291761495013983,0.305873805324606,0.319164707181115,0.331670161270939,0.34342640442105,0.354468959992648,0.364831940778285,0.374547549120052,0.383645702999076,0.392153733275357
609,1.20552017585264e-321,7.43766587502474e-10,2.2266536849121e-05,0.000737246151217863,0.00429034509531253,0.0123794764423124,0.0251088703655162,0.0416092815340352,0.0607535464406182,0.0815135608671125,0.103072161126051,0.124825098317519,0.146346066608704,0.167345817895421,0.187636257220981,0.20710206180732,0.225679338806546,0.243339993124667,0.260080445354753,0.275913560058568,0.290862903124086,0.304958672830944,0.318234826827218,0.330727059985246,0.342471384758677,0.353503134946707,0.363856262920938,0.373562834919207,0.382652653030332,0.391152948923761
610,7.75683063970757e-322,7.11669746116852e-10,2.17679629675138e-05,0.000726006479744556,0.00424042638748331,0.0122623564782784,0.0249077282966901,0.0413189724901928,0.0603766024030971,0.0810565453261424,0.102543262525645,0.124232754545927,0.145698260554083,0.166649766314062,0.186898315357559,0.206327738985573,0.224873365915811,0.242506409888518,0.259222690647055,0.275034557103912,0.289965136090519,0.304044253792927,0.317305553320516,0.329784463946042,0.341516773847812,0.352537627280624,0.362880816159544,0.372578270549475,0.381659676560317,0.390152166578175
611,5.63234836259021e-322,6.80924100694584e-10,2.12799862891212e-05,0.000714924720815943,0.00419102598186357,0.0121461913488223,0.024707923014573,0.0410302760370429,0.0600014390092786,0.0806013885010247,0.102016232196928,0.123642239220828,0.145052208983316,0.165955372621315,0.186161920586121,0.205554844327209,0.224068698442754,0.241674008541997,0.258365995628587,0.274156494411507,0.289068193636134,0.303130548026477,0.316376886544119,0.328842373083364,0.340562571649852,0.351572436975484,0.361905600486421,0.371593856008641,0.380666773588755,0.3891513862386
612,4.34777768340297e-322,6.51474166536998e-10,2.08023930302563e-05,0.000703998830039336,0.00414213907481567,0.0120309743383774,0.024509447128746,0.0407431850061909,0.0596280497983585,0.0801480848320291,0.101491065503689,0.123053548564354,0.144407908874024,0.165262634437319,0.185427071060378,0.204783376421038,0.223265335325618,0.240842788300067,0.257510359730391,0.273279371578596,0.288172075483814,0.302217555347532,0.315448826381143,0.327900787327256,0.3396087781262,0.350607564012369,0.36093061589389,0.370609591294495,0.379673944115367,0.388150607905036
613,3.50786608547285e-322,6.23266681214597e-10,2.03349735000537e-05,0.00069322678740975,0.00409376090245219,0.0119166987721627,0.024312293282848,0.0404576922548359,0.0592564283276416,0.079696628771757,0.100967757817892,0.12246667880394,0.143765357207197,0.164571549384321,0.184693764935326,0.20401333385664,0.222463275503095,0.240012748377946,0.256655782383651,0.27240318820249,0.28727678135648,0.301305275572048,0.314521372714711,0.326959706607763,0.338655393238257,0.349643008372364,0.359955862374268,0.369625476404823,0.378681188139875,0.387149831577481
614,2.91498731046335e-322,5.96250517759088e-10,1.98775220261184e-05,0.000682606597041849,0.00404588674034214,0.0118033580159684,0.0241164541544446,0.0401737906656976,0.0588865681725016,0.0792470147851207,0.100446304519665,0.121881626172314,0.143124550967193,0.163882115086666,0.183962000367245,0.20324471522436,0.221662517914321,0.239183887991102,0.255802263019686,0.271527943880573,0.286382310977089,0.300393708515996,0.313594525427953,0.32601913085493,0.337702416947424,0.348678770036551,0.358981339919874,0.368641511337413,0.377688505662004,0.386149057255937
615,2.51973479379036e-322,5.70376601162455e-10,1.9429836881457e-05,0.000672136286904618,0.00399851190321925,0.0116909454759429,0.0239219224548981,0.0398914731469426,0.0585184629263425,0.0787992373493243,0.0999267009972853,0.121298386907494,0.142485487141736,0.1631943291708,0.183231775513701,0.202477519115313,0.22086306149888,0.238356206355255,0.254949801069952,0.270653638210301,0.285488664068632,0.299482853995362,0.312668284404007,0.325079059998808,0.336749849215105,0.347714848986016,0.358007048523028,0.367657696090052,0.376695896681474,0.385148284940403
616,2.17388884170148e-322,5.45597828060121e-10,1.89917202126692e-05,0.000661813908558703,0.00395163174469196,0.0115794545983811,0.0237286909292367,0.0396107326321114,0.0581521062005594,0.0783532909538422,0.0994089426471739,0.120716957252784,0.141848162721915,0.162508189265271,0.182503088533541,0.201711744121381,0.220064905196804,0.23752970268638,0.254098395966043,0.269780270789201,0.284595840354134,0.298572711826149,0.311742649526015,0.32413949396945,0.335797690002704,0.346751245201843,0.357032988176049,0.366674030660528,0.375703361198009,0.38414751463088
617,1.92685601878086e-322,5.21868989479888e-10,1.85629779693784e-05,0.000651637536896435,0.00390524165695553,0.0114688788695127,0.0235367523560249,0.0393315620800453,0.0577874916244985,0.0779091701003991,0.0988930248738831,0.120137333456767,0.141212574702178,0.161823693000722,0.181775937586899,0.200947388835212,0.21926804794857,0.236704376200702,0.253248047139689,0.26890784121487,0.283703839556657,0.297663281824379,0.310817620677129,0.32320043269691,0.334845939271625,0.345787958665115,0.356059158871257,0.365690515046628,0.374710899211332,0.383146746327367
618,1.72922976044436e-322,4.99146696542491e-10,1.81434198348832e-05,0.00064160526988449,0.00385933707050591,0.0113592118152923,0.0233460995472343,0.0390539544748131,0.057424612845419,0.0774668693029504,0.0983789430900864,0.119559511773301,0.140578720080332,0.161140838009896,0.181050320835188,0.200184451850222,0.218472488695102,0.235880226114697,0.25239875402276,0.268036349084979,0.282812661399298,0.296754563806085,0.309893197740505,0.322261876111245,0.333894596983274,0.344824989356918,0.355085560600969,0.36470714924614,0.373718510721164,0.382145980029864
619,1.58101006669199e-322,4.77389309003805e-10,1.77328591580076e-05,0.000631715228309149,0.0038139134538556,0.0112504470011902,0.0231567253481146,0.038777902825639,0.0570634635284538,0.0770263830876605,0.097866692716569,0.118983488461515,0.139946595857542,0.16045962192763,0.180326236441105,0.199422931760592,0.217678226377771,0.235057251645097,0.25155051604726,0.267165793997269,0.281922305605188,0.29584655758732,0.308969380599307,0.321323824142515,0.332943663099056,0.343862337258336,0.354112193357506,0.363723933256852,0.372726195727228,0.381145215738372
620,1.43279037293961e-322,4.56556866532735e-10,1.73311128861311e-05,0.000621965555524165,0.00376896631325135,0.0111425780319839,0.022968622637065,0.0385034001668296,0.0567040373565702,0.0765877059928845,0.0973562691822168,0.118409259785799,0.139316199038324,0.159780042390856,0.179603682568631,0.198662827161272,0.216885259938394,0.234235452008882,0.250703332645333,0.266296175549552,0.281032771897495,0.294939262984153,0.308046169136708,0.320386276720783,0.33199313758038,0.342900002350455,0.353139057133186,0.362740867076551,0.371733954229248,0.38014445345289
621,1.33397724377137e-322,4.36611022622662e-10,1.69380014993802e-05,0.000612354417201191,0.0037244911923937,0.0110355985515511,0.0227817843255061,0.0382304395577017,0.0563463280305312,0.0761508325691463,0.0968476679240063,0.117836822015807,0.138687526630547,0.159102097038601,0.178882657383022,0.197904136647975,0.216093588319234,0.233414826423287,0.249857203249257,0.265427493339712,0.28014405999942,0.294032679812666,0.307123563235883,0.319449233776113,0.331043020388653,0.341937984614359,0.35216615192033,0.361757950703024,0.370741786226945,0.379143693173418
622,1.23516411460312e-322,4.17514981038061e-10,1.65533489459603e-05,0.000602880001082741,0.00368048367215846,0.010929502242663,0.0225962033577525,0.0379590140825101,0.0559903292688572,0.075715757379119,0.0963408843869949,0.117266171426445,0.138060575645428,0.158425783511984,0.178163159050821,0.197146858817182,0.215303210463001,0.232595374105797,0.249012127291451,0.264559746965704,0.279256169634201,0.293126807888962,0.306201562780019,0.318512695238574,0.330093311485283,0.340976284031135,0.351193477711255,0.360775184134059,0.369749691720043,0.378142934899956
623,1.13635098543487e-322,3.99233434701442e-10,1.61769825786107e-05,0.000593540516737686,0.00363693937031998,0.0108242828267788,0.022411872710885,0.0376891168503752,0.0556360348077862,0.0752824749976052,0.09583591402431,0.116697304297868,0.137435343097531,0.157751099454214,0.177445185739848,0.196390992266139,0.214514125312849,0.23177709427415,0.248168104204469,0.263692936025557,0.278369100525111,0.292221647029156,0.305280167652305,0.317576661038235,0.329144010831681,0.340014900581868,0.350221034498282,0.359792567367444,0.368757670708263,0.377142178632505
624,1.03753785626662e-322,3.81732506929274e-10,1.58087330921645e-05,0.000584334195319216,0.00359385394127626,0.0107199340638418,0.0222287853946242,0.0374207409952117,0.0552834384012361,0.0748509800115164,0.0953327522971392,0.116130216915476,0.136811826004763,0.157078042510591,0.176728735619203,0.195636535592857,0.21372633181238,0.230959986146336,0.247325133421,0.262827060117366,0.277482852395457,0.291317197049382,0.30435937773594,0.316641131105169,0.328195118389255,0.339053834247643,0.349248822273731,0.358810100400966,0.367765723191328,0.376141424371064
625,9.88131291682493e-323,3.64979694928851e-10,1.54484344621933e-05,0.00057525928932532,0.00355122307577593,0.0106164497520749,0.0220469344512038,0.0371538796756566,0.0549325338207657,0.074421267019853,0.09483139467472,0.11556490556991,0.136190021388373,0.156406610328506,0.176013806859265,0.194883487396114,0.212939828905641,0.230144048940595,0.246483214373876,0.261962118839304,0.276597424968584,0.290413457765788,0.30343919291413,0.315706105369451,0.327246634119418,0.338093085009548,0.34827684102992,0.357827783232413,0.366773849168961,0.375140672115634
626,9.38724727098368e-323,3.48943815471305e-10,1.50959238847206e-05,0.000566314072361653,0.003509042500647,0.0105138237277787,0.0218663129552447,0.0368885260749974,0.054583314855536,0.0739933306336842,0.09433183663433,0.115001366557043,0.135569926272949,0.155736800557435,0.175300397631691,0.194131846275451,0.212154615537125,0.229329281875423,0.24564234649606,0.26109811178961,0.275712817967867,0.289510428994539,0.302519613070086,0.314771583761159,0.326298557983582,0.337132652848668,0.347305090759168,0.356845615859572,0.365782048640885,0.374139921866213
627,8.89318162514244e-323,3.3359495265903e-10,1.47510417169862e-05,0.000557496838906879,0.00346730797852743,0.0104120498651295,0.0216869140136291,0.036624673401101,0.0542357753122719,0.0735671654761278,0.0938340736612756,0.114439596177979,0.134951537686416,0.155068610848943,0.174588506109418,0.193381610831175,0.211370690651772,0.228515684169562,0.244802529220656,0.260235038566596,0.274829031116721,0.288608110551818,0.301600638087026,0.313837566210373,0.325350889943159,0.336172537746089,0.346333571453796,0.35586359828023,0.364790321606821,0.373139173622803
628,8.39911597930119e-323,3.18904407708844e-10,1.44136314192426e-05,0.000548805904080389,0.0034260153075975,0.0103111220759785,0.0215087307653755,0.0363623148863425,0.0538899090152234,0.0731427661823308,0.0933381012488834,0.113879590739044,0.134334852660032,0.15440203885668,0.173878130466657,0.192632779664356,0.210588053194964,0.227703255042011,0.243963761980903,0.259372898768648,0.273946064138595,0.287706502253821,0.300682267848176,0.312904052647176,0.324403629959562,0.335212739682899,0.345362283106123,0.354881730492176,0.363798668066494,0.372138427385403
629,7.90505033345994e-323,3.04844650674993e-10,1.40835394975684e-05,0.000540239603412403,0.003385160321314,0.0102110343096519,0.0213317563815142,0.036101443787534,0.0535457098061281,0.0727201273994486,0.0928439148984885,0.113321346551786,0.133719868228388,0.153737082236379,0.173169268878901,0.191885351376829,0.209806702112532,0.226891993712018,0.243126044210178,0.258511691994219,0.273063916756973,0.286805603916763,0.299764502236768,0.311971043001653,0.323456777994207,0.334253258640184,0.344391225708468,0.353900012493197,0.362807088019624,0.371137683154013
630,7.4109846876187e-323,2.91389274039011e-10,1.37606154476804e-05,0.000531796292616439,0.00334473888814609,0.0101117805527521,0.0211559840649619,0.0358420533858538,0.0532031715441721,0.0722992437866253,0.0923515101194261,0.112764859932965,0.133106581429403,0.153073738645859,0.172461919522915,0.191139324571195,0.20902663635075,0.226081899399083,0.242289375341997,0.257651417841838,0.272182588695372,0.285905415356873,0.298847341136041,0.311038537203893,0.322510334008507,0.333294094599032,0.343420399253152,0.35291844428108,0.361815581465935,0.370136940928634
631,6.91691904177745e-323,2.78512948095993e-10,1.34447116997284e-05,0.0005234743473641,0.00330474691131305,0.0100133548289594,0.0209814070503988,0.0355841369867759,0.0528622881059519,0.071880110014974,0.0918608824290195,0.112210127204551,0.132494989304325,0.152412005745018,0.171756080576741,0.190394697850816,0.208247854856339,0.225272971322959,0.241453754810008,0.256792075910101,0.271302079677347,0.285005936390397,0.297930784429241,0.310106535183985,0.32156429796388,0.332335247540529,0.342449803732493,0.351937025853613,0.360824148405149,0.369136200709265
632,6.91691904177745e-323,2.6619137806957e-10,1.31356835640565e-05,0.000515272163062182,0.0032651803285237,0.009915751198835,0.0208080186041441,0.0353276879199989,0.0525230533854367,0.0714627207675568,0.0913720273525708,0.111657144693718,0.131885088897724,0.151751881195839,0.171051750219698,0.18965146981982,0.207470356576465,0.224465208703648,0.240619182048001,0.255933665797678,0.270422389426489,0.284107166833598,0.29701483199962,0.309175036872023,0.320618669821742,0.331376717445764,0.341479439138812,0.350955757208584,0.359832788836989,0.368135462495906
633,6.42285339593621e-323,2.54401262890232e-10,1.2833389177915e-05,0.000507188154632076,0.00322603511171757,0.00981896375962488,0.0206358120240334,0.0350726995393759,0.0521854612939298,0.0710470707393644,0.0908849404233516,0.11110590873284,0.131276877257494,0.151093362662382,0.170348926632378,0.188909639083095,0.206694140458737,0.223658610761405,0.2397856564899,0.25507618710331,0.26954351766642,0.283209106502754,0.296099483730439,0.308244042198103,0.31967344954351,0.330418504295823,0.340509305464428,0.34997463834378,0.358841502761178,0.367134726288557
634,6.42285339593621e-323,2.43120255574147e-10,1.25376894531061e-05,0.000499220756291428,0.00318730726680786,0.00972298664506424,0.0204647806392955,0.0348191652228448,0.0518495057600305,0.0706331546372971,0.0903996171825913,0.110556415659484,0.130670351434846,0.150436447810787,0.169647607996648,0.188169204246295,0.205919205451212,0.222853176716738,0.238953177569768,0.254219639425808,0.268665464120801,0.28231175521416,0.295184739504963,0.307313551092321,0.318728637090603,0.329460608071796,0.33953940270166,0.348993669256989,0.357850290177438,0.366133992087218
635,5.92878775009496e-323,2.32326925141894e-10,1.22484480245495e-05,0.000491368421338069,0.00314899283342605,0.00962781402518319,0.0202949178104301,0.034567078372357,0.0515151807295967,0.070220967180144,0.0899160531794685,0.110008661816406,0.130065508484311,0.14978113430927,0.168947792495649,0.187430163915838,0.205145550502389,0.222048905790405,0.238121744721804,0.253364022364057,0.267788228513326,0.281415112784127,0.294270599206465,0.30638356348478,0.317784232424441,0.328503028754769,0.33856973084283,0.348012849945998,0.356859151085491,0.36513325989189
636,5.92878775009496e-323,2.22000720018757e-10,1.19655311997511e-05,0.000483629621936131,0.00311108788466822,0.00953344010611314,0.0201262169290859,0.034316432413809,0.0511824801657065,0.0698105030985638,0.0894342439710998,0.109462643551547,0.129462345463733,0.149127419828126,0.168249478313796,0.1866925166989,0.204373174561214,0.221245797203413,0.237291357380343,0.252509335517011,0.266911810567726,0.280519179028982,0.293357062718225,0.305454079305582,0.316840235506442,0.327545766325831,0.337600289880256,0.347032180408594,0.35586808548506,0.364132529702572
637,5.43472210425371e-323,2.1212193286044e-10,1.16888079091603e-05,0.000476002848904414,0.00307358852684319,0.00943985912989427,0.019958671417939,0.0340672207969712,0.0508513980486207,0.069401757135065,0.0889541851225302,0.108918357218026,0.128860859434269,0.148475302039723,0.167552663636774,0.185956261203424,0.203602076577077,0.220443850177026,0.236462014979859,0.251655578483696,0.266036210007765,0.279623953765067,0.292444129923531,0.304525098484833,0.315896646298029,0.326588820766072,0.336631079806258,0.346051660642567,0.354877093375869,0.363131801519264
638,5.43472210425371e-323,2.02671666750041e-10,1.14181496574022e-05,0.000468486611506906,0.00303649089922217,0.00934706537428357,0.0197922747305712,0.0338194369954196,0.0505219283757445,0.0689947240439856,0.088475872206723,0.108375799174136,0.128261047460385,0.147824778618505,0.166857346651544,0.185221396038113,0.202832255499812,0.219643063932754,0.235633716954962,0.25080275086321,0.265161426557244,0.278729436808744,0.291531800705674,0.303596620952641,0.314953464760622,0.325632192056579,0.335662100613156,0.345071290645702,0.353886174757638,0.362131075341967
639,4.94065645841247e-323,1.93631802714231e-10,1.11534304753675e-05,0.000461079437245475,0.00299979117379021,0.00925505315256413,0.0196270203513499,0.0335730745064656,0.0501940651615904,0.068589398591474,0.0879993008045497,0.107834965783341,0.127662906609856,0.147175847240988,0.166163525546337,0.184487919812432,0.202063710279697,0.218843437692362,0.234806462740398,0.249950852254722,0.264287459939999,0.277835627976386,0.290620074947956,0.302668646639117,0.314010690855644,0.324675880178442,0.33469335229327,0.344091070415788,0.352895329630091,0.361130351170679
640,4.94065645841247e-323,1.84984968508432e-10,1.08945268731489e-05,0.00045377987165471,0.00296348555499936,0.00916381681335508,0.0194629017953071,0.0333281268510869,0.0498678024377403,0.0681857755554685,0.0875244665047801,0.107295853414267,0.127066433953761,0.146528505585761,0.165471198510654,0.183755831136609,0.201296439867457,0.218044970677864,0.233980251771051,0.249099882257471,0.2634143098799,0.276942527084386,0.289708952533684,0.301741175474375,0.313068324544519,0.323719885112749,0.33372483483892,0.343110999950612,0.351904557992952,0.360129629005402
641,4.94065645841247e-323,1.76714508622685e-10,1.06413177938071e-05,0.000446586478098877,0.00292757027952332,0.00907335074042237,0.0192999126080196,0.0330845875738587,0.0495431342528077,0.0677838497256787,0.0870513649040719,0.1067584584407,0.126471626566481,0.145882751333482,0.164780363735268,0.183025128621632,0.200530443214259,0.217247662111527,0.233155083481942,0.248249840470769,0.262541976100852,0.276050133949152,0.288798433346171,0.300814207388531,0.31212636578867,0.32276420684059,0.332756548242427,0.342131079247962,0.35091385984594,0.359128908846135
642,4.44659081257122e-323,1.68804455461695e-10,1.03936845679545e-05,0.000439497837570976,0.00289204161601391,0.00898364935249067,0.0191380463654892,0.0328424502428845,0.0492200546724005,0.0673836159035646,0.0865799916069611,0.106222777241579,0.125878481525699,0.145238582166879,0.164091019412222,0.182295810879252,0.199765719271714,0.216451511215867,0.232330957308229,0.247400726494,0.261670458326798,0.275158448387107,0.287888517268739,0.299887742311702,0.311184814549522,0.321808845343054,0.331788492496109,0.341151308305625,0.349923235188781,0.358128190692878
643,4.44659081257122e-323,1.61239501654245e-10,1.01515108691418e-05,0.00043251254849389,0.0028568958648591,0.00889470710305589,0.0189772966740236,0.0326017084497275,0.0488985577790833,0.0669850689023179,0.0861103422258516,0.105688806200995,0.125286995912393,0.144595995770751,0.16340316373483,0.181567876521979,0.199002266991879,0.215656517213652,0.231507872685206,0.246552539926616,0.260799756281712,0.274267470214692,0.286979204184714,0.29896178017401,0.310243670788501,0.320853800601232,0.330820667592288,0.340171687121389,0.348932684021196,0.357127474545631
644,4.44659081257122e-323,1.54004973448868e-10,9.91468267003447e-06,0.000425629226523583,0.0028221293579427,0.00880651848019867,0.0188176571701177,0.0323623558093417,0.0485786376723405,0.0665882035468415,0.0856424123810052,0.105156541708179,0.12469716681084,0.143954989831961,0.162716794897672,0.180841324163084,0.198240085327253,0.214862679327904,0.230685829048304,0.245705280368144,0.259929869689607,0.273377199248364,0.286070493977432,0.298036320905579,0.309302934467034,0.319899072596213,0.329853073523282,0.339192215693042,0.347942206342907,0.356126760404394
645,4.44659081257122e-323,1.47086805154224e-10,9.68308819936569e-06,0.000418846504354358,0.00278773845840564,0.00871907800639874,0.0186591215203345,0.0321243859600042,0.048260288468538,0.0661930146737309,0.0851761977005321,0.104625980157504,0.124108991308606,0.143315562039441,0.162031911096599,0.180116152416602,0.19747917323078,0.214069996781892,0.229864825833091,0.24485894741818,0.259060798274529,0.272487635304595,0.285162386530233,0.297111364436535,0.308362605546548,0.318944661309087,0.328885710281413,0.338212894018371,0.346951802153638,0.355126048269168
646,3.95252516672997e-323,1.40471514584238e-10,9.45661789965313e-06,0.000412163031526117,0.00275371956040886,0.00863238023835009,0.0185016834211875,0.0318877925632458,0.0479435043008871,0.0657994971312537,0.0847116938203802,0.104097117948477,0.123522466496551,0.142677710084185,0.161348510528729,0.179392359897323,0.196719529655848,0.213278468799137,0.229044862475272,0.244013540676392,0.258192541760559,0.271598778199875,0.284254881726466,0.296186910697006,0.30742268398847,0.317990566720946,0.327918577859001,0.337233722095165,0.345961471453111,0.354125338139951
647,3.95252516672997e-323,1.34146179469486e-10,9.23516438566574e-06,0.000405577474233641,0.00272006908889789,0.00854641976677711,0.0183453365990231,0.0316525693037839,0.0476282793194063,0.0654076457793306,0.0842488963843254,0.103569951485732,0.12293758946882,0.142041431659254,0.160666591392449,0.178669945220802,0.195961153556288,0.212488094603414,0.22822593841069,0.24316905974252,0.257325099871814,0.270710627750707,0.283347979449484,0.295262959617124,0.30648316975423,0.317036788812878,0.326951676248365,0.336254699921209,0.344971214241048,0.353124630016745
648,3.95252516672997e-323,1.2809841479779e-10,9.01862240362935e-06,0.000399088515137855,0.00268678349936888,0.0084611912162514,0.0181900748099027,0.0314187098894541,0.0473146076908849,0.0650174554895157,0.0837878010439622,0.10304447717903,0.122354357322847,0.141406724459769,0.159986151887411,0.177948907003352,0.195204043886375,0.211698873418744,0.227408053075322,0.242325504216374,0.256458472332447,0.269823183773613,0.282441679582651,0.294339511127022,0.305544062805258,0.316083327565975,0.325985005441826,0.335275827494292,0.343981030517172,0.352123923899549
649,3.95252516672997e-323,1.22316351048354e-10,8.80688879115743e-06,0.000392694853179043,0.00265385927763633,0.00837668924500955,0.0180358918394864,0.0311862080511425,0.0470024835988455,0.0646289211449767,0.0833284034586924,0.10252069144325,0.121772767159347,0.140773586182916,0.159307190214535,0.177229243862044,0.194448199600827,0.210910804469403,0.226591205905284,0.241482873697835,0.255592658866643,0.268936446085131,0.281535982009333,0.293416565156836,0.304605363102984,0.315130182961328,0.325018565431704,0.334297104812202,0.342990920281206,0.351123219788363
650,3.95252516672997e-323,1.16788613285119e-10,8.59986243789544e-06,0.00038639520339203,0.00262129293960233,0.00829290854477181,0.0178827815029159,0.0309550575427178,0.0466919012435071,0.0642420376404762,0.0828706992957167,0.101998590698385,0.121192816082315,0.140142014527938,0.158629704576006,0.17651095441471,0.193693619654806,0.210123886979917,0.225775396336828,0.240641167786858,0.254727659198626,0.268050414501814,0.280630886612907,0.292494121636707,0.30366707060884,0.314177354980029,0.32405235621032,0.333318531872727,0.342000883532872,0.350122517683187
651,3.45845952088873e-323,1.11504301076267e-10,8.39744424686633e-06,0.000380188296723277,0.0025890810310274,0.0082098438405615,0.0177307376446989,0.0307252521409644,0.0463828548417483,0.0638567998823511,0.0824146842300232,0.101478171369538,0.120614501199028,0.13951200719614,0.157953693175275,0.175794037279942,0.192940303003917,0.209338120175061,0.224960623806342,0.239800386083466,0.253863473052654,0.267165088840231,0.279726393276754,0.291572180496774,0.302729185284257,0.313224843603168,0.323086377769993,0.332340108673653,0.341010920271893,0.349121817584021
652,3.45845952088873e-323,1.06452969208074e-10,8.199537096506e-06,0.000374072879849896,0.00255722012730283,0.00812748989052522,0.0175797541385925,0.0304967856455146,0.04607533862707,0.0634732027884944,0.081960353944379,0.100959429886916,0.120037819620036,0.138883561890884,0.157279154217058,0.17507849107709,0.192188248604209,0.208553503279863,0.224146887750354,0.238960528187756,0.253000100153017,0.266280468916969,0.278822501884263,0.290650741667182,0.301791707090668,0.312272648811837,0.322120630103045,0.331361835212769,0.340021030497992,0.348121119490866
653,3.45845952088873e-323,1.01624609162525e-10,8.00604580337626e-06,0.000368047715000547,0.00252570683322467,0.00804584148575407,0.0174298248874888,0.0302696518787815,0.0457693468495592,0.0630912412883346,0.0815077041293186,0.100442362685825,0.119462768459164,0.138256676317589,0.156606085907335,0.174364314426263,0.191437455412173,0.207770035519601,0.223334187605524,0.238121593699894,0.252137540224044,0.265396554548629,0.277919212318829,0.289729805078078,0.300854635989509,0.311320770587127,0.321155113201795,0.330383711487862,0.33903121421089,0.34712042340372
654,3.45845952088873e-323,9.70096313291805e-11,7.81687708554432e-06,0.000362111579778217,0.00249453778276905,0.00796489345010557,0.0172809438232989,0.0300438446858922,0.0454648737758516,0.0627109103228174,0.0810567304831358,0.0999269662066663,0.118889344833507,0.13763134818373,0.155934486453352,0.173651505948328,0.190687922384743,0.206987716119803,0.222522522808651,0.237283582220117,0.251275792990099,0.264513345551831,0.277016524463856,0.28880937065961,0.299917971942212,0.310369208910132,0.320189827058564,0.329405737496719,0.338041471410311,0.346119729322585
655,3.45845952088873e-323,9.25988479229599e-11,7.63193952661761e-06,0.000356263266984854,0.00246370963886938,0.00788464064002643,0.0171331049068389,0.0298193579346207,0.0451619136890953,0.0623322048443856,0.0806074287118724,0.0994132368949301,0.11831754586343,0.137007575198838,0.155264354063614,0.172940064264911,0.189939648479297,0.206206544306249,0.221711892796673,0.236446493348737,0.250414858175578,0.263630841743207,0.276114438202752,0.28788943834193,0.298981714910213,0.309417963761942,0.319224771665673,0.32842791323713,0.337051802095977,0.34511903724746
656,2.96439387504748e-323,8.83834565805569e-11,7.45114354042257e-06,0.000350501584447826,0.00243321909319463,0.00780507794437617,0.0169863021277154,0.0295961855153215,0.0448604608889143,0.0619551198169597,0.0801597945293083,0.0989011712011916,0.117747368672564,0.136385355074496,0.154595686947893,0.172229987998396,0.189192632653656,0.205426519304968,0.22090229700666,0.235610326686134,0.249554735504915,0.262749042939409,0.275212953418934,0.286970008055192,0.298045864854949,0.308467035123651,0.318259947015441,0.32745023870688,0.33606220626761,0.344118347178344
657,2.96439387504748e-323,8.43550246092038e-11,7.27440133631617e-06,0.000344825354848215,0.00240306286592946,0.0077262002842515,0.0168405295042113,0.029374321340863,0.0445605096913715,0.0615796502159194,0.0797138236569529,0.0983907655811053,0.117178810387805,0.135764685524341,0.153928483317221,0.171521275771924,0.188446873866081,0.204647640342242,0.220093734875821,0.234775081832758,0.248695424702578,0.261867948957104,0.274312069995824,0.286051079729554,0.297110421737857,0.307516422976351,0.31729535310019,0.326472713903758,0.335072683924934,0.343117659115239
658,2.96439387504748e-323,8.05054738625251e-11,7.10162688512056e-06,0.000339233415550911,0.00237323770555569,0.00764800261281163,0.016695781083173,0.029153759346561,0.0442620544289323,0.0612057910280833,0.0792695118240339,0.0978820164954006,0.116611868139309,0.13514556426406,0.153262741383893,0.170813926209394,0.187702371075279,0.2038699066446,0.219286205841504,0.233940758389134,0.247836925493071,0.260987559612974,0.273411787816851,0.285132653295173,0.296175385520374,0.306566127301135,0.316330989912241,0.325495338825551,0.334083235067671,0.342116973058144
659,2.96439387504748e-323,7.68270662191627e-11,6.93273588566904e-06,0.00033372461843648,0.00234374038863532,0.00757047991510434,0.0165520509398964,0.0289344934901125,0.0439650894504284,0.0608335372516905,0.0788268547674876,0.0973749204098767,0.116046539060492,0.134527989011392,0.152598459361466,0.170107937935463,0.186959123240399,0.203093317438826,0.218479709341189,0.233107355955857,0.246979237600931,0.260107874723718,0.272512106765453,0.284214728682212,0.29524075616394,0.305616148079095,0.315366857443913,0.324518113470048,0.333093859695543,0.341116289007059
660,2.96439387504748e-323,7.33123896407547e-11,6.7676457319535e-06,0.000328297829734807,0.00231456771959495,0.00749362720789275,0.0164093331780147,0.0287165177515298,0.0436696091210214,0.0604628838963807,0.0783858482319498,0.0968694737953976,0.115482820288027,0.133911957486124,0.151935635464755,0.169403309575545,0.186217129321029,0.202317871951951,0.217674244812496,0.23227487413359,0.246122360750734,0.259228894106051,0.271613026725072,0.283297305820836,0.294306533629993,0.304666485291326,0.314402955687527,0.323541037835035,0.332104557808273,0.340115606961984
661,2.96439387504748e-323,6.99543447867766e-11,6.60627548086307e-06,0.000322951929860494,0.00228571653051179,0.0074174395394831,0.0162676219293858,0.0284998261330745,0.0433756078221663,0.0600938259831751,0.0779464879697453,0.0963656731278872,0.114920708961842,0.133297467410089,0.151274267909837,0.168700039755811,0.185476388277205,0.201543569411258,0.21686981169318,0.231443312523073,0.245266294667086,0.258350617576706,0.27071454757916,0.282380384641211,0.293372717879974,0.303717138918919,0.313439284635405,0.3225641119183,0.331115329405583,0.339114926922919
662,2.96439387504748e-323,6.67461321645567e-11,6.44854582050398e-06,0.000317685813249989,0.00225718368090103,0.00734191198955318,0.0161269113539802,0.0282844126591917,0.0430830799515749,0.0597263585444578,0.077508769740878,0.0958635148883241,0.114360202225115,0.132684516507172,0.150614354914049,0.167998127103187,0.184736899069399,0.20077040904428,0.216066409421133,0.230612670725111,0.244411039074634,0.257473044952429,0.269816669211171,0.281463965073506,0.292439308875324,0.30276810894297,0.312475844279866,0.321587335717631,0.330126174487197,0.338114248889864
663,2.96439387504748e-323,6.36812397936444e-11,6.29437903909054e-06,0.000312498388200418,0.00222896605750471,0.00726703966898173,0.0159871956397694,0.0280702713764447,0.0427920199231806,0.0593604766239557,0.0770726893130211,0.0953629955627372,0.113801297224276,0.1320731025033,0.149955894695988,0.167297570245357,0.183998660658531,0.1999983900788,0.215264037434385,0.229782948340586,0.243556593698054,0.256596176049984,0.268919391504571,0.280548047047894,0.291506306577484,0.301819395344572,0.311512634613231,0.320610709230816,0.329137093052836,0.33711357286282
664,2.47032822920623e-323,6.07534313644633e-11,6.14369899439761e-06,0.000307388576710141,0.00220106057408204,0.00719281771967834,0.0158484690026146,0.0278573963534491,0.0425024221671013,0.05899617527672,0.076638242461508,0.0948641116422011,0.113243991109002,0.131463223126445,0.149298885475508,0.166598367810761,0.183261672005959,0.199227511742853,0.2144626951711,0.228954144970447,0.242702958262062,0.255720010686151,0.26802271434283,0.279632630494549,0.290573710947899,0.300870998104818,0.310549655627823,0.319634232455643,0.328148085102224,0.336112898841785
665,2.47032822920623e-323,5.79567348719659e-11,5.99643108376485e-06,0.000302355314320977,0.0021734641712011,0.00711924131441453,0.0157107256861558,0.0276457816808079,0.042214281129604,0.0586334495691072,0.0762054249693213,0.0943668596228295,0.112688281032212,0.130854876106623,0.148643325473721,0.165900518428596,0.182525932073485,0.198457773264721,0.21366238206958,0.228126260215715,0.241850132491407,0.254844548677727,0.267126637609424,0.278717715343649,0.28964152194801,0.299922917204803,0.30958690731596,0.318657905389898,0.327159150635082,0.33511222682676
666,2.47032822920623e-323,5.52854317057313e-11,5.8525022146435e-06,0.000297397549962094,0.00214617381603209,0.00704630565665527,0.0155739599617011,0.0274354214710462,0.0419275912730681,0.058272294578759,0.0757742326270838,0.0938712360057723,0.112134164150071,0.130248059175893,0.147989212912998,0.165204020728813,0.181791439823351,0.197689173872941,0.212863097568263,0.227299293677485,0.240998116110873,0.253969789841523,0.266231161187839,0.277803301525372,0.288709739539262,0.298975152625621,0.308624389669964,0.31768172803137,0.326170289651134,0.334111556817745
667,2.47032822920623e-323,5.27340461786565e-11,5.71184077567628e-06,0.000292514245795564,0.00211918650214183,0.00697400598039153,0.0154381661281166,0.0272263098585465,0.0416423470759502,0.0579127053945847,0.0753446612330484,0.0933772372972097,0.111581637621983,0.129642770068353,0.147336546016966,0.164508873342118,0.181058194218243,0.196921712796295,0.212064841105725,0.226473244956919,0.24014690884528,0.253095733994367,0.265336284961565,0.276889388969901,0.287778363683101,0.298027704348368,0.307662102682156,0.316705700377846,0.325181502150102,0.333110888814741
668,2.47032822920623e-323,5.02973354770625e-11,5.57437660830127e-06,0.000287704377063538,0.00209249924928982,0.00690233754997354,0.0153033385117164,0.0270184409994835,0.0413585430327477,0.0575546771167406,0.0749167065930881,0.0928848600083469,0.111030698610588,0.129039006520144,0.146685323010511,0.163815074899976,0.180326194221288,0.196155389263819,0.211267612120676,0.225648113655253,0.239296510419482,0.252222380953105,0.2644420088141,0.27597597760742,0.286847394340973,0.297080572354137,0.306700046344857,0.315729822427114,0.324192788131709,0.332110222817746
669,2.47032822920623e-323,4.79702800157105e-11,5.44004097887099e-06,0.000282966931937053,0.00206610910322562,0.00683129565994481,0.0151694714661535,0.0268118090717598,0.0410761736539634,0.0571982048566126,0.0744903645206869,0.0923941006554102,0.110481344281764,0.128436766269444,0.146035542119771,0.163122624034603,0.179595438796053,0.195390202504798,0.210471410051964,0.224823899373794,0.238446920558369,0.251349730534597,0.263548332628947,0.275063067368118,0.285916831474323,0.296133756624024,0.305738220650388,0.314754094176962,0.323204147595676,0.331109558826761
670,2.47032822920623e-323,4.57480741818279e-11,5.30876655127733e-06,0.000278300911366429,0.00204001313548762,0.00676087563487689,0.0150365593723103,0.0266064082749409,0.040795233466069,0.0568432837367954,0.0740656308369294,0.0919049557596417,0.10993357180462,0.127836047056469,0.145387201572144,0.162431519378971,0.178865926906548,0.194626151748767,0.209676234338574,0.224000601713919,0.237598138986866,0.25047778255572,0.26265525628962,0.274150658182183,0.284986675044601,0.295187257139124,0.304776625591069,0.313778515625177,0.322215580541728,0.330108896841787
671,2.47032822920623e-323,4.36261174528766e-11,5.18048736007436e-06,0.000273705328933273,0.00201420844320324,0.00669107282920507,0.0149045966381901,0.0264022328301916,0.0405157170114704,0.0564899088910751,0.0736425013704909,0.0914174218472939,0.109387378351496,0.127236846623473,0.14474029959628,0.161741759566809,0.178137657517224,0.19386323622551,0.208882084419627,0.223178220277077,0.236750165429934,0.249606536833367,0.261762779679635,0.273238749979808,0.284056925013253,0.294241073880533,0.303815261159223,0.312803086769547,0.321227086969585,0.329108236862822
672,2.47032822920623e-323,4.16000058733617e-11,5.05513878408983e-06,0.000269179210704034,0.0019886921488905,0.00662188262706464,0.0147735776988085,0.026199276980211,0.0402376188484712,0.0561380754644096,0.0732209719576283,0.0909314954496254,0.108842761097961,0.126639162714744,0.144094834422084,0.161053343232596,0.177410629592973,0.193101455165063,0.208088959734379,0.222356754664787,0.235902999612566,0.248735993184447,0.260870902682518,0.272327342691188,0.283127581341729,0.293295206829346,0.302854127347169,0.31182780760786,0.320238666878972,0.328107578889868
673,2.47032822920623e-323,3.96655238765512e-11,4.93265752051733e-06,0.000264721595085131,0.0019634614002609,0.00655330044212812,0.0146434970160856,0.0259975349891692,0.0399609335512378,0.0557877786129092,0.0728010384421698,0.0904471731028959,0.108299717222808,0.126042993076605,0.143450804280716,0.16036626901157,0.176684842099129,0.192340807797711,0.207296859722224,0.221536204478641,0.235056641259793,0.247866151425886,0.259979625181801,0.27141643624652,0.28219864399148,0.292349655966659,0.301893224147229,0.310852678137903,0.31925032026961,0.327106922922923
674,2.47032822920623e-323,3.78186364375144e-11,4.81298155948074e-06,0.00026033153267962,0.00193851337002372,0.00648532171744309,0.0145143490787379,0.0257970011426428,0.0396856557097633,0.0554390135038184,0.0723826966755054,0.0899644513483612,0.107758243908055,0.125448335457412,0.14280820740459,0.159680535539719,0.175960294001467,0.191581293353989,0.206505783822692,0.2207165693203,0.234211090096682,0.246997011374624,0.259088947061021,0.270506030576005,0.281270112923956,0.291404421273568,0.300932551551724,0.309877698357464,0.318262047141222,0.326106268961988
675,1.97626258336499e-323,3.60554815444102e-11,4.69605015906255e-06,0.000256008086145377,0.00191384525569164,0.0064179419252709,0.0143861284021718,0.0255976697475514,0.0394117799298325,0.0550917753154971,0.071965942516577,0.0894833267322686,0.10721833833894,0.124855187607555,0.14216704202737,0.158996141453787,0.175236984266201,0.190822911064682,0.205715731475449,0.2198978487915,0.233366345848331,0.246128572847621,0.258198868203725,0.269596125609845,0.280341988100608,0.290459502731169,0.299972109552976,0.308902868264331,0.317273847493531,0.325105617007063
676,1.97626258336499e-323,3.4372362975459e-11,4.58180382078857e-06,0.000251750330054811,0.0018894542793877,0.0063511565669261,0.0142588295283756,0.0253995351320943,0.0391393008329861,0.0547460592374008,0.0715507718318687,0.0890037958058513,0.10667999770392,0.124263547279452,0.141527306383977,0.15831308539127,0.174514911859988,0.190065660160824,0.204926702120299,0.219080042494043,0.232522408239877,0.245260835661849,0.257309388493464,0.268686721278244,0.279414269482889,0.289514900320558,0.299011898143305,0.307928187856292,0.316285721326259,0.324104967058149
677,1.97626258336499e-323,3.27657433695127e-11,4.47018426556078e-06,0.000247557350756059,0.00186533768765363,0.00628496117261658,0.0141324470258139,0.0252025916456865,0.0388682130564858,0.0544018604700629,0.0711371804953975,0.0885258551253245,0.106143219194669,0.123673412227553,0.14088899871058,0.157631365990418,0.173794075749926,0.189309539873701,0.20413869519718,0.218263150029805,0.23167927699649,0.244393799634299,0.256420507813798,0.267777817511411,0.278486957032253,0.288570614022833,0.298051917315033,0.306953657131134,0.315297668639128,0.323104319115244
678,1.97626258336499e-323,3.12322375786041e-11,4.36113441003056e-06,0.000243428246235672,0.00184149275125949,0.00621935130128457,0.0140069754893204,0.0250068336588957,0.0385985112532788,0.0540591742250749,0.0707251643887029,0.0880495012518797,0.105608000006074,0.123084780208337,0.1402521172446,0.156950981890234,0.173074474903552,0.188554549434845,0.203351710146168,0.217447171000734,0.230836951843376,0.243527464581976,0.255532226048291,0.266869414239556,0.277560050710153,0.287626643819091,0.297092167060481,0.305979276086644,0.314309689431862,0.322103673178349
679,1.97626258336499e-323,2.97686062913046e-11,4.25459834340484e-06,0.000239362125982764,0.00181791676501455,0.00615432254044833,0.013882409539993,0.0248122555633793,0.0383301900919625,0.0537179957250684,0.0703147194008375,0.0875747307516803,0.105074337336233,0.122497648980309,0.139616660224712,0.156271931730475,0.172356108288844,0.187800688076043,0.202565746407474,0.216632105008847,0.229995432505777,0.242661830321904,0.254644543080518,0.265961511392891,0.276633550478043,0.286682989690427,0.296132647371971,0.305005044720612,0.313321783704183,0.321103029247464
680,1.97626258336499e-323,2.83717499161502e-11,4.15052130467763e-06,0.000235358110854621,0.00179460704757964,0.00608987050604455,0.0137587438250875,0.0246188517718214,0.0380632442567496,0.053378320203696,0.0699058414283575,0.0871015401958571,0.104542228386454,0.121912016304002,0.138982625890839,0.155594214151647,0.171638974874222,0.187047955029327,0.201780803421448,0.215817951656233,0.229154718708966,0.24179689667112,0.253757458794057,0.265054108901633,0.275707456297381,0.28573965161794,0.295173358241822,0.304030963030823,0.312333951455813,0.320102387322589
681,1.97626258336499e-323,2.7038702714807e-11,4.04884966027945e-06,0.000231415332943743,0.00177156094128063,0.00602599084227158,0.0136359730179124,0.0244266167178696,0.0377976684474329,0.0530401429056123,0.0694985263753129,0.086629926160502,0.104011670361252,0.121327879941974,0.138350012484152,0.154917827795013,0.170923073628544,0.186296349526982,0.200996880628572,0.215004710545052,0.228314810178257,0.24093266344668,0.252870973072495,0.264147206695997,0.274781768129622,0.284796629582727,0.294214299662359,0.303057031015067,0.311346192686476,0.319101747403724
682,1.97626258336499e-323,2.57666271750561e-11,3.94953088213761e-06,0.000227532935446312,0.00174877581192334,0.00596267922143336,0.0135140918177249,0.0242355448560727,0.03753345737935,0.0527034590864555,0.0690927701532376,0.0861598852266647,0.103482660468345,0.120745237658807,0.137718818247076,0.154242771302584,0.170208403521111,0.185545870801539,0.200213977469468,0.214192381277536,0.227475706638995,0.240069130465654,0.251985085799424,0.263240804706205,0.273856485936223,0.283853923565886,0.2932554716259,0.30208324867113,0.310358507395893,0.318101109490869
683,1.97626258336499e-323,2.45528086140465e-11,3.85251352613985e-06,0.000223710072532076,0.00172624904860961,0.00589993134378403,0.0133930949496253,0.024045630661818,0.0372706057833489,0.0523682640128288,0.06868856868114,0.0856914139803473,0.102955195918654,0.120164087221106,0.137089041423281,0.153569043317124,0.169494963521662,0.184796518085783,0.199432093384893,0.213380963455986,0.226637407816561,0.239206297545129,0.251099796858444,0.262334902862481,0.272931609678643,0.282911533548514,0.292296874124769,0.301109615996801,0.309370895583787,0.317100473584024
684,1.97626258336499e-323,2.3394650002651e-11,3.75774721099492e-06,0.00021994590921563,0.00170397806355482,0.00583774293737346,0.0132729771644537,0.0238568686312692,0.0370091084057527,0.0520345529622815,0.068285917885493,0.0852245090124991,0.1024292739263,0.1195844263975,0.136460680257687,0.152896642482151,0.168782752600377,0.184048290612744,0.198651227815741,0.212570456682777,0.225799913436371,0.238344164502208,0.250215106133161,0.261429501095048,0.272007139318341,0.281969459511709,0.291338507151286,0.300136132989867,0.308383357249881,0.316099839683189
685,1.97626258336499e-323,2.22896670021022e-11,3.66518259748233e-06,0.00021623962122907,0.00168196029190646,0.00577610975789326,0.0131537332386859,0.0236692532813034,0.0367489600083249,0.0517023212232905,0.0678848137002253,0.0847591669190122,0.1019048917086,0.119006252958635,0.135833732996461,0.152225567441931,0.168071769727876,0.183301187615706,0.19787138020304,0.211760860560352,0.224963223223878,0.237482731154011,0.24933101350719,0.260524599334136,0.271083074816775,0.28102770143657,0.290380370697772,0.299162799648116,0.307395892393898,0.315099207788363
686,1.97626258336499e-323,2.1235483204437e-11,3.57477136808545e-06,0.000212590394896029,0.00166019319156416,0.00571502758852375,0.0130353579743297,0.0234827791494502,0.0364901553682343,0.0513715640952414,0.0674852520667102,0.0842953843007164,0.101382046486066,0.118429564677181,0.135208197887019,0.151555816841484,0.167362013875219,0.1825552083282,0.197092549987956,0.210952174691228,0.224127336904567,0.236621997317673,0.248447518864151,0.259620197509975,0.270159416135407,0.280086259304196,0.289422464756551,0.298189615969336,0.306408501015559,0.314098577899548
687,1.97626258336499e-323,2.02298255686027e-11,3.48646620700048e-06,0.000208997427007069,0.00163867424300087,0.00565449223978149,0.0129178461988223,0.0232974407938286,0.0362326892780208,0.05104227688841,0.0670872289337574,0.0838331577633745,0.100860735482405,0.117854359327824,0.134584073178022,0.150887389326579,0.166653484013905,0.181810351984005,0.196314736611792,0.210144398677991,0.22329225420396,0.235761962810345,0.247564622087669,0.258716295552797,0.269236163235699,0.279145133095685,0.288464789319942,0.297216581951314,0.305421183114589,0.313097950016742
688,1.97626258336499e-323,1.92705200443949e-11,3.40022078051521e-06,0.000205459924696407,0.00161740094908526,0.00559449954936769,0.0128011927649273,0.023113232793086,0.0359765565455605,0.0507144549239442,0.0666907402576027,0.0833724839176775,0.100340955924511,0.117280634687269,0.133961357119378,0.150220283543736,0.165946179115875,0.181066617817153,0.195537939515985,0.209337532123299,0.222457974847614,0.234902627449195,0.24668232306138,0.257812893392839,0.268313316079111,0.278204322792135,0.287507344380268,0.296243697591838,0.304433938690708,0.312097324139947
689,1.97626258336499e-323,1.83554873767061e-11,3.31598971775094e-06,0.00020197710531998,0.00159637083490549,0.00553504538201714,0.0126853925506322,0.0229301497463361,0.035721751994031,0.0503880935338448,0.0662957820018982,0.0829133593792393,0.099822705042467,0.116708388534235,0.13334004796224,0.149554498140228,0.165240098153506,0.180324005061922,0.194762158142109,0.20853157462988,0.22162449856112,0.234043991051408,0.245800621668924,0.256909990960339,0.267390874627107,0.277263828374647,0.286550129929851,0.295270962888696,0.303446767743639,0.311096700269161
690,1.97626258336499e-323,1.74827390828506e-11,3.23372859176112e-06,0.000198548196334819,0.00157558144759405,0.00547612562934811,0.0125704404590464,0.0227481862730978,0.0354682704618768,0.0500631880609473,0.0659023501377034,0.082455780768593,0.0993059800695416,0.11613761864946,0.132720143959008,0.148890031764073,0.164535240099617,0.179582512952842,0.193987391931877,0.207726525800536,0.220791825070106,0.233186053434183,0.244919517793947,0.256007588185537,0.266468838841152,0.276323649824319,0.285593145961012,0.294298377839675,0.302459670273107,0.310096078404385
691,1.48219693752374e-323,1.66503735960203e-11,3.15339390098068e-06,0.000195172435179734,0.00155503035615395,0.00541773620971272,0.0124563314182997,0.0225673370132336,0.0352161068027752,0.0497397338589032,0.0655104406434752,0.0819997447111845,0.0987907782421862,0.115568322815693,0.132101643363324,0.148226883064044,0.163831603927467,0.17884214072469,0.193213640327133,0.206922385238135,0.219959954100233,0.232328814414736,0.244039011320106,0.255105684998677,0.265547208682708,0.27538378712225,0.284636392466072,0.293325942442564,0.301472646278831,0.309095458545619
692,1.48219693752374e-323,1.58565725681939e-11,3.0749430510197e-06,0.000191849069157286,0.00153471515128605,0.00535987306804821,0.0123430603814404,0.0223875966268883,0.0349652558856013,0.0494177262921619,0.0651200495050577,0.0815452478373688,0.0982770968000331,0.115000498817698,0.131484544430077,0.147565050689662,0.163129188610753,0.178102887612495,0.19244090276986,0.206119152545622,0.219128885377198,0.231472273810301,0.24315910213106,0.254204281330004,0.264625984113242,0.274444240249541,0.283679869437354,0.29235365669515,0.300485695760537,0.308094840692863
693,1.48219693752374e-323,1.50995973260821e-11,2.99833433679553e-06,0.000188577355317033,0.00151463344521763,0.00530253217572878,0.0122306223263349,0.0222089597944282,0.0347157125943944,0.0490971607359515,0.064731172715674,0.0810922867824049,0.0977649329858928,0.11443414444225,0.130868845415399,0.146904533291197,0.16242799312361,0.177364752851532,0.191669178702179,0.205316827326008,0.218298618626734,0.230616431438125,0.242279790110477,0.253303377109767,0.26370516509422,0.273505009187291,0.28272357686718,0.291381520595221,0.299498818717945,0.307094224846117
694,1.48219693752374e-323,1.43777854739467e-11,2.92352692499731e-06,0.000185356560340053,0.00149478287153218,0.00524570953041829,0.0121190122555665,0.0220314212163804,0.034467471828323,0.0487780325762614,0.0643438062759154,0.080640858186451,0.0972542840457516,0.113869257478134,0.130254544576663,0.146245329519669,0.161728016440615,0.176627735677327,0.190898467566343,0.204515409182378,0.217469153574608,0.229761287115473,0.241401075142032,0.252402972268217,0.262784751587109,0.2725660939166,0.28176751474787,0.290409534140564,0.298512015150779,0.30609361100538
695,1.48219693752374e-323,1.36895476373677e-11,2.85048083687708e-06,0.000182185960424703,0.00147516108500031,0.00518940115592346,0.0120082251963352,0.0218549756133712,0.0342205285016508,0.048460337209823,0.0639579461937326,0.0801909586945594,0.0967451472287698,0.113305835716147,0.129641640172488,0.145587438026848,0.161029257536782,0.175891835325655,0.190128768804744,0.203714897717888,0.216640489946621,0.228906840659625,0.240522957109407,0.251503066735607,0.261864743553377,0.271627494418569,0.280811683071748,0.289437697328968,0.297525285058761,0.305092999170654
696,1.48219693752374e-323,1.30333643422718e-11,2.77915693136176e-06,0.000179064841173635,0.00145576576141193,0.005133603102048,0.0118982562003578,0.0216796177260667,0.0339748775437027,0.0481440700440915,0.0635735884844255,0.0797425849566721,0.0962375197872787,0.112743876949093,0.129030130462732,0.14493085746525,0.160331715387565,0.17515705103254,0.189360081859908,0.202915292535762,0.215812627468611,0.22805309188788,0.239645435896289,0.250603660442193,0.260945140954492,0.270689210674299,0.279856081831135,0.28846601015822,0.296538628441614,0.304092389341937
697,1.48219693752374e-323,1.2407783023751e-11,2.70951688848035e-06,0.000175992497482029,0.00143659459740954,0.00507831144444727,0.0117891003437679,0.021505342315111,0.0337305138988304,0.047829226497228,0.0631907291706342,0.0792957336276158,0.0957313989767784,0.112183378971783,0.128420013708496,0.144275586488144,0.159635388968857,0.174423382034255,0.188592406174501,0.202116593239299,0.214985565866451,0.227200040617549,0.238768511386374,0.249704753318234,0.260025943751924,0.269751242664889,0.278900711018353,0.287494472626108,0.29555204529906,0.30309178151923
698,1.48219693752374e-323,1.18114151594231e-11,2.64152319310078e-06,0.000172968233427043,0.00141764531032277,0.00502352228448367,0.011680752727017,0.0213321441610671,0.0334874325263783,0.0475158019980807,0.0628093642823293,0.078850401367097,0.0952267820559359,0.111624339581035,0.127811288172124,0.143621623749542,0.158940277256987,0.173690827567321,0.187825741191319,0.201318799431867,0.214159304866048,0.226347686665963,0.237892183463363,0.248806345293991,0.259107151907142,0.268813590371441,0.277945570625723,0.286523084730419,0.294565535630822,0.302091175702533
699,1.48219693752374e-323,1.1242933522286e-11,2.57513911897085e-06,0.000169991362158473,0.001398915638004,0.00496923174908284,0.0115732084747749,0.021160018064356,0.0332456284006501,0.0472037919861665,0.0624294898568025,0.0784065848396972,0.0947236662865821,0.111066756575673,0.127203952117197,0.14296896790421,0.158246379228727,0.172959386868511,0.1870600863533,0.200521910716905,0.213333844193344,0.225496029850467,0.237016452010965,0.247908436299727,0.258188765381619,0.267876253775056,0.276990660645569,0.285551846468942,0.293579099436622,0.301090571891846
700,1.48219693752374e-323,1.07010695482221e-11,2.51032871305807e-06,0.000167061205790596,0.00138040333866518,0.00491543599059032,0.0114664627358315,0.0209889588451969,0.0330050965108739,0.0468931919116532,0.0620511019386565,0.0779642807148686,0.0942220489337099,0.110510627756523,0.126598003808538,0.142317617607657,0.157553693861285,0.172229059174842,0.186295441103514,0.199725926697923,0.212509183574317,0.224645069988422,0.236141316912896,0.247011026265709,0.257270784136825,0.266939232856835,0.276035981070211,0.284580757839464,0.292592736716184,0.300089970087168
701,1.48219693752374e-323,1.01846108134953e-11,2.44705678018303e-06,0.000164177095295198,0.0013621061907158,0.00486213118662916,0.0113605106829982,0.0208189613435472,0.0327658318611692,0.0465839972353407,0.0616741965797963,0.0775234856669283,0.0937219272654715,0.109955950926417,0.125993441512211,0.141667571516144,0.156862220132307,0.171499843723585,0.185531804885169,0.198930846978504,0.211685322734981,0.223794806897206,0.235266778052878,0.246114115122206,0.256353208134234,0.266002527597881,0.275081531891973,0.283609818839773,0.291606447469229,0.299089370288501
702,1.48219693752374e-323,9.69239861777084e-12,2.385288867941e-06,0.00016133837039577,0.00134402199260199,0.00480931353995799,0.0112553475130101,0.020650020419043,0.0325278294705125,0.0462762034286431,0.0612987698394191,0.0770841963750546,0.0932232985531764,0.109402723890186,0.125390263495516,0.141018828286676,0.156171957019879,0.170771739752257,0.184769177141608,0.198136671162298,0.210862261401381,0.222945240394212,0.23439283531464,0.245217702799488,0.255436037335318,0.265066137979293,0.274127313103175,0.282639029467657,0.29062023169548,0.298088772495843
703,1.48219693752374e-323,9.22332566836409e-12,2.32499125190681e-06,0.000158544379462857,0.00132614856264676,0.00475697927832991,0.0111509684464278,0.0204821309509393,0.0322910843727036,0.04596980597357,0.0609248177840052,0.0766464095232813,0.0927261600712889,0.108850944454664,0.124788468026993,0.140371386577007,0.155482903502524,0.170044746498624,0.18400755731631,0.197343398853029,0.210039999299602,0.222096370296852,0.233519488581918,0.24432178922783,0.254519271701553,0.264130063982175,0.273173324696141,0.281668389720903,0.28963408939466,0.297088176709195
704,1.48219693752374e-323,8.77633386159168e-12,2.26613092111801e-06,0.000155794479410554,0.00130848373889137,0.00470512465435205,0.0110473687275409,0.0203152878380506,0.0320555916163324,0.0456648003627092,0.0605523364873084,0.0762101218004938,0.0922305090974256,0.108300610428681,0.12418805337642,0.139725245045638,0.154795058559203,0.169318863200702,0.183246944852892,0.196551029654493,0.209218536155761,0.221248196422551,0.232646737738454,0.243426374337507,0.253602911194413,0.263194305587629,0.272219566663193,0.280697899597299,0.288648020566491,0.296087582928557
705,1.48219693752374e-323,8.35041215726658e-12,2.20867556383108e-06,0.000153088035594137,0.0012910253789378,0.00465374594534569,0.0109445436242699,0.0201494859986917,0.0318213462647444,0.0453611820992076,0.0601813220303461,0.0757753299004233,0.0917363429123533,0.107751719623071,0.123589017814813,0.139080402351816,0.154108421169317,0.168594089096754,0.182487339195103,0.195759563170553,0.208397871696011,0.220400718588751,0.231774582667998,0.2425314580588,0.252686955775375,0.262258862776756,0.271266038996652,0.279727559094634,0.287662025210697,0.295086991153929
706,1.48219693752374e-323,7.94459454253209e-12,2.15259355354626e-06,0.00015042442170881,0.00127377135979239,0.0046028394532072,0.0108424884280704,0.0199847203706181,0.031588343396008,0.0450589466967534,0.0598117705013909,0.0753420305216429,0.0912436587999865,0.107204269850659,0.122991359614425,0.138436857155536,0.153422990312703,0.167870423425292,0.181728739786832,0.194968999005146,0.207578005646539,0.219553936612911,0.230903023254306,0.241637040321988,0.251771405405914,0.26132373553066,0.270312741688842,0.278757368210694,0.286676103326999,0.29408640138531
707,1.48219693752374e-323,7.55795808138204e-12,2.09785393529583e-06,0.000147803019689566,0.00125671957771052,0.00455240150426958,0.0107411984538362,0.0198209859109679,0.0313565781028802,0.0447580896795581,0.0594436779959596,0.0749102203675623,0.0907524540473852,0.106658258926273,0.122395077048744,0.137794608117538,0.152738764969637,0.167147865425079,0.180971146072101,0.194179336762281,0.20675893773357,0.218707850312506,0.230032059381141,0.240743121057357,0.250856260047508,0.260388923830443,0.269359674732083,0.277787326943268,0.285690254915119,0.293085813622701
708,1.48219693752374e-323,7.18962104636053e-12,2.04442641219146e-06,0.000145223219612153,0.00123986794804241,0.00450242844916461,0.0106406690398036,0.0196582775962019,0.0311260454927736,0.0444586065823382,0.0590770406168055,0.0744798961464234,0.0902627259447523,0.10611368466673,0.121800168392495,0.137153653899309,0.152055744120831,0.166426414335124,0.180214557495069,0.193390576046033,0.20594066768336,0.217862459505025,0.229161690932273,0.239849700195193,0.249941519661637,0.259454427657208,0.268406838118699,0.276817435290144,0.284704479974782,0.292085227866102
709,1.48219693752374e-323,6.83874112907314e-12,1.99228133222578e-06,0.000142684419595117,0.00122321440508006,0.00445291666268582,0.0105408955474553,0.0194965904220455,0.0308967406877229,0.0441604929502969,0.0587118544739073,0.0740510545712952,0.0897744717854315,0.105570544890846,0.121206631921639,0.136513993163082,0.151373926747437,0.165706069394685,0.179458973500032,0.192602716460554,0.205123195222204,0.217017764007978,0.228291917791479,0.238956777665785,0.249027184209778,0.258520246992058,0.267454231841012,0.275847693249109,0.283718778505709,0.291084644115513
710,1.48219693752374e-323,6.50451372627563e-12,1.94138967532378e-06,0.000140186025702932,0.00120675690190519,0.00440386254365199,0.0104418733614253,0.0193359194034299,0.0306686588243514,0.0438637443391068,0.0583481156844611,0.0736236923600689,0.0892876888659048,0.105028837419426,0.120614465913371,0.135875624571835,0.150693311831043,0.16498682984327,0.17870439353142,0.191815757610063,0.204306520076428,0.216173763638885,0.227422739842542,0.238064353399424,0.248113253653412,0.257586381816097,0.266501855891345,0.274878100817951,0.282733150507622,0.290084062370933
711,1.48219693752374e-323,6.18617029843672e-12,1.89172304063948e-06,0.000137727451850192,0.00119049341023836,0.0043552625147713,0.0103435978894036,0.0191762595744337,0.0304417950538379,0.0435683563148908,0.0579858203728699,0.0731978062354539,0.0888023744857904,0.104488560075269,0.120023668646121,0.135238546789291,0.150013898353676,0.164268694920633,0.1779508170338,0.191029699098852,0.203490641972398,0.215330458215287,0.226554156969253,0.237172427326405,0.247199727954019,0.256652832110428,0.265549710262019,0.273908657994457,0.281747595980245,0.289083482632364
712,1.48219693752374e-323,5.88297679779369e-12,1.84325363409359e-06,0.000135308119706858,0.00117442192028905,0.00430711302250627,0.0102460645620416,0.0190176059882245,0.0302161445418832,0.0432743244542051,0.0576249646707348,0.0727733929249721,0.0883185259478402,0.103949710683164,0.119434238399552,0.13460275847992,0.149335685297798,0.16355166386678,0.177198243451875,0.190244540531281,0.202675560636509,0.214487847554738,0.225686169055408,0.236280999377024,0.246286607073081,0.255719597856156,0.264597794945357,0.272939364776416,0.2807621149233,0.288082904899804
713,1.48219693752374e-323,5.59423216303963e-12,1.79595425614773e-06,0.000132927458604556,0.00115854044060692,0.0042594105369392,0.0101492688328575,0.0188599537170008,0.0299917024686772,0.0429816443440203,0.0572655447168453,0.0723504491609538,0.0878361405579372,0.103412287069891,0.118846173454562,0.133968258308937,0.148658671646311,0.162835735921961,0.176446672230481,0.189460281511785,0.201861275795197,0.21364593147481,0.224818775984811,0.235390069481581,0.245373890972081,0.254786679034382,0.263646109933683,0.271970221161616,0.27977670733651,0.287082329173253
714,1.48219693752374e-323,5.3192668778965e-12,1.7497982898111e-06,0.000130584905443906,0.00114284699793403,0.00421215155163838,0.0100532061781427,0.0187032978519342,0.0297684640288657,0.0426903115817042,0.0569075566571701,0.0719289716805328,0.0873552156250935,0.102876287064215,0.118259472093281,0.133335044942299,0.147982856382553,0.162120910326678,0.175696102814595,0.188676921644868,0.201047787174929,0.212804709793092,0.223951977641274,0.234499637570378,0.244461579612502,0.253854075626213,0.262694655219317,0.271001227147845,0.278791373219597,0.286081755452713
715,1.48219693752374e-323,5.05744159093587e-12,1.70475968887526e-06,0.000128279904602868,0.0011273396370582,0.00416533258352488,0.00995787209686711,0.0185476335031112,0.029546424431517,0.0424003217750032,0.0565509966448479,0.0715089572256413,0.0868757484614481,0.102341708496892,0.11767413259907,0.13270311704671,0.147308238490297,0.16140718632168,0.174946534649325,0.187894460535104,0.200235094502209,0.211964182327186,0.223085773908613,0.233609703573719,0.243549672955827,0.252921787612753,0.261743430794584,0.270032382732889,0.277806112572283,0.285081183738182
716,1.48219693752374e-323,4.80814579411845e-12,1.66081296637314e-06,0.00012601190784612,0.00111201642066732,0.00411895017273997,0.00986326211058639,0.0183929557994753,0.0293255789000895,0.042111670542025,0.0561958608401772,0.0710904025430054,0.0863977363822642,0.101808549200663,0.117090153256524,0.132072473289618,0.146634816953757,0.160694563147965,0.174197967179918,0.187112897787139,0.199423197503575,0.211124348894713,0.222220164670653,0.23272026742191,0.242638170963541,0.251989814975105,0.260792436651804,0.269063687914537,0.276820925394292,0.284080614029661
717,9.88131291682493e-324,4.57079655762191e-12,1.61793318325804e-06,0.000123780374235419,0.00109687542920481,0.00407300088251329,0.00976937176334861,0.01823925988877,0.0291059226723983,0.0418243535112199,0.0558421454106078,0.0706733043841407,0.0859211767059268,0.101276807010254,0.116507532351469,0.131443112339214,0.145962590757581,0.159983040046777,0.173450399851755,0.186332233005689,0.1986120959056,0.210285209313308,0.221355149811224,0.231831329045262,0.241727073597131,0.251058157694375,0.259841672783302,0.268095142690577,0.275835811685345,0.28308004632715
718,9.88131291682493e-324,4.34483731862639e-12,1.57609593729879e-06,0.00012158477004097,0.001081914760726,0.0040274812990315,0.00967619662160122,0.0180865409374808,0.0288874510005823,0.0415383663213639,0.0554898465307313,0.0702576595053468,0.085446066753941,0.100746479762373,0.11592626817096,0.130815032864435,0.145291558886856,0.159272616259611,0.172703832110352,0.185552465795544,0.197801789434893,0.209446763400624,0.220490729214166,0.230942888374086,0.240816380818082,0.250126815751667,0.2588911391814,0.267126747058797,0.274850771445166,0.282079480630648
719,9.88131291682493e-324,4.12973672181991e-12,1.5352773521872e-06,0.000119424568653774,0.00106713253075563,0.00398238803130775,0.00958373227409884,0.0179347941307782,0.0286701591510717,0.0412537046215399,0.0551389603822713,0.0698434646677033,0.0849724038509291,0.100217565295716,0.115346359003285,0.130188233534959,0.144621720327102,0.158563291028209,0.171958263401364,0.18477359576156,0.196992277818098,0.208609010974329,0.219626902763322,0.230054945338697,0.239906092587881,0.249195789128088,0.25794083583842,0.266158501016984,0.273865804673477,0.281078916940156
720,9.88131291682493e-324,3.92498750947656e-12,1.49545406685383e-06,0.000117299250498946,0.0010525268721463,0.00393771771105162,0.00949197433181082,0.0177840146724602,0.0284540424045551,0.0409703640711206,0.0547894831540745,0.0694307166370646,0.0845001853246283,0.0996900614509542,0.11476780313796,0.12956271302121,0.143953074064281,0.157855063594561,0.171213693170579,0.183995622508669,0.196183560781893,0.207771951852108,0.218763670342543,0.229167499869412,0.238996208868018,0.248265077804741,0.256990762746685,0.265190404562926,0.272880911370001,0.280078355255674
721,9.88131291682493e-324,3.730105459047e-12,1.45660322498846e-06,0.00011520830295,0.00103809593493799,0.00389346699253977,0.00940091842782938,0.0176341977848958,0.0282390960559464,0.0406883403397501,0.0544414110421012,0.0690194121840554,0.0840294085058885,0.0991639660707451,0.114190598865731,0.128938469994353,0.143285619084786,0.157147933200905,0.170470120863921,0.183218545641869,0.195375638052991,0.206935585851661,0.217901031835689,0.228280551896551,0.23808672961998,0.247334681762734,0.256040919898519,0.264222457694412,0.27189609153446,0.279077795577201
722,9.88131291682493e-324,3.54462836628369e-12,1.4187024647615e-06,0.000113151220244091,0.00102383788621853,0.00384963255248724,0.00931056021727805,0.0174853387089673,0.0280253154143526,0.0404076291073265,0.0540947402494158,0.0686095480840659,0.0835600707286701,0.0986392769997228,0.113614744478572,0.128315503126296,0.14261935437545,0.156441899089728,0.169727545927451,0.182442364766233,0.194568509358142,0.206099912790705,0.217038987126624,0.227394101350436,0.237177654805257,0.246404600983171,0.255091307286243,0.263254660409228,0.270911345166576,0.278077237904738
723,9.88131291682493e-324,3.36811507200382e-12,1.38172990874272e-06,0.000111127503398193,0.00100975090998512,0.00380621108991935,0.00922089537722054,0.0173374327040144,0.0278126958030411,0.0401282260639839,0.0537494669861779,0.0682011211172468,0.0830921693300415,0.0981159920845009,0.113040238269685,0.127693811089693,0.141954278923541,0.155736960503764,0.168985967807363,0.181667079486903,0.193762174424129,0.205264932486973,0.21617753609922,0.22650814816139,0.236268984385339,0.245474835447159,0.254141924902181,0.262287012705163,0.269926672266073,0.277076682238285
724,9.88131291682493e-324,3.20014453066932e-12,1.34566415401374e-06,0.000109136660126218,0.000995833207006813,0.00376319932604419,0.00913191960656951,0.0171904750477768,0.0276012325594072,0.039850126910075,0.0534055874696328,0.0677941280685051,0.0826257016501767,0.0975941091736698,0.112467078533503,0.127073392557937,0.141290391716764,0.155033116685995,0.16824538594999,0.180892689409091,0.19295663297777,0.204430644758213,0.215316678637355,0.225622692259743,0.235360718321719,0.244545385135803,0.253192772738655,0.261319514580004,0.268942072832673,0.276076128577842
725,9.88131291682493e-324,3.04031491903747e-12,1.31048426247071e-06,0.000107178204757057,0.000982082994688008,0.0037205940041258,0.00904362862599616,0.0170444610363382,0.0273909210349411,0.0395733273561528,0.0530630979241018,0.0673885657274991,0.0821606650323532,0.0970736261177964,0.111895263565682,0.126454246205163,0.14062769174326,0.154330366879652,0.167505799801799,0.180119194138082,0.19215188474592,0.203597049422192,0.214456414624916,0.224737733575824,0.234452856575888,0.243616250030211,0.252243850787989,0.260352166031541,0.267957546866098,0.275075576923408
726,9.88131291682493e-324,2.88824278320633e-12,1.2761697513138e-06,0.000105251658153535,0.000968498506932902,0.00367839188935791,0.00895601817783976,0.0168993859840699,0.0271817565951963,0.0392978231229535,0.0527219945809737,0.0669844308886335,0.0816970568229495,0.0965545407694228,0.111324791663106,0.125836370706252,0.139966177991604,0.153628710328213,0.166767208809393,0.179346593279231,0.191347929455467,0.20276414629669,0.213596743945795,0.223853272039964,0.233545399109338,0.242687430111488,0.251295159042505,0.259384967057559,0.266973094366071,0.274075027274984
727,9.88131291682493e-324,2.74356222244733e-12,1.24270058372014e-06,0.000103356547632279,0.000955077994010919,0.00363658976873833,0.00886908402601771,0.0167552452235744,0.0269737346197566,0.0390236099413782,0.0523822736786948,0.066581720351055,0.0812348743714429,0.0960368509830648,0.110755661123887,0.125219764736822,0.13930584945081,0.152928146275404,0.166029612419509,0.178574886437963,0.190544766833334,0.201931935199505,0.212737666483889,0.222969307582499,0.232638345883564,0.241758925360742,0.250346697494527,0.258417917655847,0.265988715332315,0.273074479632569
728,9.88131291682493e-324,2.60592410828325e-12,1.21005715969671e-06,0.000101492406884476,0.000941819722423141,0.00359518445094399,0.0087828219559358,0.0166120341056294,0.0267668505022041,0.0387506835524761,0.0520439314627601,0.0661804309186475,0.0807741150304071,0.0955205546152116,0.110187870247362,0.124604426973236,0.138646705110327,0.1522286739652,0.165293010079023,0.177804073219775,0.189742396606481,0.20110041594845,0.211879182123107,0.222085840133767,0.231731696860061,0.24083073575908,0.249398466136377,0.257451017824194,0.265004409764553,0.272073933996164
729,9.88131291682493e-324,2.4749953373316e-12,1.17822030711005e-06,9.96587758975203e-05,0.00092872197476965,0.00355417276620645,0.00869722777439872,0.016469747999132,0.0265610996500867,0.038479039707426,0.0517069641857037,0.0657805594000272,0.0803147761555099,0.0950056495243238,0.109621417334091,0.123990356092597,0.137988743960038,0.151530292641821,0.164557401234942,0.177034153230234,0.188940818501901,0.200269588361355,0.211021290747359,0.221202869624107,0.230825452000322,0.239902861287608,0.248450464960378,0.256484267560387,0.264020177662506,0.271073390365769
730,9.88131291682493e-324,2.35045811649514e-12,1.14717127288962e-06,9.78552008775403e-05,0.000915783049617873,0.00351355156618822,0.00861229730952107,0.0163283822910426,0.026356477484886,0.038208674167519,0.0513713681070897,0.0653821026085383,0.0798568551055108,0.0944921335708328,0.109056300685861,0.123377550772749,0.137331964990263,0.150833001549737,0.163822785334414,0.17626512607498,0.188140032246624,0.199439452256067,0.210163992240565,0.220320395983862,0.229919611265846,0.238975301927435,0.247502693958855,0.255517666862213,0.263036019025897,0.270072848741384
731,9.88131291682493e-324,2.23200927913811e-12,1.11689171440138e-06,9.6081234172795e-05,0.000903001261371846,0.00347331772385949,0.0085280264106385,0.0161879323863297,0.0261529794419855,0.0379395827041412,0.0510371394935032,0.064985057362248,0.079400349242259,0.0939800046171396,0.108492518605682,0.122766009692277,0.136676367191757,0.150136799933666,0.163089161824717,0.17549699135972,0.187340037567712,0.198610007450446,0.209307286486653,0.219438419143377,0.229014174618128,0.238048057659667,0.246555153124129,0.254551215727461,0.26205193385445,0.269072309123008
732,9.88131291682493e-324,2.11935963094289e-12,1.08736369098885e-06,9.43364341979323e-05,0.00089037494014244,0.00343346813337565,0.00844441094821924,0.0160483937079138,0.0259506009706376,0.0376717610987556,0.0507042746185405,0.0645894204839413,0.0789452559306905,0.0934692605276138,0.107930069397789,0.122155731530508,0.136021949555712,0.149441687038572,0.162356530153269,0.174729748690236,0.186540834192264,0.197781253762371,0.208451173369554,0.218556939033,0.228109142018666,0.237121128465413,0.245607842448523,0.253584914153918,0.261067922147885,0.268071771510641
733,9.88131291682493e-324,2.01223332419533e-12,1.05856965567827e-06,9.26203653590963e-05,0.000877902431618522,0.00339399970995527,0.00836144681377588,0.0159097616966124,0.0257493375339329,0.0374052051428852,0.0503727697628004,0.0641951888011178,0.0784915725388264,0.0929598991685921,0.10736895136764,0.121546714967508,0.135368711073754,0.148747662109669,0.161624889767622,0.173963397672377,0.185742421847416,0.196953191009736,0.207595652773209,0.21767595558308,0.227204513428959,0.23619451432578,0.244660761924362,0.252618762139372,0.260083983905927,0.267071235904285
734,9.88131291682493e-324,1.91036725929792e-12,1.03049244704497e-06,9.09325979798806e-05,0.000865582096939037,0.00335490938975869,0.00827912991977754,0.0157720318110848,0.0255491846087669,0.0371399106380949,0.0500426212138746,0.0638023591459853,0.0780392964377703,0.0924519184083777,0.106809162821913,0.120938958684083,0.134716650737944,0.148054724392415,0.160894240115462,0.173197937912066,0.184944800260334,0.196125819010452,0.206740724581565,0.216795468723971,0.226300288810506,0.235268215221878,0.243713911543968,0.251652759681612,0.259100119128298,0.266070702303938
735,9.88131291682493e-324,1.81351051235969e-12,1.00311528123814e-06,8.92727082281129e-05,0.000853412312566037,0.00331619412976732,0.00819745619956223,0.0156351995277766,0.0253501376858087,0.0368758733959743,0.0497138252663387,0.0634109283554564,0.0775884250017058,0.0919453161172389,0.106250702068512,0.120332461361781,0.134065767540779,0.147362873132519,0.160164580644613,0.172433369015295,0.184147969158224,0.195299137582446,0.205886388678574,0.215915478386028,0.225396468124807,0.234342231134814,0.242767291299665,0.250686906778425,0.25811632781472,0.2650701707096
736,9.88131291682493e-324,1.7214237877587e-12,9.76421744160849e-07,8.76402780434708e-05,0.000841391470158606,0.0032778509076634,0.0081164216072496,0.0154992603408649,0.0251521922694696,0.03661308923812,0.0493863782217432,0.0630208932711428,0.0771389556078947,0.0914400901674079,0.105693567416559,0.119727221682887,0.13341606047519,0.146672107575936,0.159435910803032,0.171669690588128,0.183351928268324,0.194473146543659,0.205032644948197,0.215035984499609,0.224493051333364,0.233416562045696,0.241820901183776,0.249721203427599,0.257132609964916,0.264069641121272
737,9.88131291682493e-324,1.63387889461865e-12,9.503957838026e-07,8.60348950659086e-05,0.000829517976447723,0.00323987672171045,0.00803602211765394,0.0153642097622037,0.0249553438778701,0.0363515539961184,0.0490602763886035,0.0626322507393513,0.076690885636674,0.0909362384330802,0.1051377571764,0.119123238330428,0.132767528534544,0.145982426968869,0.158708230038814,0.170906902236698,0.182556677317907,0.19364784571205,0.204179493274401,0.214156986995073,0.223590038397678,0.232491207935634,0.240874741188623,0.248755649626922,0.256148965578609,0.263069113538954
738,9.88131291682493e-324,1.55065824618445e-12,9.25021702721653e-07,8.44561525648983e-05,0.000817790253112024,0.00320226859063423,0.00795625372619753,0.0152300433212688,0.0247595880428094,0.0360912635115282,0.0487355160823919,0.0622449976110794,0.0762442124714543,0.0904337587904128,0.104583269659599,0.118520509988168,0.132120170712643,0.145293830557767,0.157981537800188,0.170145003567211,0.181762216034283,0.192823234905596,0.20332693354116,0.213278485802785,0.222687429279252,0.231566168785737,0.239928811306532,0.247790245374181,0.25516539465552,0.262068587962645
739,9.88131291682493e-324,1.47155438112371e-12,9.00284150674278e-07,8.29036493694683e-05,0.000806206736654462,0.00316502355350435,0.00787711244882418,0.0150967565651036,0.0245649203097329,0.035832213635863,0.0484120936255273,0.0618591307420091,0.0757989334987172,0.0899326491175238,0.104030103178944,0.117919035340612,0.131473986003723,0.144606317589329,0.157255833535518,0.169383994185943,0.180968544144797,0.191999313942285,0.202474965632455,0.212400480853109,0.221785223939589,0.230641444577114,0.238983111529824,0.246824990667166,0.254181897195373,0.261068064392346
740,9.88131291682493e-324,1.39636950582128e-12,8.76168117388245e-07,8.13769897990355e-05,0.000794765878279857,0.00312813866961643,0.0077985943219133,0.014964345058264,0.0243713362377008,0.0355744002305737,0.0480900053473667,0.0614746469925044,0.0753550461080125,0.0894329072944904,0.103478256048438,0.117318813073004,0.130828973402455,0.1439198873105,0.156531116693305,0.168623873699241,0.180175661376825,0.191176082640127,0.201623589432272,0.211522972076413,0.220883422340193,0.229717035290875,0.238037641850824,0.245859885503662,0.25319847319789,0.260067542828057
741,9.88131291682493e-324,1.32491505677229e-12,8.52658925477935e-07,7.98757835950208e-05,0.000783466143773375,0.00309161101837483,0.0077206954021939,0.0148328043827651,0.0241788313993565,0.0353178191670314,0.0477692475841959,0.0610915432276047,0.0749125476919569,0.0889345312033489,0.102927726583305,0.116719841871326,0.130185131903944,0.14323453896847,0.155807386722184,0.16786464171352,0.179383567457783,0.190353540817143,0.200772804824607,0.210645959403069,0.21998202444257,0.228792940908128,0.237092402261855,0.244894929881459,0.252215122662794,0.259067023269777
742,9.88131291682493e-324,1.25701128221645e-12,8.29742223498443e-07,7.83996458532429e-05,0.000772306013379844,0.00305543769917602,0.00764341176665924,0.0147021301380259,0.0239874013808953,0.0350624663265101,0.0474498166792202,0.0607098163170214,0.0744714356462307,0.0884375187280926,0.10237851309999,0.116122120422296,0.129542460503731,0.14255027181068,0.155084643070925,0.167106297835271,0.178592262115118,0.189531688291374,0.19992261169346,0.209769442763448,0.219081030208225,0.227869161409985,0.23614739275524,0.243930123798345,0.251231845589807,0.258066505717507
743,9.88131291682493e-324,1.19248684219171e-12,8.07403979136066e-07,7.69481969570771e-05,0.000761283981683981,0.00301961583129245,0.00756673951248168,0.0145723179408163,0.0237970417820326,0.034808337600169,0.0471317089825554,0.0603294631351325,0.0740317073695761,0.0879418677546714,0.101830613916151,0.115525647413375,0.12890095819779,0.141867085084818,0.154362885188437,0.166348841671052,0.177801745076316,0.188710524880875,0.19907300992284,0.208893422087927,0.218180439598665,0.226945696777554,0.235202613323303,0.242965467252106,0.250248641978653,0.257065990171246
744,9.88131291682493e-324,1.13117842621957e-12,7.85630472532711e-07,7.5521062511376e-05,0.000750398557491484,0.00298414255375705,0.00749067475692759,0.0144433634252022,0.0236077482159726,0.0345554288890355,0.0468149208512187,0.0599504805609784,0.073593360263795,0.0874475761709905,0.101284027350668,0.114930421532759,0.12826062398253,0.141184978038816,0.153642112523759,0.165592272827492,0.177012016068894,0.187890050403718,0.19822399939676,0.208017897306884,0.217280252575398,0.226022546991947,0.234258063958368,0.242000960240532,0.249265511829052,0.256065476630995
745,9.88131291682493e-324,1.07293038786701e-12,7.64408289741711e-07,7.41178732771424e-05,0.000739648263710995,0.00294901502524827,0.00741521363727293,0.0143152622424925,0.023419516309377,0.0343037361039878,0.0464994486491193,0.0595728654782569,0.0731563917337461,0.0869546418669088,0.100738751723636,0.114336441469381,0.127621456854794,0.140503949920856,0.152922324526069,0.164836590911293,0.176223074820408,0.187070264677991,0.197375579999242,0.207142868350699,0.216380469099931,0.225099712034273,0.233313744652758,0.24103660276141,0.248282455140729,0.255064965096753
746,9.88131291682493e-324,1.01759439546154e-12,7.43724316312606e-07,7.27382651069459e-05,0.000729031637236916,0.00291423042397568,0.00734035231071884,0.0141880100611851,0.0232323417023336,0.0340532551657382,0.0461852887470497,0.0591966147753188,0.0727207991873429,0.0864630627342388,0.100194785356367,0.113743705912913,0.126983455811858,0.139823999979367,0.15220352064468,0.164081795529226,0.175434921058444,0.186251167521797,0.196527751614314,0.206268335149756,0.215481089133774,0.224177191885644,0.232369655398797,0.240072394812528,0.247299471913406,0.254064455568521
747,9.88131291682493e-324,9.65029098265658e-13,7.23565731002535e-07,7.13818788810764e-05,0.000718547228833097,0.00287978594756622,0.00726608695430763,0.0140616025669135,0.0230462200483252,0.0338039820048146,0.0458724375226762,0.058821725345163,0.0722865800355516,0.0859728366667441,0.0996521265713876,0.113152213553765,0.126346619851434,0.139145127463022,0.151485700329038,0.163327886288132,0.174647554510628,0.185432758753256,0.195680514126012,0.205394297634441,0.214582112638436,0.223254986527169,0.231425796188808,0.239108336391673,0.246316562146804,0.253063948046298
748,9.88131291682493e-324,9.15099807446522e-13,7.03919999611851e-07,7.00483604444278e-05,0.000708193603017377,0.00284567881295085,0.00719241376483904,0.0139360354623932,0.0228611470141984,0.0335559125615447,0.04556089136053,0.0584481940854325,0.0718537316923887,0.0854839615601402,0.0991107736924427,0.112561963083082,0.125710947971667,0.138467331620746,0.150768863028728,0.162574862794925,0.173860974904618,0.184615038190505,0.194833867418377,0.204520755735142,0.213683539575429,0.222333095939962,0.230482167015116,0.238144427496635,0.245333725840648,0.252063442530085
749,9.88131291682493e-324,8.6767819120366e-13,6.84774868941637e-07,6.87373605441004e-05,0.000697969337946946,0.00281190625625199,0.00711932895878684,0.0138113044673688,0.0226771182801322,0.033309042786038,0.0452506466519982,0.0580760178984084,0.0714222515749183,0.0849964353120917,0.0985707250444901,0.111972953192748,0.125076439171136,0.137790611701707,0.150053008193467,0.161822724656588,0.173075181968107,0.183798005651697,0.193987811375459,0.203647709382249,0.212785369906264,0.221411520105131,0.229538767870043,0.2371806681252,0.244350962994659,0.251062939019882
750,9.88131291682493e-324,8.22641983444764e-13,6.66118360870934e-07,6.74485347677194e-05,0.000687873025304579,0.00277846553267128,0.00704682877221564,0.0136874053185604,0.0224941295396071,0.0330633686381687,0.0449416997953145,0.0577051936910069,0.0709921371032507,0.0845102558222115,0.0980319789537025,0.111385182575381,0.124443092448852,0.137114966955322,0.149338135273109,0.161071471480177,0.172290175428826,0.182981660954999,0.193142345881311,0.202775158506157,0.211887603592453,0.22049025900379,0.228595598745915,0.236217058275157,0.24336827360856,0.250062437515688
751,9.88131291682493e-324,7.7987470542492e-13,6.47938766551326e-07,6.61815434824604e-05,0.000677903270185689,0.00274535391637808,0.00697490946069805,0.0135643337696113,0.0223121764993742,0.0328188860875589,0.04463404719555,0.0573357183747735,0.0705633857005389,0.0840254209920609,0.0974945337474668,0.110798649924338,0.123810906804263,0.136440396631254,0.148624243717643,0.160321102872815,0.171505955014536,0.182166003918596,0.192297470819997,0.201903103037261,0.21099024059551,0.219569312617049,0.227652659635053,0.235253597944293,0.242385657682073,0.249061938017503
752,9.88131291682493e-324,7.39265399788974e-13,6.30224640716812e-07,6.49360517747708e-05,0.000668058690986214,0.0027125687003984,0.00690356729923204,0.0134420855910343,0.0221312548794241,0.0325755911135609,0.0443276852646047,0.0569675888658788,0.0701359947929774,0.0835419287251468,0.0969583877543834,0.11021335393371,0.123179881237248,0.135766899979414,0.147911332977193,0.159571618441699,0.170722520453037,0.181351034360688,0.191453186075585,0.201031542905961,0.210093280876947,0.21864868092602,0.226709950529784,0.234290287130396,0.241403115214922,0.248061440525328
753,9.88131291682493e-324,7.00708376480581e-13,6.12964796106747e-07,6.37117293907872e-05,0.000658337919291324,0.00268010719650452,0.00683279858215879,0.0133206565701599,0.021951360412956,0.032333479705241,0.044022610421198,0.0566008020851137,0.0697099618097992,0.0830597769269217,0.0964235393042653,0.109629293298326,0.122550014748119,0.135094476249958,0.147199402502018,0.158823017794096,0.169939871472163,0.180536752099494,0.190609491532151,0.200160478042656,0.209196724398281,0.217728363911817,0.22576747142243,0.233327125831256,0.240420646206828,0.247060945039163
754,9.88131291682493e-324,6.64102970003662e-13,5.96148297999719e-07,6.25082506774333e-05,0.000648739599764955,0.00264796673510501,0.00676259962308055,0.0132000425110828,0.0217724888463469,0.0320925478613615,0.0437188190908595,0.0562353549578851,0.0692852841832741,0.0825789635047827,0.0958899867281385,0.109046466713749,0.121921306337624,0.134423124693291,0.146488451742512,0.158075300537343,0.169158007799783,0.179723156953245,0.189766387073779,0.19928990837775,0.208300571121026,0.21680836155555,0.224825222305315,0.232364114044658,0.239438250657515,0.246060451559007
755,9.88131291682493e-324,6.29353307543974e-13,5.79764458856361e-07,6.13252945241983e-05,0.00063926239004016,0.00261614466513534,0.00669296675477897,0.0130802392346101,0.0215946359391205,0.031852791590364,0.0434163077059203,0.0558712444142109,0.0688619593487058,0.0820994863680696,0.0953577283582404,0.108464872876278,0.121293755006942,0.133752844560063,0.145778480149207,0.157328466278847,0.168376929163799,0.178910248740191,0.188923872584556,0.198419833841651,0.207404821006699,0.215888673838333,0.223883203170763,0.231401251768392,0.238455928566704,0.24505996008486
756,9.88131291682493e-324,5.96368087478926e-13,5.63802833068991e-07,6.01625443055835e-05,0.000629904960610244,0.00258463835394916,0.00662389632913371,0.0129612425782085,0.0214177974639169,0.0316142069103528,0.0431150727055042,0.0555084673887157,0.0684399847444297,0.0816213434280642,0.0948267625280202,0.107884510482948,0.120667359757685,0.133083635101171,0.145069487172766,0.156582514626089,0.167596635292151,0.178098027278597,0.18808194794858,0.197550254364766,0.206509474016817,0.214969300741277,0.222941414011099,0.230438539000245,0.237473679934119,0.244059470616723
757,9.88131291682493e-324,5.65060367823917e-13,5.48253211816089e-07,5.90196878242137e-05,0.00062066599472074,0.00255344518720996,0.00655538471704123,0.0128430483959526,0.0212419692064617,0.031376789849077,0.0428151105355177,0.0551470208206256,0.0680193578118112,0.0811445325979895,0.0942970875721376,0.107305378231527,0.1200421195919,0.13241549556776,0.144361472263989,0.155837445186617,0.166817125912812,0.177286492386744,0.187240613049954,0.196681169877506,0.205614530112899,0.214050242245497,0.221999854818646,0.229475975738005,0.236491504759482,0.243058983154596
758,9.88131291682493e-324,5.35347364182374e-13,5.33105618019675e-07,5.78964172546037e-05,0.000611544188262153,0.00252256256878334,0.006487428308334,0.0127256525584724,0.0210671469655352,0.0311405364439143,0.0425164176486423,0.0547869016537645,0.0676000759952428,0.0806690517930082,0.0937687018264634,0.10672747482052,0.119418033512065,0.131748425211221,0.143654434873813,0.155093257568051,0.166038400753791,0.17647564388293,0.186399867772786,0.195812580310286,0.204719989256462,0.213131498332104,0.221058525585728,0.22851356197946,0.235509403042516,0.242058497698478
759,9.88131291682493e-324,5.07150256785063e-13,5.18350301403598e-07,5.67924290875753e-05,0.000602538249663511,0.00249198792062982,0.00642002351169979,0.0126090509529014,0.020893326552942,0.0309054427418536,0.0422189905043243,0.0544281068365486,0.067182136742142,0.0801948989302217,0.0932416036280776,0.106150798949166,0.118795100521091,0.131082423283191,0.142948374453307,0.154349951378083,0.165260459543131,0.175665481585468,0.185559712001195,0.194944485593522,0.203825851409027,0.212213068982213,0.22011742630467,0.227551297722398,0.234527374782943,0.241058014248369
760,9.88131291682493e-324,4.80394006221768e-13,5.03977733650889e-07,5.57074240753149e-05,0.0005936468997867,0.00246171868269819,0.00635316675460153,0.0124932394828249,0.0207205037934807,0.0306715047994785,0.0419228255687664,0.0540706333219823,0.0667655375029493,0.0797220719286694,0.0927157913152702,0.105575349317438,0.118173319622324,0.130417489035553,0.142243290453677,0.153607526224475,0.164483302008911,0.174856005312688,0.184720145619302,0.194076885657633,0.202932116532113,0.211294954176937,0.219176556967795,0.226589182964608,0.233545419980486,0.24005753280427
761,9.88131291682493e-324,4.55007177485267e-13,4.89978603658278e-07,5.46411071770696e-05,0.000584868871821587,0.00243175231281938,0.00628685448319715,0.0123782140682286,0.0205486745249127,0.0304387186829496,0.0416279193149188,0.0537144780676536,0.0663502757311251,0.0792505687093265,0.0921912632275396,0.105001124626042,0.11755268981954,0.12975362172044,0.141539182326263,0.152865981715058,0.163706927879244,0.174047214882935,0.183881168511239,0.19320978043304,0.202038784587243,0.210377153897389,0.218235917567429,0.225627217703876,0.232563538634867,0.23905705336618
762,9.88131291682493e-324,4.30921771963653e-13,4.76343812886055e-07,5.35931875054701e-05,0.000576202911181904,0.00240208628660084,0.00622108316225994,0.0122639706454462,0.0203778345979327,0.0302070804679884,0.0413342682224699,0.0533596380357291,0.0659363488831486,0.0787803871951044,0.0916680177055928,0.10442812357642,0.116933210116948,0.129090820590227,0.140836049522542,0.152125317457736,0.162931336882279,0.173239110114572,0.183042780561142,0.192343169850167,0.201145855535938,0.209459668124684,0.217295508095894,0.224665401937991,0.231581730745808,0.2380565759341
763,9.88131291682493e-324,4.08073067032468e-13,4.6306447080147e-07,5.25633782734785e-05,0.000567647775401935,0.00237271809732155,0.00615584927509904,0.0121505051671088,0.0202079798761376,0.0299765862398601,0.0410418687778375,0.0530061101929497,0.0655237544185145,0.0783115253108486,0.0911460530913448,0.103856344870746,0.116314879519191,0.128429084897538,0.140133891494125,0.151385533060482,0.162156528746198,0.172431690825977,0.182204981653155,0.19147705383944,0.200253329339721,0.208542496839935,0.216355328545516,0.223703735664741,0.230599996313034,0.237056100508029
764,9.88131291682493e-324,3.86399462913101e-13,4.50131890413904e-07,5.15513967419483e-05,0.000559202234033936,0.0023436452558274,0.00609114932348023,0.0120378136020935,0.0200391062359965,0.0297472320933565,0.0407507174741597,0.0526538915106262,0.0651124897997311,0.0778439809833376,0.0906253677279178,0.103285787211929,0.115697697031344,0.127768413895244,0.139432707692757,0.150646628131341,0.161382503199221,0.171624956835544,0.181367771671429,0.19061143233129,0.199361205960116,0.207625640024258,0.215415378908618,0.222742218881914,0.229618335336266,0.236055627087968
765,9.88131291682493e-324,3.65842336477931e-13,4.37537583900076e-07,5.05569641677976e-05,0.00055086506854634,0.00231486529042722,0.0060269798275471,0.0119258919354715,0.0198712095668205,0.0295190141327796,0.0404608108112863,0.0523029789646342,0.0647025524923183,0.0773777521412824,0.0901059599596409,0.10271644930361,0.115081661658911,0.12710880683646,0.138732497570319,0.149908602278429,0.1606092599696,0.170818907961683,0.18053115050012,0.189746305256146,0.198469485358647,0.206709097658765,0.214475659177525,0.221780851587298,0.228636747815226,0.235055155673916
766,9.88131291682493e-324,3.46345901696444e-13,4.25273258317569e-07,4.95798057527835e-05,0.000542635072222718,0.00228637574678928,0.00596333732574234,0.0118147361684579,0.0197042857707323,0.0292919284719246,0.0401721452957693,0.0519533695354098,0.0642939399648047,0.0769128367153251,0.0895878281320497,0.102148329850163,0.114466772407834,0.12645026297455,0.138033260578827,0.14917145510993,0.159836798785624,0.17001354402282,0.179695118023393,0.188881672544445,0.197578167496839,0.205792869724573,0.213536169344561,0.220819633778681,0.227655233749638,0.234054686265873
767,9.88131291682493e-324,3.27857076429582e-13,4.13330811405022e-07,4.86196505928725e-05,0.000534511050061479,0.00225817418783833,0.00590021837472944,0.0117043423183604,0.0195383307626362,0.0290659712340629,0.0398847174408543,0.0516050602079451,0.0638866496887259,0.0764492326380375,0.0890709705918853,0.101581427556696,0.113853028284481,0.125792781563122,0.137334996170433,0.148435186234101,0.159065119375616,0.169208864837399,0.17885967412542,0.188017534126621,0.196687252336219,0.204876956202795,0.21259690940205,0.21985856545385,0.226673793139223,0.23305421886384
768,4.94065645841247e-324,3.10325355292118e-13,4.01702327467312e-07,4.76762316282029e-05,0.000526491818676331,0.00223025819365318,0.00583761954931462,0.0115947064185285,0.019373340470188,0.0288411385519259,0.0395985237664716,0.0512580479717833,0.063480679138622,0.0759869378439204,0.0885553856870946,0.101015741129048,0.113240428295658,0.125136361856031,0.136637703797423,0.14769979525927,0.158294221467934,0.168404870223877,0.178024818690377,0.187153889933115,0.195796739838313,0.203961357074548,0.211657879342318,0.218897646610594,0.225692425983705,0.232053753467817
769,4.94065645841247e-324,2.93702688314827e-13,3.90380073344131e-07,4.67492855936293e-05,0.000518576206197484,0.00220262536136468,0.00577553744236893,0.011485824518303,0.0192093108337648,0.0286174265676875,0.0393135607992273,0.0509123298210146,0.0630760257920353,0.0755259502694027,0.0880410717668289,0.10045126927379,0.112628971448597,0.12448100310738,0.135941382912217,0.146965281793833,0.157524104790972,0.16760156000073,0.177190551602449,0.186290739894369,0.194906629964649,0.203046072320946,0.210719079157688,0.217936877246701,0.224711132282806,0.231053290077802
770,4.94065645841247e-324,2.77943365149747e-13,3.79356494460362e-07,4.58385529698458e-05,0.000510763052173576,0.00217527330505439,0.00571396866475085,0.0113776926829651,0.0190462378064352,0.0283948314329479,0.039029825072394,0.050567902754271,0.0626726871295076,0.0750662678528396,0.0875280271814442,0.0998880106982273,0.112018656750966,0.123826704571516,0.135246032967372,0.14623164544626,0.156754769073156,0.166798933986448,0.176356872745828,0.185428083940826,0.194016922676756,0.202131101923105,0.209780508840486,0.216976257359958,0.223729912036248,0.230052828693797
771,4.94065645841247e-324,2.63003904572868e-13,3.68624210956696e-07,4.49437779350819e-05,0.000503051207474353,0.00214819965565363,0.00565290984522893,0.0112703069936864,0.0188841173539294,0.0281733493087168,0.0387473131259022,0.0502247637747223,0.0622706606345793,0.074607888534512,0.0870162502825002,0.0993259641103951,0.111409483210862,0.123173465503032,0.13455165341558,0.14549888582509,0.155986214042951,0.165996991999538,0.175523782004711,0.184565922002933,0.193127617936162,0.201216445862141,0.208842168383034,0.216015786948155,0.222748765243755,0.229052369315802
772,4.94065645841247e-324,2.48842949049095e-13,3.58176013898955e-07,4.40647083173609e-05,0.000495439534194063,0.00212140206084308,0.00559235763040486,0.0111636635474785,0.018722945454609,0.0279529763653967,0.0384660215063315,0.0498829098900711,0.0618699437937851,0.0741508102566253,0.0865057394227598,0.0987651282190612,0.110801449836817,0.12252128515677,0.133858243709664,0.144767002538932,0.155218439428854,0.165195733858523,0.174691279263304,0.18370425401114,0.192238715704399,0.20030210411917,0.207904057777659,0.215055466009077,0.221767691905048,0.228051911943816
773,4.94065645841247e-324,2.35421164134536e-13,3.48004861564633e-07,4.32010955473219e-05,0.000487926905555576,0.00209487818495289,0.00553230868463672,0.0110577584571425,0.0185627180994375,0.0277337087827661,0.0381859467669017,0.0495423381125486,0.0614705340966539,0.0736950309633088,0.0859964929561888,0.0982055017337241,0.11019455563779,0.121870162787814,0.133165803302588,0.144035995196466,0.154451444959398,0.164395159381944,0.173859364405818,0.182843079895899,0.191350215942997,0.199388076675307,0.206966177016684,0.214095294540515,0.220786692019851,0.227051456577839
774,4.94065645841247e-324,2.22701142500779e-13,3.3810387580514e-07,4.23526946115916e-05,0.000480512205815229,0.00206862570886332,0.00547275968996258,0.0109525878512196,0.0184034312919505,0.0275155427499631,0.0379070854674635,0.0492030454589098,0.0610724290357046,0.0732405486006134,0.0854885092379556,0.0976470833646143,0.109588799623176,0.121220097651498,0.132474331647447,0.143305863406444,0.153685230363151,0.163595268388354,0.173028037316472,0.181982399587665,0.190462118613487,0.19847436351167,0.206028526092435,0.213135272540255,0.219805765587885,0.226051003217872
775,4.94065645841247e-324,2.1064731237519e-13,3.28466338482347e-07,4.15192640067069e-05,0.000473194330168371,0.00204264232990583,0.00541370734602425,0.0108481478739406,0.0182450810482257,0.0272984744654684,0.03762943417449,0.0488650289504288,0.0606756261064452,0.0727873611165117,0.0849817866244297,0.0970898718226925,0.108984180802797,0.120571089003399,0.131783828197471,0.142576606777687,0.152919795368716,0.162796060696326,0.17219729787949,0.181122213016894,0.189574423677403,0.197560964609374,0.205091104997236,0.212175400006086,0.218824912608874,0.225050551863914
776,4.94065645841247e-324,1.99225850200152e-13,3.19085687977979e-07,4.07005656935768e-05,0.000465972184655634,0.00201692576176468,0.00535514836999143,0.0107444346851763,0.0180876633968536,0.0270825001370893,0.037352989461068,0.0485282856128945,0.0602801228073697,0.0723354664608963,0.0844763234731825,0.0965338658196506,0.10838069818691,0.119923136099341,0.131094292406026,0.141848224919087,0.15215513970473,0.161997536124446,0.171367145979106,0.180262520114046,0.188687131096277,0.196647879949536,0.204153913723411,0.211215676935796,0.217844133082541,0.224050102515965
777,4.94065645841247e-324,1.88404597322657e-13,3.0995551577445e-07,3.98963650524816e-05,0.000458844686069896,0.00199147373437908,0.00529707949648603,0.0106414444603879,0.0179311743789076,0.0268676159819425,0.0370777479068885,0.0481928124766062,0.0598859166399563,0.071884862585579,0.0839721181429861,0.0959790640679107,0.1077783507862,0.119276238195394,0.130405723726613,0.141120717439608,0.151391263099866,0.161199694491319,0.170537581499558,0.179403320809583,0.187800240831645,0.195735109513274,0.203216952263286,0.210256103327172,0.216863427008606,0.223049655174026
778,4.94065645841247e-324,1.78152980533898e-13,3.01069563105801e-07,3.91064308386032e-05,0.00045181076186395,0.00196628399384582,0.00523949747750689,0.0105391733905776,0.0177756100479148,0.0266538182264381,0.0368037060982385,0.0478586065763684,0.0594930051086653,0.0714355474442895,0.0834691689938127,0.0954254652806253,0.107177137611785,0.118630394547875,0.129718121612868,0.140394083948282,0.150628165282832,0.160402535615565,0.169708604325091,0.17854461503397,0.186913752845039,0.194822653281705,0.202280220609184,0.209296679178003,0.215882794386795,0.222049209838096
779,4.94065645841247e-324,1.68441936286294e-13,2.92421717677346e-07,3.83305351380779e-05,0.000444869350058868,0.00194135430232232,0.00518239908235453,0.0104376176822388,0.0176209664698258,0.0264411031062624,0.0365308606279919,0.047525664951487,0.0591013857209358,0.0709875189926745,0.0829674743868344,0.094873068171677,0.106577057675213,0.117985604413345,0.12903148551856,0.139668324054213,0.14986584598237,0.159606059315818,0.168880214339958,0.177686402717674,0.186027667097998,0.193910511235945,0.201343718753432,0.208337404486077,0.214902235216827,0.221048766508176
780,4.94065645841247e-324,1.5924383842291e-13,2.84006010452746e-07,3.756845332457e-05,0.000438019399153046,0.00191668243793024,0.00512578109755641,0.0103367735573072,0.0174672397229862,0.0262294668663624,0.0362592080956007,0.0471939846457643,0.0587110559871848,0.0705407751882962,0.0824670326844225,0.0943218714556783,0.105978109988464,0.117341867048612,0.128345814897595,0.138943437366577,0.149104304927258,0.158810265410733,0.168052411428419,0.176828683791164,0.185141983552057,0.192998683357113,0.200407446688354,0.207378279249181,0.213921749498428,0.220048325184264
781,4.94065645841247e-324,1.50532429261391e-13,2.75816612507179e-07,3.68199640163578e-05,0.000431259868031953,0.00189226619465961,0.00506964032679231,0.0102366372531114,0.0173144258981063,0.0260189057609281,0.0359887451070859,0.0468635627074944,0.0583220134208039,0.0700953139906318,0.0819678422501473,0.093771873847971,0.105380293563948,0.116699181710728,0.127661109204012,0.138219423494618,0.148343541846307,0.158015153718975,0.167225195474739,0.175971458184915,0.184256702168753,0.192087169626326,0.199471404406274,0.206419303465104,0.212941337231318,0.219047885866363
782,4.94065645841247e-324,1.42282753881453e-13,2.67847831945352e-07,3.60848490339286e-05,0.000424589725878541,0.00186810338227339,0.00501397359082007,0.0101372050223239,0.0171625210982325,0.0258094160533769,0.0357194682750293,0.046534396189459,0.0579342555381578,0.0696511333610721,0.081469901448777,0.0932230740646265,0.104783607414504,0.116057547656994,0.126977367891987,0.137496282047652,0.147583556468365,0.15722072405923,0.166398566363191,0.175114725829399,0.183371822909625,0.191175970024702,0.198535591899517,0.205460477131634,0.211960998415221,0.21804744855447
783,4.94065645841247e-324,1.34471097471501e-13,2.60094110883077e-07,3.53628933580751e-05,0.000418007952084355,0.0018441918262125,0.00495877772740149,0.0100384731329122,0.0170115214387175,0.0256009940163369,0.0354513742185641,0.0462064821489227,0.0575477798585814,0.0692082312629202,0.0809732086462778,0.0926754708224454,0.104188050553404,0.115416964144953,0.126294590415828,0.136774012635065,0.146824348522315,0.156426976250198,0.165572523978054,0.174258486655094,0.182487345736212,0.19026508453336,0.19760000916041,0.204501800246558,0.210980733049859,0.217047013248587
784,4.94065645841247e-324,1.27074925596314e-13,2.52550022491204e-07,3.46538850884893e-05,0.000411513536161287,0.0018205293675014,0.0049040495912285,0.00994043786808997,0.0168614230471911,0.0253936359316306,0.0351844595633664,0.0458798176476283,0.057162583904378,0.0687666056613911,0.0804777622098132,0.0921290628389571,0.10359362199435,0.114777430432396,0.125612776229981,0.136052614866315,0.146065917737074,0.155633910110596,0.164747068203616,0.173402740592481,0.181603270610054,0.189354513133417,0.196664656181276,0.203543272807666,0.210000541134955,0.216046579948713
785,4.94065645841247e-324,1.20072827253773e-13,2.45210268100692e-07,3.39576154028477e-05,0.000405105477654028,0.00179711386265411,0.00484978605384981,0.00984309552626861,0.0167122220635314,0.025187338090258,0.0349187209416463,0.0455543997517925,0.0567786652008166,0.0683262545236097,0.0799835605077432,0.0915838488324196,0.103000320751473,0.11413894577736,0.124931924789025,0.13533208835093,0.145308263841593,0.154841525459155,0.163922198924169,0.172547487572042,0.180719597492691,0.188444255805992,0.19572953295444,0.202584894812744,0.209020422670231,0.215046148654848
786,4.94065645841247e-324,1.13444460594334e-13,2.38069674367622e-07,3.32738785163837e-05,0.000398782786053158,0.00177394318358071,0.0047959840035974,0.00974644242100828,0.0165639146398351,0.0249820967923809,0.034654154992139,0.0452302255321012,0.0563960212761301,0.0678871758186103,0.0794906019096244,0.0910398275218196,0.102408145839335,0.113501509438125,0.124252035547672,0.134612432698506,0.14455138656486,0.154049822114625,0.163097916024014,0.171692727524262,0.179836326345665,0.187534312532205,0.194794639472227,0.201626666259581,0.20804037765541,0.214045719366993
787,4.94065645841247e-324,1.0717050118259e-13,2.31123190497013e-07,3.26024716419409e-05,0.000392544480708915,0.00175101521749433,0.00474264034551374,0.00965047488096981,0.0164164969403891,0.0247779083473061,0.0343907583600968,0.0449072920637052,0.0560146496615129,0.0674493675173356,0.0789988847862087,0.090496997626872,0.101817096272929,0.11286512067322,0.123573107960773,0.133893647518713,0.143795285635897,0.153258799895771,0.162274219387457,0.170838460379628,0.178953457130518,0.186624683293174,0.193859975726964,0.200668587145965,0.207060406090214,0.213045292085147
788,4.94065645841247e-324,1.01232592685469e-13,2.24365885524266e-07,3.19431949505017e-05,0.000386389590745601,0.00172832786681861,0.00468975200127891,0.00955518924986622,0.0162699651416407,0.0245747690734692,0.034128527697279,0.0445855964262155,0.0556345478911186,0.0670128275926354,0.0785084075094438,0.0899553578680195,0.101227171067677,0.112229778741416,0.122895141483309,0.13317573242129,0.14303996078376,0.152468458621372,0.161451108898811,0.169984686068631,0.178070989808793,0.185715368070017,0.192925541710974,0.199710657469684,0.206080507974367,0.21204486680931
789,4.94065645841247e-324,9.56132998767854e-14,2.1779294565314e-07,3.1295851532187e-05,0.000380317154976654,0.00170587904909564,0.00463731590913817,0.00946058188641467,0.0161243154321693,0.0243726752984183,0.0338674596619441,0.0442651357036986,0.0552557135020575,0.0665775540192653,0.0780191684524716,0.089414906966433,0.100638369239432,0.111595482901731,0.1222181355704,0.132458687016047,0.142285411737541,0.151678798110227,0.160628584442398,0.169131404521763,0.177188924342034,0.184806366843856,0.191991337416583,0.198752877228525,0.20510068330759,0.211044443539483
790,4.94065645841247e-324,9.02960638526486e-14,2.11399671649142e-07,3.06602473577226e-05,0.000374326221820358,0.00168366669689435,0.00458532902382968,0.00936664916428821,0.015979544012657,0.0241716233587977,0.033607550918841,0.0439459069846724,0.0548781440343947,0.0661435447738859,0.0775311659896286,0.0888756436440106,0.100050689804475,0.11096223241343,0.121542089677297,0.131742510912864,0.141531638226367,0.150889818181148,0.159806645902544,0.16827861566952,0.176307260691786,0.183897679595808,0.191057362836117,0.197795246420278,0.204120932089607,0.210044022275665
791,4.94065645841247e-324,8.52651593569336e-14,2.05181476287247e-07,3.00361912403645e-05,0.00036841584921619,0.00166168875771939,0.00453378831651259,0.00927338747206807,0.01583564709586,0.0239716096003316,0.0333487981391998,0.0436279073621015,0.0545018370311479,0.0657107978350616,0.0770443984964447,0.0883375666233778,0.0994641317795183,0.110330026536021,0.120867003259389,0.131027203721692,0.140778639979399,0.150101518652965,0.158985293163584,0.167426319442399,0.175425998819594,0.182989306306995,0.190123617961899,0.19683776504273,0.203141254320139,0.209043603017856
792,4.94065645841247e-324,8.05056541204727e-14,1.99133881852911e-07,2.94234947982815e-05,0.000362585104541822,0.00163994319392047,0.00448269077469534,0.00918079321319561,0.0156926209065798,0.0237726303778076,0.0330911980007236,0.0433111339333925,0.0541267900382849,0.0652793111832598,0.0765588643496434,0.0878006746278875,0.0988786941817036,0.109698864529258,0.120192875772197,0.130312765052552,0.140026416725835,0.149313899344523,0.158164526109857,0.1665745157709,0.174545138687005,0.182081246958536,0.189190102786256,0.195880433093669,0.202161649998909,0.208043185766056
793,4.94065645841247e-324,7.60033701218484e-14,1.93252517695297e-07,2.88219724173873e-05,0.000356833064530732,0.00161842798260218,0.00443203340216409,0.0090888628059248,0.0155504616816341,0.0235746820550612,0.0328347471875793,0.0429955838003898,0.0537530006047214,0.0648490828008495,0.0760745619271406,0.0872649663816193,0.0982943760286023,0.109068745653141,0.119519706671377,0.129599194515537,0.139274968194904,0.148526960074683,0.157344344625712,0.165723204585527,0.173664680255566,0.18117350153155,0.188256817301513,0.194923250570883,0.201182119125641,0.207042770520266
794,4.94065645841247e-324,7.17448466818252e-14,1.87533117831713e-07,2.82314412146191e-05,0.000351158815190462,0.00159714111553424,0.00438181321891165,0.00899759268327452,0.0154091656698284,0.0233777610049586,0.0325794423903891,0.0426812540693708,0.0533804662823187,0.0644201106721001,0.0755914896080446,0.0867304406093795,0.0977111763382146,0.108439669167915,0.118847495412722,0.128886491720808,0.138524294115875,0.147740700662323,0.156524748595502,0.164872385816785,0.172784623486824,0.18026607000716,0.187323761499996,0.19396621747216,0.200202661700056,0.206042357280485
795,4.94065645841247e-324,6.77173053072782e-14,1.81971518602265e-07,2.76517210016575e-05,0.000345561451721496,0.00157608059906224,0.00433202726106643,0.0089069792929812,0.0152687291319274,0.0231818636093814,0.0323252803062221,0.0423681418510418,0.0530091846258819,0.0639923927831808,0.0751096457726554,0.0861970960367005,0.0971290941289709,0.107811634334069,0.118176241452157,0.128174656278599,0.137774394218047,0.146955120926336,0.15570573790359,0.164022059395181,0.171904968342328,0.179358952366484,0.186390935374028,0.193009333795289,0.199223277721878,0.205041946046713
796,4.94065645841247e-324,6.39086162042845e-14,1.76563656373714e-07,2.70826342490811e-05,0.000340040078436754,0.00155524445401882,0.00428267258082181,0.00881701909745137,0.015129148340626,0.0229869862592099,0.0320722576385847,0.0420562442605328,0.0526391531931567,0.0635659271221589,0.074629028802464,0.0856649313898417,0.0965481284197302,0.107184640412338,0.117505944245742,0.127463687799213,0.137025268230757,0.146170220685632,0.154887312434343,0.163172225251227,0.171025714783628,0.178452148590645,0.185458338915937,0.192052599538057,0.198243967190827,0.20404153681895
797,4.94065645841247e-324,6.0307266383584e-14,1.7130556529159e-07,2.65240060509545e-05,0.00033459380868171,0.00153463071563533,0.00423374624636565,0.00872770857371456,0.0149904195805212,0.022793125354307,0.0318203710974133,0.0417455584173942,0.0522703695448284,0.0631407116789995,0.0741496370801525,0.0851339453957878,0.0959682782297815,0.106558686663704,0.116836603249674,0.126753585893024,0.136276915883376,0.145385999759137,0.154069472072135,0.162322883315435,0.170146862772275,0.177545658660762,0.184525972118047,0.191096014698252,0.197264730106629,0.203041129597197
798,4.94065645841247e-324,5.6902329285043e-14,1.66193375079599e-07,2.59756640898411e-05,0.000329221764755113,0.00151423743345392,0.00418524534181013,0.00863904421337612,0.0148525391480833,0.0226002773035024,0.0315696173990639,0.0414360814455907,0.0519028312445186,0.0627167444455637,0.0736714689895929,0.0846041367822497,0.095389542578842,0.105933772349392,0.11616821792028,0.126044350170477,0.135529336905311,0.144602457965793,0.153252216701349,0.16147403351832,0.169268412269819,0.176639482557958,0.183593834972684,0.190139579273663,0.196285566469004,0.202040724381453
799,4.94065645841247e-324,5.36834358510444e-14,1.61223308885403e-07,2.54374386022397e-05,0.000323923077830327,0.00149406267124011,0.0041371669671218,0.00855102252257021,0.0147155033516273,0.0224084385245762,0.0313199932663052,0.0411278104734983,0.0515365358587834,0.0622940234156076,0.073194522915847,0.0840755042776636,0.0948119204870586,0.105309896730872,0.115500787714026,0.125335980242086,0.134782531026001,0.143819595124558,0.152435546206372,0.160625675790402,0.168390363237812,0.175733620263353,0.182661927472174,0.189183293262077,0.195306476277676,0.201040321171718
800,4.94065645841247e-324,5.06407469818416e-14,1.56391681171845e-07,2.49091623444367e-05,0.000318696887877261,0.00147410450689578,0.00408950823805187,0.00846364002191308,0.0145793085112851,0.0222176054442427,0.0310714954283084,0.0408207426338989,0.0511714809571114,0.0618725465847819,0.0727187972451656,0.0835480466111911,0.0942354109750068,0.104687059069859,0.114834312087511,0.124628475718438,0.134036497974923,0.143037411054406,0.151619460471599,0.1597778100622,0.167512715637808,0.17482807175807,0.181730249608841,0.188227156661283,0.194327459532366,0.200039919967992
801,4.94065645841247e-324,4.7764927308927e-14,1.5169489565273e-07,2.43906705587731e-05,0.000313542343584915,0.00145436103237262,0.0040422662860668,0.00837689324645618,0.0144439509589764,0.0220277744981347,0.0308241206206397,0.0405148750639761,0.0508076641119209,0.0614523119506299,0.0722442903649885,0.0830217625127188,0.0936600130636909,0.104065258628315,0.114168790497467,0.123921836210187,0.133291237481586,0.142255905574327,0.150803959381433,0.158930436264238,0.166635469431359,0.17392283702323,0.180798801375012,0.187271169469069,0.193348516232799,0.199039520770276
802,4.94065645841247e-324,4.50471202253258e-14,1.47129443272281e-07,2.38818009403182e-05,0.00030845860228451,0.00143483035358603,0.00399543825827911,0.00829077874563961,0.014309427038381,0.0218389421307874,0.0305778655852509,0.040210204905311,0.0504450828985581,0.0610333175125872,0.0717710006639437,0.0824966507128585,0.0930857257745439,0.103444494668444,0.113504222400763,0.123216061328061,0.132546749275538,0.141475078503328,0.149989042820282,0.158083554327041,0.165758624580021,0.173017916039955,0.179867582763012,0.186315331683222,0.192369646378695,0.198039123578568
803,4.94065645841247e-324,4.2478924114463e-14,1.42691900227385e-07,2.33823936039482e-05,0.000303444829873212,0.00141551059032953,0.0039490213173784,0.00820529308324562,0.0141757331049102,0.021651104795622,0.0303327270704709,0.039906729303877,0.0500837348952947,0.06061556127198,0.0712989265318466,0.0819727099429463,0.0925125481294276,0.102824766452698,0.1128406072544,0.122511150682857,0.131803033086357,0.140694929660431,0.149174710672561,0.157237164181138,0.164882181045348,0.172113308789367,0.178936593765167,0.185359643301531,0.191390849969779,0.19703872839287
804,4.94065645841247e-324,4.00523697218926e-14,1.38378926031815e-07,2.28922910518234e-05,0.00029850020073845,0.00139639987618945,0.00390301264156269,0.00812043283735216,0.0140428655256788,0.0214642589549303,0.0300887018309977,0.039604445410036,0.0497236176833257,0.0601990412320244,0.0708280663596999,0.0814499389350431,0.0919404791506323,0.102206073243771,0.112177944515516,0.121807103885442,0.13106008864366,0.139915458864674,0.148360962822693,0.15639126575706,0.164006138788896,0.171209015252589,0.178005834373802,0.184404104321784,0.190412127005771,0.196038335213181
805,4.94065645841247e-324,3.77598986166681e-14,1.34187261621559e-07,2.24113381412615e-05,0.000293623897682808,0.00137749635846023,0.00385740942446996,0.0080361946002867,0.0139108206794768,0.0212784010798579,0.0298457866278887,0.0393033503785339,0.0493647288467668,0.0597837553978252,0.0703584185396933,0.0809283364219334,0.0913695178608765,0.101588414304603,0.111516233641382,0.121103920546753,0.130317915677097,0.139136665935113,0.147547799155106,0.155545858985339,0.163130497772223,0.170305035410743,0.177075304581243,0.18344871474177,0.189433477486396,0.195037944039502
806,4.94065645841247e-324,3.55943426915459e-14,1.3011372750046e-07,2.19393820530004e-05,0.000288815111849507,0.00135879819806006,0.00381220887510993,0.00795257497858,0.0137795949567412,0.0210935276503893,0.0296039782285529,0.0390034413684955,0.049007065972653,0.0593697017763746,0.0698899814652021,0.0804079011371263,0.0907996632833071,0.10097178889838,0.110855474089404,0.120401600277799,0.129576513916352,0.138358550690817,0.146735219554238,0.154700943796512,0.162255257956886,0.169401369244952,0.176145004379816,0.182493474559275,0.188454901411375,0.194037554871831
807,4.94065645841247e-324,3.35489046535046e-14,1.2615522192536e-07,2.14762722598485e-05,0.00028407304264846,0.00134030356944701,0.00376740821779615,0.00786957059292014,0.0136491847595285,0.0209096351553309,0.0293632734067421,0.0387047155434209,0.0486506266509357,0.058956878376552,0.0694227535307878,0.0798886318148544,0.0902309144414996,0.100356196288531,0.110195665317121,0.11970014268966,0.128835883091146,0.137581112950875,0.145923223904529,0.153856520121118,0.161380419304443,0.16849801673634,0.175214933761847,0.181538383772088,0.187476398780431,0.19303716771017
808,4.94065645841247e-324,3.1617139458251e-14,1.22308719129949e-07,2.10218604957161e-05,0.000279396897682888,0.00132201066053556,0.00372300469207824,0.00778717807810658,0.013519586501486,0.020726720092296,0.0291236689425421,0.0384071700711802,0.0482954084744805,0.0585452832091216,0.0689567331321969,0.0793705271900738,0.0896632703594571,0.0997416357387309,0.109536806782209,0.118999547393483,0.128096022931234,0.136804352534388,0.14511181209043,0.153012587889697,0.160505981776453,0.16759497786603,0.174285092719661,0.180583442377998,0.186497969593288,0.192036782554518
809,4.94065645841247e-324,2.97929366444969e-14,1.18571267586564e-07,2.05760007250253e-05,0.000274785892676521,0.0013039176726136,0.00367899555267443,0.00770539408300431,0.0133907966078244,0.0205447789676881,0.0288851616223644,0.0381108021240097,0.0479414090390652,0.0581349142867322,0.0684919186663605,0.0788535859984639,0.0890967300616111,0.0991281065128983,0.108878897942476,0.118299814000489,0.127356933166405,0.136028269260475,0.144300983996397,0.152169147032793,0.159631945334478,0.166692252615144,0.173355481245584,0.179628650374792,0.185519613849666,0.191036399404875
810,4.94065645841247e-324,2.8070503525783e-14,1.14939988305164e-07,2.01385491124941e-05,0.00027023925140136,0.00128602282025977,0.00363537806940436,0.00762421527049824,0.0132628115152896,0.0203638082966858,0.0286477482389372,0.037815608878507,0.0475886259433777,0.0577257696239163,0.068028308531394,0.0783378069764272,0.0885312925728209,0.0985156078751971,0.108221938255865,0.117600942121969,0.126618613526484,0.135252862948273,0.143490739506892,0.151326197480951,0.158758309940077,0.165789840964807,0.172426099331943,0.178674007760259,0.184541331549289,0.190036018261241
811,4.94065645841247e-324,2.64443491995493e-14,1.11412073168745e-07,1.97093639932886e-05,0.000265756205605986,0.00126832433126142,0.00359214952712206,0.0075436383174476,0.013135627672135,0.0201838046032263,0.0284114255912973,0.0375215875156269,0.047237056789013,0.0573178472370879,0.0675659011265964,0.077823188861089,0.0879669569183738,0.0979041390900354,0.107565927180455,0.116902931369282,0.12588106374133,0.134478133416931,0.142681078506386,0.150483739164721,0.157885075554812,0.164887742896142,0.171496946971063,0.177719514532186,0.18356312269188,0.189035639123616
812,4.94065645841247e-324,2.49092693349905e-14,1.07984783304465e-07,1.92883058435425e-05,0.000261335994944443,0.00125082044653274,0.00354930722564923,0.00746365991464053,0.0130092415380937,0.0200047644199898,0.0281761904847812,0.0372287352206768,0.0468866991804722,0.056911145144543,0.0671046948524499,0.0773097303902976,0.0874037221239846,0.0972936994220664,0.106910864174458,0.116205781353859,0.125144283540838,0.133704080485618,0.141872000879355,0.149641772014654,0.157012242140246,0.163985958390274,0.17056802415527,0.176765170688362,0.18258498727716,0.188035261992001
813,4.94065645841247e-324,2.34603317029764e-14,1.04655447489752e-07,1.88752372512366e-05,0.00025697786690566,0.00123350942003357,0.00350684847970878,0.00738427676674869,0.0128836495843505,0.019826684288384,0.0279420397310168,0.0369370491833121,0.0465375507251589,0.056505661366457,0.0666446881106193,0.0767974303026232,0.0868415872157962,0.0966842881361874,0.106256748696219,0.115509491687202,0.124408272654937,0.132930703973517,0.141063506510282,0.148800295961303,0.156139809657943,0.163084487428326,0.16963933087689,0.175810976226575,0.181606925304854,0.187034886866394
814,4.94065645841247e-324,2.20928624130059e-14,1.01421460592708e-07,1.84700228874369e-05,0.000252681076743438,0.00121638951868844,0.00346477061885846,0.00730548559228205,0.0127588482935149,0.0196495607585277,0.0277089701479145,0.0366465265975319,0.0461896090333784,0.0561013939248848,0.0661858793039519,0.0762862873373586,0.0862805512203784,0.0960759044975403,0.10560358020422,0.114814061980884,0.123673030813592,0.132158003699827,0.140255595283658,0.147959310935225,0.155267778069465,0.162183329991424,0.168710867128249,0.174856931144613,0.180628936774683,0.186034513746797
815,4.94065645841247e-324,2.08024328237545e-14,9.8280282046102e-08,1.8072529477885e-05,0.000248444887406962,0.00119945902230613,0.00342307098742496,0.00722728312354382,0.0126348341595926,0.0194733903892356,0.027476978559659,0.0363571646616746,0.045842871718334,0.055698340843759,0.0657282668364761,0.0757763002345181,0.0857206131647293,0.0954685477715115,0.104951358157077,0.114119491846545,0.1229385577468,0.131385979483764,0.139448267083979,0.147118816866978,0.154396147336379,0.161282486060692,0.167782632901674,0.173903035440264,0.179651021686369,0.185034142633209
816,4.94065645841247e-324,1.95848470953109e-14,9.52294343542907e-08,1.76826257749395e-05,0.000244268569471872,0.00118271622349965,0.00338174694443805,0.00714966610658543,0.0125116036879584,0.0192981697480022,0.0272460617967004,0.0360689605784134,0.045497336396126,0.0552965001488891,0.0652718491134019,0.0752674677348381,0.0851617720762734,0.0948622172237317,0.104300082013537,0.113425780895899,0.122204853184597,0.13061463114456,0.13864152179575,0.146278813687124,0.153524917420249,0.160381955617255,0.166854628189489,0.172949289111316,0.178673180039636,0.18403377352563
817,4.94065645841247e-324,1.84361303526605e-14,9.22665016323916e-08,1.73001825298615e-05,0.000240151401071869,0.00116615942760662,0.00334079586356508,0.00707263130116171,0.0123891533953289,0.0191238954109862,0.0270162166957464,0.035781911554752,0.045153000685749,0.0548958698679603,0.06481662454112,0.0747597885797766,0.0846040269828636,0.0942569121200761,0.103649751232486,0.112732928740729,0.121471916857051,0.129843958501462,0.13783535930348,0.145439301326227,0.152654088282643,0.159481738642237,0.165926852984022,0.171995692155557,0.177695411834205,0.18303340642406
818,4.94065645841247e-324,1.73525174313708e-14,8.93891281770588e-08,1.69250724654432e-05,0.000236092667830845,0.00114978695261,0.00330021513304563,0.0069961754806861,0.0122674798097342,0.0189505639629948,0.0267874400997526,0.0354960148020198,0.0448098622090894,0.0544964480305329,0.064362591527201,0.0742532615115126,0.084047376912779,0.093652631726664,0.103000365272941,0.112040934992889,0.120739748494265,0.129073961373734,0.137029779491687,0.144600279714853,0.151783659885128,0.158581835116765,0.164999307277599,0.171042244570776,0.176717717069801,0.182033041328499
819,4.94065645841247e-324,1.63304421777683e-14,8.65950170682265e-08,1.65571702489737e-05,0.000232091662795555,0.0011335971290594,0.00326000215562651,0.00692029543218595,0.0121465794704914,0.018778171997468,0.0265597288579152,0.0352112675358678,0.0444679185909238,0.0540982326680403,0.0639097484803955,0.0737478852729462,0.0834918208947264,0.0930493753098595,0.102351923594054,0.111349799264302,0.120008347826378,0.128304639580656,0.136224782244895,0.143761748783571,0.150913632189272,0.157682245021963,0.164071991062545,0.17008894635476,0.175740095746144,0.181032678238948
820,4.94065645841247e-324,1.53665272771776e-14,8.38819288011899e-08,1.61963524655395e-05,0.000228147686368811,0.00111758829999261,0.00322015434849684,0.00684498795625809,0.0120264489281766,0.0186067161164629,0.0263330798256617,0.0349276669762642,0.044127167458916,0.0537012218137889,0.0634580938106328,0.0732436586076985,0.0829373579578392,0.0924471421362702,0.101704425655112,0.110659521166962,0.119277714583563,0.127535992941525,0.135420367447635,0.142923708462953,0.150044005156643,0.156782968338957,0.163144904331188,0.169135797505299,0.174762547862958,0.180032317155405
821,4.94065645841247e-324,1.44575745850055e-14,8.12476799484068e-08,1.5842497591655e-05,0.000224260046243201,0.00110175882085771,0.00318066914322352,0.00677024986702439,0.0119070847445978,0.0184361929306382,0.0261074898646426,0.0346452103474898,0.0437876064436157,0.0533054135029563,0.0630076259290213,0.072740580260111,0.0823839871316779,0.0918459314727486,0.101057870915536,0.109970100312934,0.118547848496029,0.126768021275652,0.134616534984444,0.142086158683572,0.149174778748813,0.155884005048873,0.162218047075852,0.168182798020178,0.173785073419965,0.179031958077872
822,4.94065645841247e-324,1.36005559366247e-14,7.86901418504206e-08,1.54954859692205e-05,0.00022042805733533,0.00108610705943544,0.00314154398568684,0.00669607799208742,0.0117884834927674,0.0182665990592382,0.0258829558427233,0.0343638948781336,0.0434492331784553,0.0529108057725909,0.0625583432478475,0.0722386489752459,0.0818317074462299,0.0912457425863911,0.100412258834881,0.109281536314354,0.117818749294018,0.126000724402366,0.133813284739867,0.141249099376005,0.14830595292735,0.154985355132838,0.161291419288865,0.167229947897189,0.172807672416889,0.178031601006347
823,4.94065645841247e-324,1.27926044131188e-14,7.62072393353057e-08,1.51551997798025e-05,0.000216651041720567,0.00107063139576213,0.00310277633601636,0.00662246917248629,0.0116706417568754,0.0180979311300776,0.0256594746339748,0.0340837178010885,0.0431120452997487,0.0525173966616101,0.0621102441805755,0.0717378634988854,0.0812805179319092,0.0906465747445382,0.0997675888728346,0.108593828783426,0.117090416707809,0.125234102141011,0.133010616598456,0.140412530470832,0.147437527653827,0.154087018571977,0.160365020962554,0.166277247134117,0.17183034485345,0.177031245940832
824,4.94065645841247e-324,1.20310060410199e-14,7.37969494660624e-08,1.48215230192344e-05,0.000212928328568324,0.00105533022205288,0.00306436366852701,0.00654942026265261,0.0115535561322617,0.017930185779526,0.0254370431186663,0.0338046763535468,0.0427760404466882,0.0521251842107996,0.0616633271418463,0.0712382225775315,0.0807304176195561,0.0900484272147745,0.0991238604892219,0.107906977332427,0.116362850467715,0.124468154310948,0.132208530444767,0.139576451898634,0.146569502889817,0.153188995347418,0.159438852089243,0.165324695728751,0.170853090729373,0.176030892881326
825,4.94065645841247e-324,1.13131919051773e-14,7.14573003153837e-08,1.44943414725321e-05,0.000209259254077822,0.00104020194262527,0.00302630347165542,0.00647692813036643,0.0114372232253894,0.0177633596524917,0.0252156581832556,0.0335267677769958,0.0424412162613428,0.0517341664628126,0.0612175905474781,0.0707397249584062,0.0801814055404381,0.0894512992649286,0.0984810731439997,0.107220981573702,0.115636050304082,0.123702880731552,0.131407026163367,0.138740863589995,0.145701878596891,0.152291285440286,0.15851291266126,0.16437229367888,0.16987591004438,0.175030541827828
826,4.94065645841247e-324,1.0636730654873e-14,6.91863697672432e-08,1.4173542689123e-05,0.00020564316141438,0.00102524497382341,0.00298859324789649,0.00640498965671253,0.0113216396538175,0.0175974494024068,0.0249953167203816,0.0332499893172133,0.0421075703886559,0.0513443414621681,0.0607730328144649,0.0702423693894508,0.0796334807262484,0.0888551901630734,0.0978392262972597,0.106535841119668,0.114910015947294,0.122938281222218,0.130606103638826,0.137905765475502,0.144834654736624,0.151393888831708,0.157587202670931,0.163420040982291,0.168898802798192,0.17403019278034
827,4.94065645841247e-324,9.99932138422118e-15,6.69822843447477e-08,1.38590159583835e-05,0.000202079400646199,0.00101045774394239,0.00295123051374021,0.0063336017360366,0.0112068020461738,0.0174324516912115,0.0247760156288553,0.0329743382242635,0.0417751004764428,0.0509557072552504,0.0603296523609765,0.069746154619326,0.079086642209107,0.0882600991775257,0.0971983194092279,0.105851555582812,0.114184747127768,0.122174355602352,0.129805762755724,0.137071157485744,0.14396783127059,0.150496805502812,0.156661722110583,0.162467937636773,0.167921768990534,0.173029845738861
828,4.94065645841247e-324,9.39878686877473e-15,6.48432180637201e-08,1.35506522854812e-05,0.000198567328681644,0.000995838693153174,0.00291421279960868,0.00626276127590164,0.0110927070421281,0.0172683631893384,0.0245577518136516,0.0326998117524922,0.041443804175389,0.0505682618903078,0.0598874476063579,0.0692510793974115,0.07854088902156,0.0876660255768459,0.0965583519402642,0.105168124575692,0.113460243575956,0.121411103691381,0.129006003398644,0.136237039551314,0.143101408160365,0.149600035434726,0.155736470972543,0.161515983640115,0.166944808621126,0.172029500703391
829,4.94065645841247e-324,8.83306714110725e-15,6.2767391311488e-08,1.32483443675201e-05,0.000195106309207024,0.00098138627342781,0.00287753764979334,0.00619246519704445,0.0109793512923651,0.0171051805756974,0.0243405221859007,0.0324264071605227,0.0411136791390475,0.0501820034174512,0.0594464169711287,0.0687571424738058,0.0779962201965796,0.0870729686298388,0.0959193233508626,0.104485547710934,0.112736505022345,0.120648525308744,0.128206825452179,0.135403411602805,0.142235385367525,0.148703578608575,0.154811449249135,0.160564178990103,0.165967921689693,0.17102915767393
830,4.94065645841247e-324,8.30021338894247e-15,6.07530697503551e-08,1.29519865699838e-05,0.000191695712624865,0.00096709894846512,0.00284120262239251,0.00612271043333223,0.0108667314585576,0.0169429005376596,0.0241243236628797,0.0321541217112513,0.0407847230238369,0.0497969298886538,0.0590065588769827,0.068264342599326,0.077452634767564,0.0864809276055526,0.0952812331016513,0.103803824601236,0.112013531197457,0.1198866202739,0.127408228800929,0.134570273570815,0.141369762853648,0.147807435005489,0.153886656932689,0.159612523684526,0.164991108195956,0.170028816650478
831,4.94065645841247e-324,7.79838216017672e-15,5.87985632452517e-08,1.26614749034739e-05,0.000188334915992665,0.000952975193616734,0.00280520528924908,0.0060534939317193,0.0107548442133398,0.0167815197710427,0.0239091531680045,0.0318829526718428,0.0404569334890392,0.0494130393577493,0.0585678717467873,0.0677726785255076,0.0769101317683373,0.0858899017732797,0.0946440806533924,0.103122954859367,0.111291321831849,0.119125388406321,0.126610213329497,0.133737625385943,0.14050454058031,0.146911604606596,0.152962094015529,0.158661017721173,0.164014368139639,0.169028477633035
832,4.94065645841247e-324,7.32582985987135e-15,5.69022248150666e-08,1.23767070007404e-05,0.000185023302962144,0.000939013495813528,0.00276954323588846,0.00598481265220393,0.0106436862402803,0.0166210349800949,0.0236950076308209,0.0316128973137264,0.0401303081967973,0.0490303298804313,0.0581303540045833,0.0672821490046044,0.0763687102331496,0.085299890402556,0.0940078654669824,0.102442938098165,0.110569876656112,0.118364829525495,0.125812778922497,0.132905466978791,0.139639718509091,0.146016087393022,0.152037760489982,0.157709661097831,0.163037701520463,0.168028140621602
833,4.94065645841247e-324,6.88090752499543e-15,5.5062449607167e-08,1.20975820940002e-05,0.000181760263718969,0.000925212353492458,0.00273421406145674,0.00591666356778529,0.0105332542338552,0.0164614428774799,0.0234818839869967,0.0313439529125909,0.039804844812113,0.0486487995142519,0.057694004075584,0.0667927527895879,0.0758283691966767,0.0847108927631615,0.0933725870034518,0.10176377393054,0.109849195400874,0.11760494345093,0.125015925464548,0.132073798279964,0.13877529660157,0.145120883345897,0.151113656348376,0.156758453812289,0.162061108338151,0.167027805616177
834,4.94065645841247e-324,6.46205586336898e-15,5.32776738946374e-08,1.18240009925412e-05,0.000178545194922957,0.000911570276523758,0.00269921537865912,0.00584904366442049,0.010423544899422,0.0163027401842613,0.0232697791783127,0.0310761167483808,0.0394805410028449,0.0482684463186208,0.0572588203861749,0.0663044886341476,0.07528910769402,0.0841229081251196,0.0927382447239648,0.10108546196947,0.109129277796794,0.116845730002145,0.124219652840276,0.131242619220068,0.137911274819328,0.144225992446349,0.150189781583037,0.155807395862335,0.161084588592427,0.166027472616761
835,4.94065645841247e-324,6.06780054389499e-15,5.15463740957571e-08,1.15558660606088e-05,0.000175377499648759,0.000898085786138564,0.0026645448136985,0.00578194994098171,0.0103145549531924,0.0161449236298873,0.023058690152655,0.0308093861052915,0.0391573944397061,0.0478892683548042,0.0568248013639132,0.06581735529269,0.0747509247607066,0.0835359357586976,0.0921048380898197,0.100408001828004,0.10841012357457,0.116087188998678,0.123423960934313,0.130411929729714,0.137047653123946,0.143331414675507,0.149266136186291,0.154856487245757,0.160108142283011,0.165027141623354
836,4.94065645841247e-324,5.6967477257787e-15,4.98670658152641e-08,1.12930811955701e-05,0.000172256587327011,0.000884757414856878,0.00263020000621437,0.00571537940921353,0.0102062811222059,0.0159879899521754,0.0228486138640062,0.030543758271765,0.0388354027962618,0.0475112636859239,0.0563919454375273,0.0653313515203394,0.0742138194326886,0.082949974934406,0.0914723665624492,0.0997313931192633,0.107691732464932,0.115329320260082,0.122628849631298,0.129581729739514,0.136184431477005,0.142437150014499,0.148342720150467,0.153905727960343,0.159131769409628,0.164026812635956
837,4.94065645841247e-324,5.34757981501605e-15,4.82383029069504e-08,1.10355518063552e-05,0.000169181873685952,0.000871583706415963,0.00259617860922184,0.00564932909369027,0.0100987201443035,0.0158319358972972,0.022639547272437,0.0302792305404858,0.0385145637489274,0.0471344303769562,0.0559602510369162,0.0648464760729369,0.0736777907463443,0.0823650249229995,0.0908408296034197,0.0990556354564372,0.106974104198646,0.114572123605928,0.121834318815879,0.128752019180081,0.135321609840088,0.141543198444456,0.147419533467889,0.152955118003882,0.158155469972,0.163026485654567
838,4.94065645841247e-324,5.01905143698626e-15,4.66586765571441e-08,1.07831847921692e-05,0.000166152780693516,0.000858563215699064,0.00256247828905098,0.00558379603177352,0.00999186876810065,0.0156767582197627,0.0224314873440981,0.0300158002083765,0.0381948749769662,0.0467587664947301,0.0555297165931493,0.0643627277070403,0.0731428377384766,0.081781084995476,0.0902102266744314,0.0983807284527862,0.106257238506513,0.1138155988558,0.121040368372708,0.127922797982035,0.134459188174779,0.140649559946505,0.146496576130886,0.152004657374161,0.157179243969849,0.162026160679188
839,4.94065645841247e-324,4.70998561451596e-15,4.51268143886494e-08,1.05358885214759e-05,0.000163168736499878,0.000845694508664559,0.00252909672528629,0.00551877727356968,0.00988572375296145,0.0155224536824056,0.0222244310512118,0.0297534645765927,0.037876334162487,0.0463842701079274,0.0551003405384655,0.0638801051799243,0.0726089594463137,0.0811981544230769,0.0895805572373192,0.0977066717216411,0.105541135119368,0.113059745829301,0.120246998186444,0.127094066075993,0.133597166442662,0.139756234501778,0.145573848131784,0.151054346068969,0.156203091402897,0.161025837709817
840,4.94065645841247e-324,4.41927014128691e-15,4.36413795847134e-08,1.02935728112452e-05,0.000160229175380456,0.000832976162275456,0.00249603161070651,0.00545426988188774,0.00978028186897179,0.0153690190563675,0.0220183753720634,0.0294922209505199,0.0375589389904425,0.046010939287081,0.0546721213062728,0.0633986072495798,0.0720761549075089,0.0806162324772873,0.088951820754051,0.0970334648764026,0.104825793768082,0.112304564346049,0.119454208141755,0.12626582339258,0.132735544605323,0.138863222091403,0.14465134946291,0.150104184086095,0.155227012270868,0.160025516746455
841,4.94065645841247e-324,4.14585414094116e-15,4.2201070032604e-08,1.00561489064664e-05,0.000157333537679387,0.00082040676442928,0.00246328065122454,0.00539027093219706,0.00967553989691319,0.0152164511210832,0.0218133172909932,0.0292320666397678,0.0372426871486261,0.0456387721045737,0.0542450573311481,0.0629182326747137,0.0715444231601407,0.0800353184298355,0.088324016686729,0.0963611075305421,0.104111214183559,0.111550054225676,0.118661998123314,0.125438069862419,0.131874322624347,0.13797052269651,0.14372908011659,0.149154171423325,0.154251006573484,0.159025197789102
842,4.94065645841247e-324,3.88874480269909e-15,4.08046174863925e-08,9.82352945991945e-06,0.000154481269753427,0.000807984913888326,0.00243084156582764,0.00532677751258534,0.00957149462823653,0.0150647466642647,0.0216092537983879,0.0289729989581672,0.0369275763276707,0.0452677666346376,0.0538191470488367,0.0624389802147491,0.0710137632427122,0.0794554115526933,0.0876971444975899,0.0956895992976012,0.10339739609674,0.110796215287834,0.117870368015801,0.124610805416139,0.131013500461321,0.13707813629823,0.142807040085154,0.148204308078449,0.153275074310467,0.158024880837758
843,4.94065645841247e-324,3.64700428474378e-15,3.94507867485339e-08,9.5956285122055e-06,0.000151671823916331,0.000795709220210295,0.00239871208651781,0.00526378672371662,0.00946814286503571,0.0149139024818871,0.0214061818906725,0.0287150152237646,0.0366136042210459,0.0448979209533526,0.0533943888962509,0.0619608486298248,0.0704841741941515,0.078876511118076,0.0870712036490034,0.0950189397911916,0.102684339238599,0.110043047352188,0.117079317703902,0.123784029984369,0.130153078077832,0.136186062877692,0.141885229360926,0.147254594049254,0.152299215481541,0.157024565892423
844,4.94065645841247e-324,3.41974677704415e-15,3.81383748698556e-08,9.37236147203004e-06,0.000148904658383652,0.000783578303679286,0.00236688995825248,0.00520129567878945,0.0093654814200215,0.0147639153781724,0.0212040985703018,0.0284581127588185,0.0363007685250563,0.0445292331386457,0.052970781311471,0.0614838366807948,0.0699556550538114,0.078298616398442,0.0864461936034736,0.0943491286249954,0.101972043340147,0.10929055023842,0.116288847072313,0.122957743497741,0.12929305543547,0.135294302416029,0.140963647936234,0.14630502933353,0.151323430086427,0.156024252953097
845,4.94065645841247e-324,3.20613571568899e-15,3.6866210367567e-08,9.1536450967388e-06,0.000146179237218003,0.000771590795237173,0.00233537293888527,0.00513930150349513,0.00926350711649544,0.0146147821655749,0.0210030008457523,0.0282022888897945,0.0359890669388385,0.0441617012702895,0.0525483227337434,0.0610079431292285,0.0694282048614689,0.077721726666493,0.0858221138236384,0.0936801654127649,0.101260508132427,0.108538723766229,0.115498956005732,0.122131945886891,0.128433432495822,0.134402854894369,0.140042295803405,0.145355613929063,0.150347718124849,0.15502394201978
846,4.94065645841247e-324,3.00538114118452e-15,3.56331524609128e-08,8.93939747310167e-06,0.000143495030274751,0.000759745336415348,0.00230415879910714,0.00507780133597615,0.00916221678832363,0.0144664996647659,0.0208028857315137,0.0279475409473619,0.03567849716436,0.0437953234299016,0.0521270116034811,0.0605331667374104,0.0689018226573261,0.0771458411951742,0.0851989637722696,0.0930120497683228,0.100549733346518,0.107787567755329,0.114709644388868,0.121306637082457,0.127574209220481,0.133511720293844,0.139121172954767,0.144406347833643,0.149372079596528,0.154023633092472
847,4.94065645841247e-324,2.81673719353088e-15,3.44380903240971e-08,8.72953799834204e-06,0.000140851513148144,0.000748040579266806,0.00227324532238763,0.00501679232678454,0.00906160727991075,0.0143190647046188,0.0206037502480807,0.027693866266388,0.0353690569064159,0.0434300977009435,0.0517068463622626,0.06005950626834,0.0683765074820093,0.0765709592576739,0.0845767429122726,0.0923447813055617,0.0998397187135354,0.10703708202545,0.113920912106435,0.120481817015078,0.126715385571035,0.132620898595586,0.138200279382647,0.143457231045057,0.148396514501188,0.153023326171173
848,4.94065645841247e-324,2.63949973724042e-15,3.32799423561159e-08,8.52398736140945e-06,0.00013824816711788,0.000736475186298628,0.00224263030491634,0.00495627163884058,0.00896167544617406,0.0141724741221935,0.0204055914219449,0.0274412621859352,0.0350607438726276,0.0430660221687188,0.0512878254528315,0.0595869604857309,0.0678522583765689,0.0759970801274232,0.0839554507066871,0.0916783596384449,0.0991304639646274,0.106287266396339,0.113132759043154,0.119657485615397,0.125856961509076,0.131730389780726,0.137279615079371,0.142508263561094,0.147421022838551,0.152023021255882
849,4.94065645841247e-324,2.47300410978951e-15,3.21576554671421e-08,8.3226675244922e-06,0.000135684479096105,0.000725047830404807,0.00221231155554468,0.00489623644739139,0.00886241815251742,0.0140267247627221,0.0202084062855861,0.0271897260492553,0.0347535557734402,0.0427030949203732,0.0508699473190966,0.0591155281540114,0.0673290743824797,0.0754242030780969,0.0833350866186863,0.0910127843810055,0.098421968830978,0.105538120687759,0.112345185083751,0.11883364281406,0.124998936996198,0.130840193830395,0.136359180037268,0.141559445379541,0.14644560460834,0.151022718346601
850,4.94065645841247e-324,2.31662298731117e-15,3.10702043811123e-08,8.12550170476701e-06,0.000133159941574831,0.000713757194799437,0.00218228689572777,0.0048366839399698,0.00876383227480536,0.0138818134795929,0.0200121918774645,0.0269392552037863,0.0344474903221201,0.0423413140448928,0.0504532104061305,0.0586452080383239,0.0668069545416406,0.0748523273836125,0.0827156501115769,0.0903480551473472,0.0977142330438053,0.104789644719487,0.111558190112962,0.118010288541715,0.124141311993994,0.129950310725725,0.135438974248663,0.140610776498188,0.145470259810277,0.150022417443328
851,4.94065645841247e-324,2.16976436163567e-15,3.00165909541738e-08,7.93241435638358e-06,0.000130674052573791,0.000702601972950268,0.00215255415946664,0.00477761131635323,0.00866591469933728,0.0137377371343362,0.0198169452420121,0.0266898470011475,0.0341425452347533,0.041980677633103,0.0500376131601695,0.0581759989045247,0.0662858978963748,0.0742814523181307,0.0820971406488001,0.0896841715516437,0.0970072563343631,0.104041838311319,0.110771774015528,0.11718742272901,0.123284086464056,0.129060740447848,0.134518997705886,0.139662256914822,0.144494988444085,0.149022118546065
852,4.94065645841247e-324,2.0318696230719e-15,2.89958435086551e-08,7.74333115268058e-06,0.000128226315588706,0.000691580868512615,0.00212311119325052,0.0047190157885227,0.00856866232282159,0.013594492596609,0.0196226634296248,0.026441498797135,0.0338387182302432,0.0416211837776681,0.0496231540286135,0.0577078995191839,0.065765903489429,0.0737115771560554,0.0814795576939304,0.0890211332081391,0.0963010384339394,0.103294701283065,0.109985936676197,0.116365045306601,0.122427260367981,0.128171482977896,0.133599250401262,0.138713886627232,0.143519790509486,0.14802182165481
853,4.94065645841247e-324,1.90241174359561e-15,2.80070161822298e-08,7.55817896863124e-06,0.000125816239539977,0.000680692595263609,0.00209395585599947,0.00466089458062196,0.00847207205235001,0.0134520767441797,0.0194293434966537,0.026194207951718,0.0335360070303077,0.0412628305730893,0.0492098314600247,0.0572409086495848,0.0652469703639738,0.0731427011720331,0.0808629007106763,0.0883589397311475,0.095595579073857,0.102548233454552,0.109200677979723,0.115543156205141,0.121570833667365,0.127282538297001,0.13267973232712,0.137765665633206,0.142544666006203,0.147021526769565
854,4.94065645841247e-324,1.78089355536969e-15,2.70491882919554e-08,7.37688586351499e-06,0.000123443338721789,0.000669935877036837,0.00206508601900713,0.0046032449289167,0.00837614080537171,0.0133104864629137,0.0192369825053972,0.0259479718290339,0.0332344093594781,0.0409056161157041,0.0487976439041278,0.0567750250637242,0.0647290975636039,0.0725748236409533,0.0802471691628797,0.0876975907350533,0.0948908779854738,0.101802434645624,0.108415997810869,0.11472175535529,0.120714806323802,0.126393906386297,0.131760443475786,0.136817593930532,0.141569614933959,0.146021233890328
855,4.94065645841247e-324,1.6668461197698e-15,2.61214637128649e-08,7.19938106381338e-06,0.000121107132751628,0.000659309447657294,0.00203649956588376,0.00454606408175391,0.00828086550966784,0.0131697186467578,0.0190455775240928,0.0257027877973841,0.0329339229450958,0.0405495385036854,0.0483865898118092,0.0563102475303118,0.0642122841323372,0.0720079438379487,0.0796323625145165,0.0870370858343112,0.0941869349001824,0.101057304676138,0.107631896054403,0.113900842687706,0.119859178298891,0.125505587226916,0.130841383839589,0.135869671516998,0.140594637292476,0.1450209430171
856,4.94065645841247e-324,1.55982718232402e-15,2.52229702708058e-08,7.02559494632701e-06,0.000118807146520215,0.000648812050876724,0.00200819439249942,0.00448934929952131,0.00818624310332576,0.0130297701977259,0.0188551256269088,0.0254586532292301,0.032634545517311,0.0401945958370405,0.0479766676351165,0.0558465748187704,0.0636965291146155,0.0714420610383946,0.0790184802296964,0.086377424643446,0.0934837495494103,0.100312843365971,0.106848372595099,0.113080418133054,0.11900394955423,0.12461758079999,0.129922553410856,0.134921898390392,0.139619733081477,0.144020654149881
857,4.94065645841247e-324,1.45941970920079e-15,2.43528591492196e-08,6.85545902151114e-06,0.000116542910141835,0.000638442440309272,0.00198016840692739,0.00443309785460688,0.00809227053471355,0.0128906380258836,0.018665623893936,0.0252155655011885,0.0323362748090802,0.0398407862176094,0.047567875827258,0.0553840056992349,0.063181831555304,0.0708771745179093,0.0784055217726627,0.0857186067770528,0.0927813216646194,0.0995690505350134,0.10606542731774,0.112260481621999,0.118149120051418,0.123729887086654,0.129003952181914,0.133974274548504,0.138644902300684,0.143020367288671
858,4.94065645841247e-324,1.36523050109246e-15,2.35103043095657e-08,6.68890591702764e-06,0.000114313958905082,0.000628199379367524,0.00195241952938785,0.00437730703135855,0.00799894476245441,0.0127523190493337,0.0184770694111795,0.0249735219940273,0.0320391085561639,0.0394881077490643,0.0471602128426025,0.054922538942553,0.0626681904996911,0.0703132835523538,0.0777934866077921,0.0850606318497969,0.092079650977307,0.0988259260031723,0.105283060107115,0.11144103308521,0.117294689752055,0.12284250606804,0.128085580145091,0.13302679998912,0.13767014494982,0.142020082433469
859,4.94065645841247e-324,1.27688888054693e-15,2.2694501925097e-08,6.52586936151042e-06,0.000112119833223997,0.000618081641198863,0.00192494569219165,0.00432197412604389,0.00790626275540127,0.012614810194201,0.0182894592705507,0.0247325200926612,0.0317430444971245,0.0391365585369085,0.0467536771366781,0.0544621733202842,0.0621556049934887,0.0697503874178317,0.0771823741995954,0.0844034994764135,0.0913787372190047,0.098083469590371,0.104501270848018,0.110622072453356,0.11644065861774,0.121955437725282,0.127167437292714,0.13207947471003,0.136695461028607,0.141019799584277
860,4.94065645841247e-324,1.19404544899323e-15,2.19046698277021e-08,6.36628416854204e-06,0.000109960078589612,0.000608088008622186,0.00189774483968444,0.00426709644681008,0.00781422149261129,0.0124781083946174,0.018102790569859,0.0244925571861474,0.0314480803733243,0.0387861366884751,0.0463482671661727,0.0540029076047002,0.0616440740828315,0.0691884853906894,0.0765721840127168,0.0837472092717081,0.0906785801212791,0.0973416811165488,0.103720059425253,0.109803599657111,0.115587026610076,0.121068682039514,0.126249523617112,0.131132298709021,0.135720850536769,0.140019518741093
861,4.94065645841247e-324,1.11637090989276e-15,2.11400469675321e-08,6.21008622083899e-06,0.000107834245521882,0.000598217274064955,0.00187081492819089,0.00421267131364378,0.00772281796332056,0.0123422105927077,0.0179170604128036,0.0242536306676817,0.0311542139289231,0.0384368403129262,0.0459439813889326,0.0535447405687842,0.0611335968142778,0.0686275767475161,0.0759629155119343,0.0830917608505569,0.0899791794157316,0.0966005604016615,0.102939425723628,0.108985614627151,0.114733793690664,0.12018223899187,0.125331839110611,0.130185271983882,0.134746313474027,0.139019239903919
862,4.94065645841247e-324,1.04355495462348e-15,2.03998928851375e-08,6.05721245464315e-06,0.000105741889522016,0.000588468239500597,0.00184415392595915,0.00415869605833123,0.00763204916691866,0.0122071137385738,0.0177322659089655,0.0240157379345933,0.0308614429108761,0.0380886675212517,0.0455408182639625,0.0530876709862311,0.0606241722348085,0.0680676607651436,0.0753545681621594,0.0824371538279056,0.0892805348339985,0.0958601072656804,0.102159369627959,0.108168117294154,0.113880959821108,0.119296108563484,0.124414383765539,0.129238394532401,0.133771849840105,0.138018963072753
863,4.94065645841247e-324,9.75305207873016e-16,1.96834871958487e-08,5.90760084431719e-06,0.000103682571025195,0.000578839716386245,0.00181775981310557,0.00410516802441846,0.00754191211292342,0.0120728147902809,0.0175484041737989,0.0237788763883414,0.0305697650689317,0.0377416164262681,0.0451387762514248,0.0526316976314468,0.0601157993918275,0.0675087367206461,0.0747471414284373,0.0817833878187704,0.0885826461077507,0.0951203215285929,0.101379891023069,0.107351107588801,0.11302852496301,0.118410290735491,0.123497157574225,0.128291666352367,0.132797459634724,0.137018688247596
864,4.94065645841247e-324,9.11346229475767e-16,1.89901290861315e-08,5.76119038714122e-06,0.00010165585535368,0.000569330525600805,0.00179163058155954,0.00405208456717155,0.00745240382095575,0.0119393107138419,0.0173654723286236,0.0235430434345103,0.0302791781556295,0.037395685142618,0.0447378538126393,0.0521768192795484,0.0596084773331614,0.0669508038913405,0.0741406347759469,0.0811304624382373,0.0878855129686939,0.094381203010403,0.100600989793788,0.106534585441775,0.112176489077977,0.117524785489025,0.122580160528996,0.127345087441567,0.131823142857608,0.136018415428448
865,4.94065645841247e-324,8.51418569781837e-16,1.83191368216629e-08,5.61792108830862e-06,9.96613126702984e-05,0.000559939497383373,0.00176576423500862,0.00399944305353701,0.00736352132071432,0.0118065984832033,0.0171834675006165,0.0233082364828056,0.0299896799262979,0.037050871786768,0.0443380494100824,0.0517230347063636,0.0591022051070597,0.0663938615547861,0.0735350476700003,0.0804783773014629,0.0871891351485687,0.0936427515311301,0.0998226658249505,0.105718550783763,0.111324852127613,0.11663959280522,0.12166339262218,0.12639865779779,0.130848899508478,0.135018144615308
866,4.94065645841247e-324,7.95277875790301e-16,1.76698472668724e-08,5.47773394611866e-06,9.76985179323241e-05,0.000550665471271996,0.0017401587888438,0.00394724086210231,0.00727526165195052,0.0116746750802299,0.0170023868228037,0.0230744529470496,0.0297012681390521,0.0367071744770092,0.0439393615073872,0.051270342688431,0.0585969817621944,0.0658379089887849,0.0729303795760435,0.0798271320236739,0.0864935123791505,0.0929049669108103,0.0990449190014008,0.104903003545452,0.110473614073524,0.115754712665213,0.120746853846104,0.125452377418824,0.129874729587059,0.134017875808178
867,4.94065645841247e-324,7.42694045417348e-16,1.70416154156999e-08,5.34057093736323e-06,9.57670508457232e-05,0.000541507296042732,0.00171481227010505,0.00389547538305642,0.00718762186444332,0.0115435374946906,0.0168222274340521,0.0228416902451768,0.0294139405547916,0.0363645913334544,0.0435417885693421,0.0508187420029993,0.0580928063476601,0.0652829454713812,0.072326629959656,0.0791767262201669,0.0857986443922494,0.0921678489694953,0.0982677492079884,0.104087943657534,0.109622774877318,0.114870145050137,0.119830544193097,0.124506246302457,0.128900633093071,0.133017609007056
868,4.94065645841247e-324,6.93450427401148e-16,1.64338139333281e-08,5.20637500290604e-06,9.38664958197853e-05,0.000532463829649081,0.00168972271742694,0.00384414401815052,0.0071005990179742,0.0114131827242433,0.0166429864790614,0.0226099457992304,0.0291276949371987,0.0360231204780383,0.0431453290618909,0.0503682314280276,0.0575896779129735,0.0647289702808616,0.0717237982865508,0.0785271595063087,0.0851045309197103,0.091431397527253,0.0974911563295698,0.103273371050702,0.108772334500602,0.11398588994113,0.118914463655486,0.123560264446479,0.127926610026239,0.132017344211943
869,4.94065645841247e-324,6.4734306447036e-16,1.584583270865e-08,5.07509003345143e-06,9.19964419221257e-05,0.000523533939161726,0.00166488818098466,0.00379324418065887,0.00701419018230218,0.0112836077744204,0.0164646611083561,0.022379217035357,0.0288425290527357,0.035682760034516,0.0427499814521326,0.0499188097421845,0.0570875955080739,0.0641759826957552,0.0711218840225745,0.0778784314975365,0.0844111716934129,0.0906956124041676,0.0967151402510083,0.102459285655652,0.107922292904985,0.113101947319325,0.117998612225599,0.122614431848676,0.126952660386284,0.131017081422839
870,4.94065645841247e-324,6.04179977522067e-16,1.52770784172392e-08,4.94666085550087e-06,9.01564828340584e-05,0.000514716500708614,0.00164030672244005,0.00374277329533961,0.00692839243713886,0.0111548096586143,0.0162872484782773,0.0221495013838032,0.0285584406706428,0.0353435081284618,0.0423557442083201,0.0494704757248488,0.0565865581833229,0.0636239819948333,0.070520886633707,0.0772305418093571,0.0837185664452717,0.0899604934203389,0.0959397008571739,0.101645687403083,0.107072650052075,0.11221831716586,0.117082989895765,0.121668748506837,0.125978784172928,0.130016820639743
871,4.94065645841247e-324,5.63780488668237e-16,1.47269740945923e-08,4.82103321749492e-06,8.8346216806339e-05,0.000506010399415352,0.00161597641488793,0.00369272879839589,0.00684320287212348,0.0110267853980625,0.0161107457509746,0.0219207962789109,0.0282754275629365,0.0350053628872687,0.0419626157998604,0.0490232281561084,0.0560865649895039,0.0630729674571097,0.0699208055860619,0.0765834900573481,0.083026714907236,0.0892260403958832,0.0951648380329439,0.100832576223697,0.106223405903485,0.111334999461869,0.116167596658312,0.120723214418751,0.125004981385896,0.129016561862657
872,4.94065645841247e-324,5.25974581117457e-16,1.41949587194211e-08,4.69815377613818e-06,8.65652466152699e-05,0.000497414529345944,0.00159189534280266,0.00364310813743684,0.0067586185867981,0.010899532021833,0.0159351500943979,0.0216930991591131,0.0279934875044067,0.0346683224401465,0.0415705946973135,0.0485770658167607,0.0555876149778227,0.0625229383618402,0.0693216403458863,0.0759372758571567,0.0823356168112898,0.0884922531509327,0.0943905516632016,0.100019952048196,0.105374560420824,0.11045199418849,0.115252432505566,0.119777829582206,0.124031252024908,0.128016305091579
873,4.94065645841247e-324,4.90602293961308e-16,1.36804868067741e-08,4.5779700829055e-06,8.48131795191741e-05,0.000488927793443837,0.00156806160198479,0.00359390877143893,0.00667463669058272,0.0107730465668099,0.0157604586822896,0.0214664074669295,0.0277126182726149,0.0343323849181216,0.0411796793723926,0.048131987488312,0.0550897071999067,0.0619738939885229,0.0687233903795606,0.0752918988245004,0.0816452718894519,0.0877591315056358,0.0936168416328376,0.0992078148072879,0.104526113565704,0.109569301326858,0.114337497429857,0.11883259399499,0.123057596089688,0.12701605032651
874,4.94065645841247e-324,4.57513150032107e-16,1.31830280107714e-08,4.46043057072686e-06,8.30896272152249e-05,0.000480549103473311,0.00154447329950804,0.00354512817070718,0.00659125430275059,0.0106473260776787,0.0155866686941763,0.0212407186489625,0.0274328176478922,0.0339975484540352,0.0407898682979629,0.0476879919529773,0.0545928407078054,0.0614258336168979,0.0681260551535988,0.0746473585751668,0.0809556798737759,0.0870266752801566,0.0928437078267491,0.0983961644316804,0.103678065299738,0.108686920858111,0.113422791423513,0.117887507654892,0.122084013579958,0.12601579756745
875,4.94065645841247e-324,4.26565615091734e-16,1.27020667367442e-08,4.34548454084922e-06,8.13942057966358e-05,0.000472277379961169,0.00152112855366639,0.00349676381683662,0.00650846855240342,0.0105223676069117,0.0154137773153608,0.0210160301558928,0.0271540834133367,0.033663811182543,0.0404011599480418,0.0472450779936804,0.0540970145539898,0.0608787565269479,0.0675296341346481,0.0740036547250134,0.0802668404963501,0.0862948842946756,0.0920711501298402,0.0975850008520849,0.10283041558454,0.107804852763385,0.112508314478862,0.116942570559699,0.121110504495442,0.125015546814398
876,4.94065645841247e-324,3.9762658669927e-16,1.22371017625701e-08,4.23308214987284e-06,7.9726535710206e-05,0.000464111552138768,0.00149802549392139,0.00344881320267382,0.00642627657844674,0.0103981682147535,0.015241781736914,0.0207923394424751,0.0268764133548119,0.0333311712401135,0.0400135527977977,0.0468032443940536,0.053602227791353,0.0603326619988972,0.0669341267894895,0.0733607868899685,0.0795787534892977,0.0855637583693894,0.0912991684270217,0.0967743239992157,0.101983164381723,0.106923097023818,0.111594066588232,0.1159977827072,0.12013706883586,0.124015298067356
877,4.94065645841247e-324,3.70570911189292e-16,1.17876458690036e-08,4.12317439696014e-06,7.80862417142171e-05,0.000456050557884349,0.00147516226084969,0.00340127383227851,0.00634467552956525,0.0102747249692067,0.0150706791556669,0.020569643967534,0.026599805260944,0.0329996267650272,0.0396270453235502,0.0463624899384368,0.053108479473209,0.0597875493132124,0.0663395325850372,0.0727187546860295,0.0788914185847767,0.0848332973245103,0.090527762603211,0.095964133803789,0.101136311652904,0.106041653620546,0.11068004774395,0.115053144095184,0.119163706600937,0.123015051326322
878,4.94065645841247e-324,3.4528092727243e-16,1.13532254788025e-08,4.01571311121529e-06,7.6472952836682e-05,0.000448093343665699,0.00145253700609076,0.00335414322088528,0.00626366256419825,0.0101520349460169,0.0149004667742025,0.0203479411939596,0.02632425692312,0.0326691758973757,0.039241636002769,0.0459228134118784,0.0526157686532939,0.0592434177506019,0.0657458509883386,0.0720775577292646,0.0782048355149797,0.0841035009802671,0.0897569325433329,0.0951544301965239,0.100289857359697,0.105160522534707,0.109766257938347,0.114108654721438,0.118190417790394,0.122014806591297
879,4.94065645841247e-324,3.21646034845647e-16,1.09333803044574e-08,3.91065093923209e-06,7.48863023339405e-05,0.000440238864483127,0.00143014789229478,0.00330741889486543,0.00618323485051508,0.0100300952286588,0.014731141800848,0.0201272285887032,0.0260497661354856,0.0323398167790603,0.0388573233140737,0.0454842136001342,0.0521240943857647,0.0587002665920164,0.0651530814665748,0.0714371956358117,0.0775190040121341,0.0833743691569045,0.0889866781323182,0.0943452131081417,0.0994438014637199,0.104279703747438,0.108852697163749,0.113164314583751,0.117217202403955,0.12101456386228
880,4.94065645841247e-324,2.99562287672009e-16,1.0527663004333e-08,3.80794133280836e-06,7.33259276496004e-05,0.000432486083812748,0.00140799309307078,0.00326109839168888,0.00610338956639065,0.00990890290832138,0.0145627014496664,0.0199075036227732,0.0257763306949428,0.0320115475537913,0.0384741057372335,0.0450466892896674,0.0516334557252,0.0581580951186481,0.0645612234870601,0.0707976680218791,0.0768339238085022,0.0826459016746829,0.0882169992551047,0.0935364824693666,0.0985981439265895,0.103399197239878,0.107939365412485,0.112220123679911,0.116244060441341,0.120014323139273
881,4.94065645841247e-324,2.78932008658189e-16,1.01356388470351e-08,3.70753853682482e-06,7.17914703738227e-05,0.000424833973550086,0.00138607079293493,0.00321517925988624,0.00602412389938099,0.00978845508389345,0.0143951429404488,0.0196887637712311,0.0255039484011483,0.0316843663670868,0.0380919817531663,0.0446102392676489,0.0511438517265993,0.0576169026119316,0.0639702765172423,0.0701589745037451,0.0761495946363809,0.0819180983538795,0.0874478957966376,0.0927282382109252,0.0977528847099246,0.102519002993164,0.107026262676883,0.111276082007708,0.115270991902276,0.119014084422274
882,4.94065645841247e-324,2.59663426523287e-16,9.7568853838216e-09,3.60939757728644e-06,7.02825762029438e-05,0.000417281513953986,0.00136437918725902,0.00316965905901087,0.00594543504669885,0.00966874886194945,0.014228463498706,0.0194710065131864,0.0252326170565105,0.0313582713662716,0.0377109498439384,0.0441748623219562,0.0506552814453835,0.0570766883535429,0.0633802400247023,0.0695211146977578,0.0754660162281019,0.0811909590147869,0.086679367641868,0.0919204802635466,0.0969080237753442,0.101639120988436,0.106113388949273,0.110332189564927,0.114297996786482,0.118013847711283
883,4.94065645841247e-324,2.41670332714543e-16,9.39099212887894e-09,3.51347424952436e-06,6.87988948994389e-05,0.000409827693590838,0.0013429164822192,0.00312453535960119,0.00586732021518932,0.00954978135673486,0.0140626603556611,0.0192542293317934,0.024962334466188,0.0310332607004761,0.0373310084927641,0.0437405572411737,0.0501677439373941,0.0565374516254002,0.0627911134771544,0.0688840882203355,0.0747831883160318,0.0804644834777143,0.0859114146757544,0.0911132085579624,0.0960635610844682,0.10075955120683,0.105200744221982,0.10938844634936,0.113325075093682,0.117013613006302
884,4.94065645841247e-324,2.24871757484437e-16,9.03756024728764e-09,3.41972510655643e-06,6.734008025222e-05,0.000402471509279108,0.00132168089474483,0.00307980574314292,0.00578977662130558,0.00943154969015191,0.0138977307482408,0.0190384297142464,0.0246930984380874,0.0307093325206356,0.0369521561840049,0.0433073228145925,0.0496812382588938,0.0559991917096631,0.0622028963424463,0.0682478946879668,0.0741011106325717,0.0797386715629864,0.0851440367832618,0.0903064230249068,0.0952194965989175,0.0998802936294867,0.104288328487338,0.108444852358793,0.112352226823597,0.116013380307329
885,4.94065645841247e-324,2.09191664099717e-16,8.69620225050716e-09,3.32810744760449e-06,6.59057900372659e-05,0.00039521196603418,0.00130067065246761,0.00303546780203159,0.00571280149108455,0.0093140509917452,0.0137336719190681,0.0188236051517754,0.0244249067828609,0.0303864849794887,0.0365743914031695,0.0428751578322101,0.0491957634665661,0.0554619078887332,0.0616155880885589,0.0676125337172099,0.0734197829101577,0.0790135230909442,0.0843772338493619,0.0895001235951167,0.0943758302803133,0.0990013482375439,0.103376141737671,0.107501407591014,0.111379451975951,0.115013149614365
886,4.94065645841247e-324,1.94558660206117e-16,8.36654169921192e-09,3.2385793067664e-06,6.44956859785837e-05,0.000388048077013499,0.0012798839936708,0.00299151913953502,0.00563639206012279,0.00919728239868739,0.0135704811164538,0.0186097531396422,0.0241577573139041,0.0300647162315768,0.036197712636913,0.04244406108473,0.0487113186175149,0.0549255994452538,0.0610291881836064,0.0669780049246935,0.0727392048812606,0.0782890378819451,0.0836110057590335,0.0886943101993314,0.0935325620902783,0.0981227150121412,0.102464183965309,0.106558112043813,0.110406750550467,0.114012920927409
887,4.94065645841247e-324,1.8090572542311e-16,8.04821291331332e-09,3.15109944184114e-06,6.31094337094976e-05,0.00038097886346202,0.00125931916723875,0.002947957369756,0.00556054557355222,0.00908124105576476,0.0134081555943888,0.018396871177136,0.0238916478473544,0.0297440244332427,0.0358221183730361,0.0420140313635618,0.048227902769265,0.0543902656621097,0.0604436960958363,0.0663443079271161,0.0720593762783859,0.077565215756362,0.082845352397262,0.0878889827682926,0.0926896919904356,0.0972443939344175,0.10155245516258,0.105614965714978,0.109434122546867,0.113012694246463
888,4.94065645841247e-324,1.68169954291117e-16,7.74086068900798e-09,3.06562732330492e-06,6.17467027342643e-05,0.000374003354657964,0.00123897443260653,0.00290478011759495,0.00548525928601605,0.0089659241153631,0.0132466926125358,0.018184956767569,0.023626576202088,0.0294244077426296,0.0354476071004853,0.0415850674608207,0.0477455149797617,0.0538559058224275,0.0598591112936293,0.0657114423412461,0.0713802968340738,0.0768420565345842,0.0820802736490393,0.0870841412327447,0.0918472199424092,0.0963663849855125,0.100640955321813,0.104671968602296,0.108461567964873,0.112012469571525
889,4.94065645841247e-324,1.56292313739242e-16,7.44414002269399e-09,2.98212312343662e-06,6.04071663900121e-05,0.00036712058785887,0.00121884805970977,0.00286198501871279,0.00541053046164472,0.00885132873745317,0.013086089436222,0.0179740074182727,0.0233625401997186,0.0291058643196801,0.0350741773093519,0.0411571681693274,0.0472641543073706,0.0533225192095753,0.0592754332454993,0.0650794077839225,0.0707019662808994,0.0761195600370171,0.0813157693993648,0.0862797855234347,0.091005145907824,0.0954886881465658,0.0997296844353363,0.103729120703557,0.107489086804208,0.111012246902595
890,4.94065645841247e-324,1.45217414284958e-16,7.15771584160096e-09,2.90054770559076e-06,5.90905018089988e-05,0.000360329608247949,0.00119893832893476,0.00281956971949388,0.0053363563740318,0.00873745208957674,0.0129263433364304,0.0177640206405931,0.0230995376645948,0.0287883923261353,0.0347018274908717,0.0407303322826077,0.0467838198108774,0.0527901051071627,0.0586926614200934,0.0644482038720535,0.0700243843514723,0.0753977260840818,0.0805518395332438,0.085475915571112,0.0901634698483052,0.0946113033987172,0.0988186424954793,0.102786422016548,0.106516679064595,0.110012026239675
891,4.94065645841247e-324,1.34893294218394e-16,6.8812627409832e-09,2.8208626136161e-06,5.77963898811929e-05,0.000353629468880745,0.00117924353106864,0.00277753187700901,0.00526273430621006,0.00862429134683203,0.0127674515897924,0.0175549939498868,0.0228375664237979,0.0284719899255335,0.0343305561374244,0.040304558594893,0.0463045105494887,0.052258662799041,0.0581107952861921,0.0638178302226179,0.0693475507784373,0.074676554496216,0.0797884839356891,0.0846725313065286,0.0893221917254797,0.0937342307231071,0.0979078294945703,0.101843872539058,0.105544344745756,0.109011807582763
892,4.94065645841247e-324,1.2527121606297e-16,6.61446472772738e-09,2.74303006141818e-06,5.65245152171649e-05,0.000347019230632078,0.00115976196724983,0.00273586915897857,0.00518966155062752,0.00851184369185979,0.0126094114785797,0.0173469248655169,0.02257662430714,0.0281566552832094,0.0339603617425333,0.0398798459011189,0.0458262255828306,0.0517281915693027,0.0575298343127088,0.0631882864526645,0.0686714652944734,0.0739560450938729,0.0790257024917199,0.0838696326604392,0.0884813115009745,0.0928574701008755,0.0969972454249382,0.100901472268876,0.104572083847414,0.108011590931859
893,4.94065645841247e-324,1.163054746413e-16,6.3570149702305e-09,2.66701292266405e-06,5.52745661112987e-05,0.000340497962143294,0.00114049194891866,0.00269457924373571,0.00511713540912352,0.00840010631482885,0.012452220290696,0.0171398109108482,0.0223167091471618,0.0278423865662926,0.0335912428008647,0.0394561929969259,0.0453489639709495,0.0511986907022819,0.0569497779686904,0.0625595721793119,0.0679961276322947,0.0732361976975222,0.0782634950863624,0.0830672195636006,0.0876408291364178,0.0919810215131631,0.0960868902789117,0.0999592212037888,0.103599896369291,0.107011376286965
894,4.94065645841247e-324,1.07953216110541e-16,6.10861555440622e-09,2.59277472062748e-06,5.40462345053107e-05,0.000334064739769811,0.00112143179776819,0.00265365982018973,0.00504515319290491,0.00828907641342205,0.0122958753196699,0.0169336496132439,0.0220578187791304,0.0275291819437072,0.033223197808227,0.039033598678659,0.0448727247743117,0.0506701594825541,0.0563706257233165,0.0619316870197487,0.06732153752465,0.0725170121276493,0.0775018616046493,0.0822652919467727,0.0868007445934382,0.0911048849411104,0.0951767640488196,0.0990171193415861,0.10262778231111,0.106011163648079
895,4.94065645841247e-324,1.00174267364874e-16,5.86897724568042e-09,2.5202796181728e-06,5.28392159520805e-05,0.000327718647528948,0.00110257984569515,0.00261310858778946,0.0049737122225222,0.00817875119282202,0.0121403738646462,0.0167284385040607,0.0217999510410371,0.0272170395861702,0.0328562252615711,0.0386120617433669,0.0443975070538032,0.050142597194936,0.0557923770459002,0.0613046305912336,0.0666476947043226,0.071798488204756,0.0767408019316202,0.0814638497407175,0.0859610578336654,0.0902290603658584,0.0942668667269906,0.0980751666800555,0.101655741672594,0.105010953015201
896,4.94065645841247e-324,9.29309752345911e-17,5.6378192568407e-09,2.44949240787597e-06,5.1653209579788e-05,0.000321458777048061,0.00108393443475116,0.00257292325648678,0.00490280982784583,0.00806912786569713,0.0119857132303784,0.0165241751186448,0.0215431037735954,0.026905957666191,0.0324903236589893,0.0381915809888028,0.0439233098707302,0.0496160031244859,0.0552150314058878,0.0606784025110953,0.0659745989041308,0.0710806257493598,0.0759803159523217,0.0806628928761997,0.08512176881873,0.0893535477685482,0.0933571983057539,0.0971333632169858,0.100683774453466,0.104010744388333
897,4.94065645841247e-324,8.61880549414388e-17,5.41486902160577e-09,2.38037850228082e-06,5.04879180563557e-05,0.000315284227512955,0.00106549391709411,0.00253310154670025,0.00483244334804247,0.00796020365218721,0.0118318907272208,0.0163208569963277,0.0212872748202388,0.0265959343580696,0.0321254914997147,0.0377721552134232,0.0434501322868181,0.0490903765565032,0.0546385882728584,0.0600530023967326,0.0653022498569277,0.0703634245819946,0.0752204035518069,0.0798624212839867,0.0842828775102632,0.0884783471303212,0.0924477587774383,0.0961917089501652,0.0997118806534468,0.103010537767473
898,4.94065645841247e-324,7.99124472985253e-17,5.19986197378575e-09,2.3129039242892e-06,4.93430475541934e-05,0.000309194105616592,0.00104725665493966,0.00249364118927881,0.00476261013155128,0.0078519757798896,0.0116789036711203,0.0161184816804221,0.0210324620271187,0.0262869678378963,0.0317617272841211,0.0373537832163885,0.042977973364212,0.0485657167765284,0.0540630471165243,0.0594284298656141,0.0646306472956008,0.0696468845232102,0.0744610646151358,0.0790624348948482,0.0834443838698971,0.0876034584323187,0.0915385481343727,0.0952502038773821,0.0987400602722602,0.102010333152621
899,4.94065645841247e-324,7.40731841702777e-17,4.99254133190485e-09,2.24703529768303e-06,4.82183077152444e-05,0.000303187525508088,0.00102922102051301,0.0024545399254656,0.00469330753606037,0.00774444148384491,0.0115267493836089,0.0159170467182176,0.0207786632431022,0.0259790562835503,0.0313990295137224,0.0369364637975619,0.0425068321654766,0.0480420230703436,0.0534884074067311,0.0588046845352782,0.0639597909530727,0.0689310053935723,0.0737022990273752,0.0782629336395566,0.0826062878592645,0.0867288816556826,0.0906295663688862,0.0943088479964248,0.0977683133096286,0.101010130543778
900,4.94065645841247e-324,6.864126173372e-17,4.79265788916204e-09,2.18273983777698e-06,4.71134116163287e-05,0.000297263608741996,0.00101138539600083,0.00241579550686185,0.00462453292848313,0.00763759800652303,0.0113754251917957,0.0157165496609766,0.0205258763197701,0.0256721978746986,0.0310373966911718,0.03652019575751,0.0420367077535958,0.0475192947239715,0.0529146686134571,0.0581817660233337,0.0632896805623003,0.0682157870136629,0.0729441066735983,0.0774639174488865,0.0817685894399991,0.0858546167815548,0.0897208134733076,0.0933676413050816,0.0967966397652745,0.100009929940944
901,4.94065645841247e-324,6.35895211068475e-17,4.59996980860774e-09,2.11998534219993e-06,4.60280757347833e-05,0.000291421484227873,0.000993748173503376,0.00237740569539093,0.00455628368493479,0.0075314425978091,0.0112249284283591,0.0155169880639301,0.0202740991114145,0.0253663907927952,0.0306768273202618,0.0361049778975021,0.0415675991919729,0.0469975310236765,0.0523418302068141,0.0575596739474592,0.0626203158562757,0.0675012292040799,0.0721864874388859,0.0766653862536157,0.0809312885737356,0.0849806637910773,0.0888122894399662,0.0924265838011412,0.0958250396389206,0.0990097313441184
902,4.94065645841247e-324,5.88925359330477e-17,4.41424242341633e-09,2.05874018180366e-06,4.49620199143962e-05,0.000285660288180128,0.000976307754986734,0.00233936826326235,0.00448855719070885,0.00742597251498943,0.0110752564315386,0.0153183594862733,0.0200233294750369,0.0250616332210798,0.0303173199059234,0.0356908090195103,0.0410995055444302,0.0464767312559638,0.0517698916570465,0.0569384079254032,0.0619516965680255,0.0667873317854375,0.0714294412083248,0.0758673399845239,0.0800943852221091,0.0841070226653926,0.087903994261191,0.0914856754823917,0.0948535129302894,0.0980095347533014
903,4.94065645841247e-324,5.45265065325996e-17,4.23524804213819e-09,1.99897329169739e-06,4.39149673316312e-05,0.00027997916406816,0.000959062552235343,0.0023016809929361,0.00442135084025366,0.00732118502273745,0.0109264065451274,0.0151206614911618,0.0197735652703462,0.0247579233445769,0.0299588729542257,0.0352776879262088,0.0406324258752095,0.0459568947075795,0.0511988524345319,0.0563179675749842,0.061283822430611,0.0660740945783655,0.0706729678670089,0.0750697785723938,0.0792578793467559,0.083233693385643,0.0869959279293112,0.0905449163466215,0.0938820596391035,0.097009340168493
904,4.94065645841247e-324,5.0469160253121e-17,4.06276575881613e-09,1.94065416240637e-06,4.28866444621442e-05,0.000274377262566767,0.000942010986804636,0.00226434167708682,0.00435466203714903,0.0072170773930998,0.0107783761184642,0.0149238916457071,0.0195248043597561,0.0244552593500947,0.0296014849723752,0.0348656134209742,0.040166359248971,0.0454380206655111,0.0506287120097811,0.0556983525140906,0.0606166931771282,0.0653615174035102,0.0699170673000389,0.0742727019480102,0.0784217709093128,0.0823606759329715,0.0860880904366559,0.0896043063916191,0.0929106797650856,0.0960091475896932
905,4.94065645841247e-324,4.66996576706886e-17,3.89658126785441e-09,1.88375283115312e-06,4.18767810475856e-05,0.000268853741506848,0.00092515148997388,0.00222734811856822,0.00428848819408284,0.0071136469054823,0.0106311625064257,0.0147280475209727,0.0192770446083835,0.0241536394262243,0.0292451544687157,0.0344545843078849,0.0397013047307943,0.0449201084169866,0.0500594698534376,0.0550795623606808,0.0599503085407079,0.0646496000815336,0.0691617393925221,0.0734761100421607,0.0775860598714175,0.0814879702885208,0.0851804817755544,0.0886638456151728,0.091939373307958,0.0950089570169019
906,4.94065645841247e-324,4.31985043121192e-17,3.7364866835306e-09,1.82823987325986e-06,4.08851100626882e-05,0.000263407765826375,0.000908482502699205,0.00219069813037764,0.00422282673282778,0.00701089084663603,0.0104847630694186,0.0145331266919697,0.019030283884046,0.0238530617633383,0.0288898799527277,0.0340445993917212,0.0392372613861777,0.0444031572494754,0.049491125436278,0.0544615967327832,0.0592846682545158,0.0639383424331141,0.0684069840295728,0.0726800027856357,0.0767507461947087,0.0806155764334341,0.0842731019383358,0.0877235340150711,0.0909681402674436,0.0940087684501193
907,4.94065645841247e-324,3.99474675867214e-17,3.58228036404267e-09,1.77408639367047e-06,3.99113676826385e-05,0.000258038507521635,0.0008920024755668,0.00215438953562053,0.00415767508421802,0.00690880651064334,0.0103391751733717,0.0143391267376527,0.0187845200572598,0.0235535245535897,0.0285356599350276,0.0336356574779648,0.038774228281038,0.0438871664506876,0.0489236782292119,0.0538444552484961,0.0586197720517519,0.0632277442789458,0.0676528010963122,0.0718843801092276,0.0759158298408257,0.0797434943488548,0.0833659509173295,0.0867833715891024,0.0899969806432649,0.0930085818893452
908,4.94065645841247e-324,3.69294986327288e-17,3.43376673998646e-09,1.72126401859064e-06,3.89552932507291e-05,0.000252745145598769,0.000875709868746299,0.00211842016747516,0.00409303068812602,0.00680739119890394,0.0101943961897282,0.0141460452409157,0.018539751001238,0.0232550259909115,0.0281824929273674,0.0332277573727988,0.0383122044817108,0.0433721353085739,0.0483571277032819,0.0532281375259876,0.0579556196656513,0.0625178054397393,0.0668991904778677,0.0710892419437316,0.0750813107714087,0.0788717240159264,0.0824590287048648,0.0858433583350549,0.0890258944351444,0.0920083973345797
909,4.94065645841247e-324,3.41286587996132e-17,3.29075614716075e-09,1.66974488724468e-06,3.80166292462904e-05,0.000247526866025565,0.000859603151944347,0.0020827878691574,0.00402889099343935,0.00670664222012106,0.0100504234954378,0.0139538797885879,0.0182959745918878,0.0229575642710148,0.0278303774426344,0.0328208978831071,0.0378511890549502,0.0428580631113261,0.0477914733296632,0.0526126431834958,0.0572922108294835,0.0618085257362206,0.0661461520593738,0.0702945882199456,0.0742471889480984,0.0780002654157926,0.0815523352932708,0.0849034942507171,0.0880548816428047,0.0910082147858227
910,4.94065645841247e-324,3.15300505026754e-17,3.15306466359912e-09,1.61950164374759e-06,3.70951212528991e-05,0.000242382861683536,0.000843680804358348,0.00204749049388563,0.00396525345803756,0.00660655689028751,0.00990725447294911,0.0137626279714296,0.0180531887078091,0.0226611375913886,0.0274793119948506,0.0324150778164748,0.0373911810679287,0.0423449491473769,0.0472267145796645,0.051997971839329,0.056629545276553,0.0610999049891323,0.0653936857259722,0.0695004188686698,0.0734134643325371,0.0771291185295975,0.0806458706748773,0.0839637793338775,0.0870839422659685,0.0900080342430743
911,0,2.91197522006706e-17,3.02051395073002e-09,1.57050742909081e-06,3.6190517926861e-05,0.000237312332320264,0.000827941314630376,0.00201252590484559,0.00390211554876905,0.00650713253267183,0.00976488651020168,0.0135722873841278,0.0178113912302916,0.022365744151298,0.0271292950991719,0.0320102959811875,0.0369321795882371,0.0418327927053995,0.0466628509247269,0.051384123111865,0.0559676227401989,0.060391943019233,0.0646417913628106,0.068706733820707,0.072580136886367,0.0762582833384851,0.0797396348420134,0.0830242135823245,0.0861130763043583,0.0890078557063345
912,0,2.68847572608802e-17,2.89293109856925e-09,1.52273587324049e-06,3.53025709659678e-05,0.00023231448450202,0.000812383180801292,0.00197789197515556,0.00383947474142807,0.00640836647780443,0.00962331700061826,0.0133828556252925,0.0175705800433134,0.0220713821517836,0.0267803252718882,0.0316065511862311,0.0364741836838846,0.0413215930743078,0.0460998818364246,0.0507710966195517,0.055306442953795,0.059684639647297,0.0638904688550442,0.0679135330068627,0.0717472065712317,0.0753877598235997,0.0788336277870087,0.0820847969938464,0.0851422837576967,0.0880076791756032
913,0,2.48129164889229e-17,2.77014847484988e-09,1.47616108734667e-06,3.44310350785239e-05,0.00022738853156665,0.000797004910265003,0.0019435865878314,0.00377732852073169,0.00631025606346381,0.00948254334309702,0.013194330297452,0.0173307530335385,0.0217780497956606,0.0264324010304223,0.0312038422412919,0.0360171924232982,0.0408113495432564,0.0455378067864647,0.0501588919809069,0.0546460056507497,0.0589779946941149,0.0631397180878344,0.0671208163579446,0.0709146733487752,0.0745175479660861,0.0779278495021926,0.0811455295662318,0.0841715646257064,0.0870075046508804
914,0,2.2892884112865e-17,2.65200357799793e-09,1.43075765606199e-06,3.35756679526423e-05,0.000222533693576731,0.000781805019722935,0.00190960763575187,0.00371567438029683,0.00621279863466272,0.0093425629420038,0.0130067090070493,0.0170919080903146,0.0214857452875171,0.0260855208933298,0.0308021679567558,0.0355612048753233,0.0403020614016405,0.0449766252466871,0.0495475088145182,0.0539863105645063,0.0582720079804934,0.0623895389463496,0.0663285838047632,0.0700825371806427,0.0736476477470888,0.0770222999798946,0.0802064112972688,0.0832009189081097,0.0860073321321661
915,0,2.11140670227525e-17,2.53833889386339e-09,1.38650062996876e-06,3.27362302258075e-05,0.000217749197272991,0.000766782035138661,0.00187595302162395,0.0036545098226174,0.00611599154363439,0.00920337320716439,0.0128199893644374,0.0168540431056715,0.021194466833714,0.0257396833802985,0.030401527143709,0.0351062201092232,0.0397937279390961,0.0444163366890645,0.0489369467390435,0.0533273574285429,0.057566679327255,0.0616399313157652,0.0655368352781316,0.06925079802848,0.0727780591477529,0.0761169792124443,0.0792674421847461,0.0822303466046295,0.0850071616194605
916,0,1.94665770776754e-17,2.42900175611806e-09,1.34336551811274e-06,3.19124854547025e-05,0.000213034276027998,0.000751934491692705,0.00184262065794825,0.00359383235904135,0.00601983214981874,0.00906497155385673,0.0126341689838759,0.0166171559743182,0.0209042126423831,0.0253948870121481,0.0300019186139367,0.0346522371946789,0.0392863484454995,0.0438569405857026,0.04832720537321,0.0526691459763719,0.0568620085552387,0.060890895081263,0.0647455707088653,0.0684194558539338,0.0719087821492236,0.0752118871921714,0.078328622226452,0.0812598477149882,0.0840069931127633
917,0,1.79411863028731e-17,2.32384421023437e-09,1.30132828064253e-06,3.11042000852996e-05,0.000208388169800113,0.000737260933737531,0.00180960846698455,0.00353363950974791,0.00592431781984863,0.00892735540280315,0.0124492454835259,0.0163812445936415,0.0206149809234264,0.0250511303108292,0.0296033411799238,0.0341992552017893,0.0387799222109676,0.0432984364088398,0.0477182843358152,0.0520116759415406,0.056157995485299,0.0601424301280319,0.0639547900277822,0.0675885106186514,0.0710398167326461,0.0743070239114054,0.0773899514201751,0.0802894222389085,0.0830068266120747
918,0,1.65292848092225e-17,2.22272288096015e-09,1.26036532155316e-06,3.03111434232114e-05,0.000203810125087703,0.000722759914752702,0.00177691438071744,0.00347392880372475,0.00582944592753619,0.0087905221801627,0.0122652164854467,0.0161463068637035,0.0203267698885153,0.0247084117994234,0.0292057936548541,0.0337472732010709,0.0382744485258577,0.0427408236308472,0.0471101832457263,0.0513549470576313,0.0554546399383067,0.0593945363412673,0.0631644931657031,0.0667579622842812,0.0701711628791662,0.0734023893624759,0.0764514297637036,0.0793190701761129,0.0820066621173945
919,0,1.52228412767782e-17,2.12549884320707e-09,1.22045348153259e-06,2.9533087604301e-05,0.000199299394883622,0.00070842999730021,0.00174453634082199,0.0034146977787453,0.00573521385385899,0.00865446931752336,0.0120820796155914,0.0159123406872395,0.0200395777510892,0.0243667300021423,0.0288092748526101,0.0332962902634576,0.0377699266807675,0.042184101724229,0.0465029017218803,0.0506989590582605,0.0547519417351486,0.0586472136061715,0.0623746800534511,0.065927810812472,0.0693028205699294,0.0724979835377126,0.0755130572548259,0.078348791526324,0.0810064996287228
920,0,1.40143658528546e-17,2.0320374962718e-09,1.18157003090968e-06,2.87698075655489e-05,0.000194855238629946,0.000694269752979995,0.0017124722986296,0.003355943981346,0.0056416189869465,0.00851919425189439,0.0118998325038025,0.0156793439696561,0.0197534027263548,0.0240260834443276,0.0284137835877735,0.0328463054603012,0.0372663559665354,0.0416282701616219,0.0458964393832844,0.0500437116770797,0.0540499006967278,0.0579004618079538,0.0615853506218519,0.065098056164874,0.0684347897860819,0.0715938064294454,0.0745748338913308,0.0773785862892644,0.0800063391460596
921,0,1.2896875323489e-17,1.94220844131071e-09,1.14369266270265e-06,2.80210810161754e-05,0.000190476922172968,0.000680277762385612,0.00168072021509386,0.00329766496680368,0.00554865872206629,0.00838469442569857,0.011718472783808,0.0154473146190289,0.0194682430312845,0.0236864706524501,0.0280193186756238,0.0323973178633707,0.0367637356742398,0.0410733284157955,0.0452907958490154,0.0493892046477751,0.0533485166439632,0.0571542808318298,0.0607965048017336,0.0642686983031378,0.0675670705087699,0.070689858030004,0.0736367596710064,0.0764084544646568,0.079006180669405
922,0,1.18638604250331e-17,1.85588536199088e-09,1.10679948576647e-06,2.72866884090154e-05,0.00018616371771846,0.000666452615060093,0.00164927806075654,0.00323985829911293,0.00545633046161041,0.00825096728676446,0.0115379980932176,0.0152162505461005,0.0191840968846161,0.0233478901541093,0.0276258789321391,0.0319493265448521,0.0362620650951996,0.040519275959652,0.04468597073822,0.0487354377040675,0.0526477893977895,0.0564086705630222,0.0600081425239272,0.0634397371889149,0.0666996627191395,0.0697861383317181,0.0726988345916412,0.0754383960522236,0.0780060241987588
923,0,1.09092551700948e-17,1.77294590824182e-09,1.0708690180381e-06,2.65664129121456e-05,0.00018191490378718,0.000652792909451974,0.00161814381571374,0.00318252155096354,0.00536463161508177,0.00811801028831877,0.0113584060735179,0.0149861496642782,0.0189009625068511,0.0230103404780331,0.0272334631739954,0.0315023305773492,0.0357613435209739,0.0399661122662265,0.0440819636701148,0.0480824105797124,0.051947718779158,0.0556636308867605,0.0592202637192659,0.0626111727838574,0.0658325663983376,0.0688826473269176,0.0717610586510238,0.0744684110516876,0.0770058697341211
924,0,1.00274080691354e-17,1.69327158303367e-09,1.03588017987823e-06,2.58600403807593e-05,0.000177729765170643,0.00063929725287149,0.00158731546958197,0.00312565230371799,0.00527355959908053,0.00798582088897866,0.0111796943700687,0.0147570098896321,0.0186188381202543,0.0226738201540772,0.0268420702185664,0.0310563290338822,0.035261570243362,0.0394138368086866,0.0434787742639861,0.0474301230084998,0.0512483046090356,0.0549191616882807,0.0584328683185853,0.0617830050496186,0.0649657815275108,0.0679793850079322,0.0708234318469423,0.0734984994627711,0.0760057172754918
925,0,9.21305513571571e-18,1.61674763210993e-09,1.00181228750847e-06,2.51673593292905e-05,0.000173607592887143,0.000625964261446949,0.00155679102146449,0.00306924814738897,0.00518311183729047,0.00785439655274405,0.011001860632099,0.0145288291408931,0.0183377219488522,0.0223383277132246,0.0264516988839234,0.0306113209878888,0.0347627445544035,0.038862449060333,0.0428764021391904,0.046778574724255,0.0505495467084055,0.054175262852826,0.0576459562527243,0.0609552339478524,0.0640993080878062,0.0670763513670922,0.0698859541771856,0.0725286612851969,0.075005566822871
926,0,8.46129456972662e-18,1.54326293660335e-09,9.68645046542524e-07,2.44881609037822e-05,0.000169547684138027,0.000612792560081265,0.00152656847991762,0.00301330668061691,0.00509328576046542,0.00772373474898992,0.0108249025127025,0.0143016053394503,0.0180576122184322,0.0220038616875853,0.026062347988835,0.0301673055132236,0.0342648657463782,0.0383119484945986,0.0422748469151536,0.0461277654608375,0.0498514448982668,0.053431934265646,0.0568595274525235,0.0601278594402135,0.063233146060371,0.0661735463967272,0.0689486256395419,0.0715588965186876,0.0740054183762587
927,0,7.76756301892229e-18,1.47270990846644e-09,9.36358545610407e-07,2.38222388544992e-05,0.000165549342264226,0.000599780782408677,0.00149664586291723,0.00295782551064763,0.00500407880641572,0.00759383295245868,0.0106488176688339,0.0140753364093496,0.0177785071565417,0.0216704206103954,0.025674016352767,0.0297242816841577,0.0337679331118059,0.0377623345850494,0.0416741082113718,0.0454776949521414,0.0491539989996347,0.0526891758119972,0.0560735818488264,0.0593008814883574,0.0623672954263524,0.0652709700891674,0.0680114462317997,0.0705892051629657,0.0730052719356549
928,0,7.12761332474583e-18,1.40498438864844e-09,9.0493325007435e-07,2.31693895087824e-05,0.000161611876703033,0.000586927570751619,0.00146702119782527,0.00290280225330997,0.00491548841999463,0.00746468864325247,0.0104736037613044,0.0138500202772908,0.0175004049924868,0.0213380030160171,0.0252867027958821,0.0292822485753792,0.0332719459434464,0.0372136068053837,0.0410741856474106,0.0448283629320957,0.0484572088335403,0.0519469873771429,0.0552881193724791,0.0584743000539406,0.0615017561668983,0.0643686224367425,0.0670744159517475,0.0696195872177539,0.0720051275010595
929,0,6.53749366378955e-18,1.33998554795278e-09,8.74349995835298e-07,2.2529411744143e-05,0.00015773460294513,0.000574231576077779,0.00143769252135637,0.00284823453299348,0.00482751205308486,0.00733629930682555,0.0102992584547779,0.0136256548726262,0.0172233039573314,0.0210066074399377,0.0249004061390394,0.0288412052619928,0.0327769035342998,0.0366657646294325,0.0404750788429057,0.044179769134664,0.047761074221031,0.0512053688463531,0.0545031399543301,0.0576481150986199,0.0606365282631562,0.0634665034317827,0.0661375347971736,0.0686500426827746,0.0710049850724725
930,0,5.99352800129931e-18,1.27761579051029e-09,8.44589983228843e-07,2.19021069615957e-05,0.000153916842491866,0.000561691457957313,0.00140865787954464,0.00279411998262616,0.00474014716458503,0.00720866243397666,0.0101257794177668,0.0134022381273581,0.0169472022838963,0.0206762324187698,0.0245151252037948,0.0284011508195196,0.0322828051776061,0.0361188075311599,0.0398767874175625,0.0435319132938449,0.0470655949831701,0.0504643201049049,0.0537186435252305,0.0568223265840537,0.0597716116962743,0.0625646130666182,0.0652008027658666,0.0676805715577505,0.070004844649894
931,0,5.49229777791806e-18,1.21778065980485e-09,8.15634771009413e-07,2.12872790592274e-05,0.000150157922812783,0.000549305884520227,0.00137991532771041,0.00274045624365225,0.00465339122039619,0.00708177552084134,0.00995316432262781,0.0131797679761369,0.016672098206758,0.0203468764902499,0.0241308588124002,0.0279620843238973,0.0317896501668453,0.0355727349846619,0.0392793109911562,0.0428847951436711,0.046370770941037,0.0497238410380816,0.052934630016034,0.0559969344719005,0.0589070064474008,0.061662951333579,0.0642642198556151,0.0667111738424043,0.0690047062333239
932,0,5.03062475539078e-18,1.16038874718966e-09,7.87466270421621e-07,2.06847344060012e-05,0.000146457177303384,0.000537073532413931,0.00135146293042717,0.00268724096601005,0.00456724169340832,0.00695563606888433,0.00978141084555807,0.0129582423562587,0.0163979899622474,0.0200185381932388,0.0237476057878037,0.0275240048514798,0.0312974377957371,0.0350275464641677,0.0386826491835319,0.0422384144182104,0.0456766019157269,0.0489839315311738,0.0521510993575967,0.05517193872382,0.0580427124976841,0.0607615182249952,0.0633277860642074,0.0657418495364584,0.0680045698227622
933,0,4.60555495122713e-18,1.10535160283362e-09,7.60066739357648e-07,2.00942818157925e-05,0.000142813945243149,0.000524993086760966,0.00132329876148856,0.00263447180810975,0.00448169606348696,0.00683024158489194,0.00961051666659086,0.0127376592076637,0.0161248757884496,0.0196912160677207,0.023365364953649,0.0270869114790374,0.0308061673582415,0.0344832414440386,0.0380868016146044,0.0415927708515653,0.0449830877283513,0.0482445914694786,0.0513680514807774,0.0543473393014725,0.0571787298282728,0.0598603137331972,0.0623915013894319,0.0647725986396356,0.067004435418209
934,0,4.21434359636115e-18,1.05258364903877e-09,7.33418776599557e-07,1.95157325216572e-05,0.000139227571753793,0.000513063241116877,0.00129542090387547,0.0025821464368114,0.00439675181745969,0.00670558958096441,0.00944047946959153,0.0125180164729336,0.0158527539252018,0.0193649086548024,0.0229841351342755,0.0266508032837564,0.030315838148558,0.0339398193987688,0.0374917679043582,0.0409478641778725,0.0442902282000377,0.0475058207382998,0.0505854863164371,0.0535231361665192,0.0563150584203156,0.0589593378505148,0.0614553658290772,0.0638034211516581,0.066004303019664
935,0,3.85444105366281e-18,1.00200209587078e-09,7.07505316145438e-07,1.89489001503284e-05,0.000135697407757771,0.000501282697428285,0.00126782744972322,0.00253026252740281,0.00431240644910277,0.00658167757450842,0.00927129694225356,0.0122993120972898,0.0155816226140933,0.0190396144967137,0.0226039151547179,0.0262156793432393,0.029826449461126,0.0333972798029849,0.036897547672848,0.040303694131304,0.0435980231519296,0.0467676192229483,0.0498034037954399,0.0526993292806222,0.0554516982549617,0.0580585905692787,0.0605193793809318,0.0628343170722489,0.0650041726271276
936,0,3.52347963876402e-18,9.53526859046199e-10,6.82309621618307e-07,1.83936006969409e-05,0.000132222809937017,0.000489650165991084,0.00124051650028878,0.00247881776357756,0.00422865745912774,0.00645850308822931,0.00910296677609437,0.0120815440285912,0.0153114800984635,0.0187153321368059,0.022224703840706,0.0257815387355046,0.0293380005906248,0.0328556221314463,0.0363041405401978,0.0396602604460661,0.0429064724051865,0.0460299868087415,0.0490218038486521,0.0518759186054443,0.0545886493133602,0.0571580718818189,0.0595835420427841,0.0618652864011305,0.0640040442405996
937,0,3.21926128806735e-18,9.07080480021136e-10,6.57815280756697e-07,1.78496524999814e-05,0.000128803140691929,0.000478164365408836,0.0012134861659182,0.00242780983741304,0.004145502355168,0.00633606365012362,0.00893548666645117,0.0118647102173322,0.0150423246234018,0.0183920601195521,0.0218465000186647,0.0253483805389865,0.0288504908319734,0.0323148458590444,0.0357115461266016,0.0390175628563998,0.0422155757809839,0.0452929233810037,0.0482406864069424,0.051052904102649,0.0537259115766607,0.0562577817804659,0.0586478538124227,0.0608963291380254,0.06300391786008
938,0,2.93974602202188e-18,8.6258804822731e-10,6.34006199985904e-07,1.73168762164629e-05,0.00012543776810059,0.000466824022551314,0.00118673456601399,0.00237723644934851,0.0040629386517655,0.00621435679347147,0.00876885431247708,0.0116488086166404,0.0147741544357457,0.0180697969905462,0.0214693025157133,0.024916203832535,0.0283639194803304,0.0317749504608037,0.0351197640523233,0.0383756010965809,0.0415253331005136,0.044556428825066,0.0474600514011824,0.0502302857339009,0.0528634850260126,0.05535772025755,0.0577123146876361,0.0599274452826561,0.0620037934855687
939,0,2.68304115478821e-18,8.19977125402765e-10,6.10866599068789e-07,1.6795094797322e-05,0.00012212606587823,0.000455627872513212,0.0011602598290027,0.00232709530816326,0.00398096387035739,0.00609338005682897,0.00860306741713685,0.0114338371822748,0.0145069677840805,0.0177485412965027,0.0210931101596658,0.0244850076954159,0.0278782858310941,0.0312359354118807,0.0345287939376963,0.0377343749009196,0.040835744184983,0.043820503026266,0.0466798987622459,0.049408063460865,0.0520013696425658,0.0544578873054014,0.0567769246662125,0.0589586348347453,0.0610036711170657
940,0,2.44739120428195e-18,7.79177671965658e-10,5.88381005835189e-07,1.62841334630357e-05,0.000118867413336921,0.000444574658573024,0.00113406009230253,0.00227738413095473,0.00389957553926271,0.00597313098402068,0.00843812368720297,0.0112197938726234,0.0142407629187379,0.0174282915852561,0.0207179217790304,0.0240547912073107,0.0273935891799026,0.0306978001875648,0.0339386354031241,0.0370938840037612,0.0401468088556159,0.0430851458699484,0.0459002284210095,0.0485862372452077,0.0511395654074704,0.0535582829163509,0.0558416837459407,0.0579898977940157,0.0600035507545713
941,0,2.23116845929098e-18,7.40121975380609e-10,5.66534250988829e-07,1.57838196794583e-05,0.000115661195345512,0.000433663132152075,0.00110813350229104,0.00222810064311673,0.00381877119366902,0.00585360712413201,0.00827402083325143,0.0110066766487014,0.0139755380917948,0.0171090464057605,0.0203437362030093,0.0236255534483161,0.0269098288226333,0.0301605442632776,0.0333492880690796,0.0364541281394853,0.0394585269336521,0.0423503572414647,0.0451210403083523,0.0477648070485956,0.0502780723018767,0.0526589070827286,0.0549065919246092,0.0570212341601897,0.0590034323980851
942,0,2.03286416291721e-18,7.02744580468455e-10,5.45311462990806e-07,1.52939831338749e-05,0.000112506802289791,0.000422892052773721,0.00108247821427294,0.00217924257831772,0.00373854837561921,0.00573480603150169,0.00811075656965779,0.0107944834741489,0.0137112915570728,0.016790804308089,0.0199705522614986,0.0231972934989444,0.0264270040554032,0.0296241671145731,0.0327607515561057,0.0358151070425063,0.0387708982403471,0.0416161370261728,0.0443423343551557,0.0469437728326964,0.0494168903069351,0.0517597597968653,0.0539716492000064,0.0560526439329901,0.0580033160476074
943,0,1.85108027400306e-18,6.66982221611144e-10,5.24698063018589e-07,1.4814455711271e-05,0.00010940363003289,0.000412260188022712,0.00105709239244803,0.00213080767847902,0.00365890463399816,0.00561672526571423,0.00794832861459306,0.010583212315229,0.0134480215701368,0.0164735638434333,0.0195983687850879,0.0227700104401232,0.0259451141745691,0.0290886682171381,0.0321730254848149,0.0351768204472732,0.0380839225969729,0.0408824851094377,0.043564110492304,0.0461231345591787,0.0485560194037961,0.0508608410510913,0.0530368555699208,0.0550841271121393,0.057003201703138
944,0,1.68452177047777e-18,6.32773756804735e-10,5.046797599996e-07,1.43450714708157e-05,0.000106351079875916,0.000401766313504711,0.00103197420987911,0.00208279369375322,0.00357983752451954,0.00549936239159236,0.00778673469001961,0.0103728611408254,0.0131857263882939,0.0161573235641032,0.0192271846050602,0.0223437033531952,0.0254641584767268,0.0285540470467913,0.0315861094758896,0.0345392680882695,0.0373975998248172,0.040149401376631,0.0427863686506836,0.0453028921897116,0.0476954595736106,0.0499621508377371,0.0521022110321408,0.0541156836973598,0.0560030893646768
945,0,1.5319894607038e-18,6.00060103514562e-10,4.85242545718376e-07,1.38856666225575e-05,0.000103348558518814,0.000391409212805982,0.00100712184846013,0.00203519838250256,0.00350134460971255,0.00538271497918953,0.00762597252168722,0.0101634279224408,0.0129244042705926,0.015842082023526,0.0188569985533917,0.0219183713199183,0.0249841362587121,0.0280203030794844,0.0310000031500819,0.033902449700014,0.0367119297451839,0.0394168857131314,0.042009108761184,0.0444830456859653,0.0468352107975297,0.0490636891491337,0.0511677155844552,0.0531473136883745,0.0550029790322241
946,0,1.39237327092734e-18,5.68784176287483e-10,4.66372689996338e-07,1.34360795043307e-05,0.000100395478021459,0.000381187677453225,0.000982533498884245,0.00198801951127724,0.00342342345890874,0.00526678060378233,0.00746603983912889,0.00995491063419416,0.0126640534778218,0.0155278377762464,0.0184878094627515,0.0214940134224654,0.0245050468175996,0.027487435791301,0.0304147061282135,0.0332663650170593,0.0360269121793929,0.0386849380043239,0.0412323307546968,0.0436635950096108,0.0459752730567048,0.0481654559776114,0.0502333692246524,0.0521790170849058,0.0540028707057798
947,0,1.2646459788452e-18,5.38890826077453e-10,4.48056735943259e-07,1.29961505588707e-05,9.74912557649823e-05,0.000371100506873587,0.00095820736061216,0.00194125485479402,0.00334607164822876,0.00515155684586302,0.00730693437565689,0.00974730725281934,0.0124046722725095,0.0152145893779253,0.0181196161665016,0.0210706287434245,0.0240268894507037,0.0269554446584573,0.0298302180311761,0.0326310137739933,0.03534254694878,0.0379535581356005,0.0404560345621163,0.0428445401223196,0.0451156463322871,0.0472674513155009,0.0492991719505208,0.0512107938866764,0.0530027643853437
948,0,1.14785736509986e-18,5.1032678124139e-10,4.30281495279466e-07,1.25657223111373e-05,9.4635314413317e-05,0.000361146508354814,0.000934141641840399,0.0018949021959146,0.00326928676056926,0.00503704129113203,0.00714865386835867,0.0095406157576625,0.012146258918922,0.0149023353853402,0.0177524174986961,0.0206482163657982,0.0235496634555779,0.0264243291573018,0.0292465384799307,0.0319963957054382,0.0346588338746972,0.0372227459923601,0.0396802201143392,0.0420258809857643,0.0442563306054284,0.0463696751551331,0.048365123759849,0.0502426440934087,0.052002660070916
949,0,1.04112875621067e-18,4.83040590163489e-10,4.13034043727826e-07,1.21446393458428e-05,9.1827081874977e-05,0.000351324497005581,0.000910334559469734,0.00184895932562424,0.00319306638558967,0.00492323153049041,0.0069911960580928,0.00933483413068018,0.0118888116830628,0.0145910743563839,0.0173862122940818,0.0202267753730038,0.0230733681300151,0.0258940887643154,0.0286636670955084,0.0313625105460508,0.0339757727785124,0.0364925014600081,0.038904887342265,0.0412076175616183,0.0433973258572805,0.0454721274888384,0.0474312246504254,0.0492745677048254,0.0510025577624966
950,0,9.43647934048449e-19,4.56982565466966e-10,3.96301716474669e-07,1.17327482851856e-05,8.90659912650595e-05,0.000341633295715967,0.00088678433907371,0.00180342404301032,0.00311740811969909,0.00481012516003237,0.00683455868948499,0.00912996035643732,0.0116323288326718,0.0142808048500646,0.0170209993880974,0.0198063048488736,0.0225980027720472,0.0253647229561113,0.02808160349901,0.030729358030523,0.0332933634816097,0.0357628244239569,0.0381300361767956,0.0403897498115557,0.0425386320689955,0.044574808308948,0.0464974746200387,0.0483065647206491,0.0500024574600855
951,0,8.5466438846717e-19,4.32104729773217e-10,3.80072103698638e-07,1.13298977667857e-05,8.63514808674693e-05,0.000332071735118087,0.00086348921486722,0.00175829415524093,0.00304230956604319,0.00469771978103778,0.00667873951092399,0.00892599242210501,0.0113768086372238,0.0139715254265051,0.0166567776168734,0.0193868038776542,0.0221235666799457,0.0248362312094351,0.0275003473116057,0.030096937893581,0.0326116058053891,0.0350337147696256,0.0373556665488354,0.0395722776972515,0.0416802492217257,0.0436777176077924,0.0455638736664775,0.0473386351406024,0.0490023591636827
952,0,7.73484891127114e-19,4.08360762969357e-10,3.64333046166684e-07,1.0935938421821e-05,8.36829940973708e-05,0.00032263865354689,0.000840447429675187,0.00171356747754361,0.00296776833449106,0.00458601299996472,0.00652373627455756,0.0087229283174585,0.0111222493679277,0.0136632346469425,0.016293545817232,0.0189682715440066,0.0216500591522208,0.0243086130011647,0.0269198981545358,0.0294652498699856,0.0319304995712666,0.0343051723824401,0.0365817783892913,0.0387552011803814,0.0408221772966235,0.0427808553777025,0.0446304217875301,0.0463707789644079,0.0480022628732883
953,0,6.99469369881028e-19,3.85705950945874e-10,3.49072630896225e-07,1.05507228533644e-05,8.10599794638579e-05,0.000313332897001109,0.000817657234901341,0.00166924183318397,0.00289378204162216,0.00447500242844193,0.00636954673628845,0.00852076603487511,0.0108686492977257,0.0133559310737275,0.0159313028266867,0.0185507069330063,0.0211774794876223,0.02378186780831,0.02634025564911,0.0288342936945323,0.0312500446006744,0.0335771971478329,0.035808371629073,0.0379385202226219,0.0399644162748417,0.0418842216110093,0.0436971189809852,0.0454029961917882,0.0470021685889021
954,0,6.32027064355135e-19,3.6409713576714e-10,3.34279186882647e-07,1.01741056149174e-05,7.84818905328488e-05,0.000304153319104366,0.000795116890497057,0.00162531505344453,0.00282034831071323,0.00436468568326142,0.00621616865577038,0.00831950356933217,0.010616006701292,0.0130496132703241,0.0155700474834424,0.018134109130143,0.0207058269851386,0.0232559951080135,0.0257614194167078,0.0282040691020513,0.0305702407150605,0.0328497889512435,0.0350354461990923,0.0371222347856503,0.0391069661375329,0.0409878163000435,0.0427639652446312,0.0444352868224657,0.0460020763105242
955,0,5.70612944543836e-19,3.43492667238325e-10,3.19941280891282e-07,9.80594318914136e-06,7.59481858901989e-05,0.000295098781066433,0.000772824664930314,0.00158178497760345,0.0027474647717253,0.00425506038637104,0.00606359979640403,0.00811913891840494,0.0103643198550321,0.0127442798013091,0.0152097786263947,0.0177184772213207,0.0202351009439975,0.02273099437755,0.0251833890787784,0.0275745758274075,0.0298910877358891,0.0321229476781181,0.0342630020302641,0.0363063448311451,0.0382498268658504,0.0400916394371363,0.0418309605762568,0.0434676508561632,0.0450019860381546
956,0,5.14724375354087e-19,3.23852355833104e-10,3.06047713312967e-07,9.4460939667826e-06,7.34583291050314e-05,0.00028616815164465,0.0007507788351547,0.00153864945291337,0.00267512906129057,0.00414612416486691,0.00591183792533292,0.00791967008226452,0.010113587037081,0.0124399292323715,0.0148504950951303,0.0173038102928574,0.0197653006636658,0.0222068650943263,0.0246061642568406,0.0269458136055003,0.0292125854846403,0.0313966732139095,0.0334910390535053,0.0354908503207851,0.0373929984409476,0.0391956910146186,0.0408981049736504,0.0425000882926033,0.0440018977717933
957,0,4.63898011087853e-19,3.0513742694745e-10,2.92587514082387e-07,9.09441822579184e-06,7.10117886932894e-05,0.000277360307105496,0.00072897768657854,0.00149590633458031,0.00260333882269948,0.00403787465098607,0.0057608808134395,0.00772109506367578,0.0098638065273033,0.0121365601303123,0.014492195729926,0.0168901074314851,0.019296425443849,0.0216836067358815,0.0240297445724831,0.0263177821712639,0.0285347337828105,0.0306709654440777,0.0327195571997356,0.03467575121625,0.0365364808439778,0.0382999710248213,0.0399653984346007,0.0415325991315085,0.0430018115114403
958,0,4.17706904841183e-19,2.87310476445486e-10,2.79549938658342e-07,8.75077811063476e-06,6.8608038081501e-05,0.000268674131186314,0.000707419513034083,0.00145355348574258,0.00253209170588766,0.00393030948209903,0.00561072623534106,0.00752341186799527,0.00961497660729127,0.0118341710630434,0.0141348793717494,0.0164773677243496,0.0188284745844918,0.0211612187798871,0.0234541296473639,0.0256904812596669,0.0278575324519116,0.029945824254089,0.0319485563998774,0.0338610474792206,0.0356802740560946,0.0374044794600756,0.0390328409568961,0.0405651833726014,0.0420017272570955
959,0,3.75757818730539e-19,2.70335427464317e-10,2.66924464065119e-07,8.41503761179354e-06,6.62465555707626e-05,0.000260108515057193,0.000686102616746787,0.00141158877744969,0.002461385367423,0.00382342630070232,0.00546137196938572,0.0073266185031692,0.00936709556036423,0.0115327605995879,0.0137785448622577,0.0160655902590105,0.0183614473857777,0.0206397007041465,0.0228793191032111,0.0250639106057127,0.0271809813134721,0.0292212495294166,0.0311780365848552,0.0330467390713781,0.034824378058452,0.0365092163127125,0.0381004325383251,0.0395978410156045,0.0410016450087589
960,0,3.37688721734e-19,2.54177488445411e-10,2.54700784994152e-07,8.08706254545696e-06,6.3926824300937e-05,0.000251662357282999,0.000665025308304699,0.00137001008864143,0.00239121747049266,0.00371722275441109,0.0053128157976485,0.00713071297973136,0.00912016167156752,0.0112323273100792,0.0134231910437983,0.0156547741234414,0.017895343148129,0.0201190519865956,0.0223053125618222,0.0244380699444393,0.0265050801890362,0.0284972411555407,0.0304079976855965,0.032232825954405,0.0339687928322042,0.0356141815750632,0.0371681731766765,0.0386305720602406,0.0400015647664306
961,0,3.03166462760015e-19,2.38803112360922e-10,2.42868809965163e-07,7.76672053339788e-06,6.16483322150622e-05,0.00024333456378556,0.000644185906627887,0.00132881530612685,0.00232158568489015,0.00361169649595169,0.00516505550592717,0.006935693310801,0.00887417322767134,0.0109328697657603,0.0130688167594083,0.0152449184060292,0.017430161172207,0.0195992721053023,0.0217321096450644,0.0238129590109193,0.0258298289001642,0.0277737990179481,0.029638439633031,0.0314193080899841,0.0331135183585054,0.0347193752394588,0.0362360628697388,0.0376633765062322,0.0390014865301106
962,0,2.71884607332487e-19,2.24179957104101e-10,2.31418657545998e-07,7.4538809830368e-06,5.9410572023977e-05,0.000235124047806002,0.000623582738937999,0.00128800232456334,0.0022524876870024,0.00350684518315426,0.00501808888373834,0.0067415575120808,0.00862912851716981,0.0106343865389839,0.0127154208528139,0.0148360221955745,0.0169659007589114,0.0190803605384667,0.0211597099748745,0.0231885775402601,0.0251552272684325,0.0270509230021323,0.0288693623580912,0.0306061854397994,0.0322585546185101,0.0338247972982305,0.0353041016153005,0.0366962543533018,0.0380014102997989
963,0,2.43561427010734e-19,2.10276847013635e-10,2.20340652630352e-07,7.14841506768981e-06,5.7213041171155e-05,0.00022702972986724,0.00060321414072787,0.00124756904643577,0.00218392115979685,0.00340266647894534,0.00487191372431342,0.00654830360185481,0.00838502583027998,0.0103368762032113,0.012363002168431,0.0144280845812912,0.0165025612093812,0.018562316764421,0.020588113173259,0.0225649252676034,0.0244812751154333,0.0263286129935936,0.028100765791712,0.0297934579655354,0.0314039015933731,0.0329304477437096,0.0343722894111501,0.0357292056011721,0.0370013360754954
964,0,2.17938031349118e-19,1.97063735502472e-10,2.09625322772632e-07,6.85019570699964e-06,5.50552417977498e-05,0.00021905053773662,0.000583078455731246,0.00120751338203567,0.00211588379280856,0.00329915805134045,0.00472652782459462,0.00635592960098634,0.00814186345894072,0.0100403373330124,0.012011559551364,0.0140211046528065,0.0160401418249935,0.0180451402616295,0.0200173188622941,0.0219420019281257,0.023807972262775,0.0256068688778393,0.0273326498648306,0.0289811256288776,0.030549559264249,0.0320363265682272,0.0334406262550761,0.0347622302495656,0.0360012638572
965,0,1.94776632846287e-19,1.84511668762425e-10,1.99263394579168e-07,6.55909754754832e-06,5.29366807078517e-05,0.000211185406388708,0.000563174035892567,0.00116783324944039,0.00204837328212741,0.00319631757343677,0.004581928985231,0.00616443353291601,0.00789963969681184,0.00974476850406506,0.0116610918474066,0.013615081500161,0.0155786419073646,0.0175288305086887,0.0194473266641257,0.0213198072570382,0.023135318532082,0.0248856905403832,0.0265650145083874,0.0281691883915124,0.0296955276122932,0.0311424337641148,0.0325091121448673,0.033795328298205,0.0350011936449129
966,0,1.73858935940145e-19,1.72592750516455e-10,1.89245790155011e-07,6.27499694364976e-06,5.08568693339489e-05,0.000203433277968228,0.000543499241336844,0.00112852657449238,0.00198138733038514,0.00309414272340569,0.00443811501057436,0.00597381342365953,0.00765835283927288,0.00945016829315445,0.0113115979030406,0.0132100142138084,0.015118060758349,0.0170133869843273,0.0188781362009691,0.0206983409895867,0.0224633137449949,0.024165077866746,0.0257978596533246,0.0273576462151268,0.028841806618661,0.0302487693237037,0.0315777470783123,0.0328284997468129,0.0340011254386341
967,0,1.5498464167465e-19,1.61280107791304e-10,1.79563623605598e-07,5.99777193832138e-06,4.88153237026e-05,0.000195793101753159,0.000524052440339621,0.00108959129077843,0.0019149236467426,0.00299263118448549,0.00429508370867536,0.00578406730180574,0.00741800118342227,0.00915653527817274,0.0109630765654364,0.0128059018846153,0.0146583976800401,0.0164988091674059,0.0183097470951093,0.0200776028610515,0.0217919577231699,0.0234450307424551,0.0250311852305875,0.0265464990614086,0.0279883962645078,0.0293553332393251,0.0306465310531994,0.0318617445951118,0.0330010592383635
968,0,1.37970060199614e-19,1.50547857683688e-10,1.70208197592505e-07,5.72730224443283e-06,4.68115644003104e-05,0.000188263834117972,0.000504832009297026,0.00105102533960906,0.0018489799468769,0.00289178064497396,0.00415283289127947,0.00559519319851452,0.00717858302807616,0.00886386803811861,0.0106155266824525,0.0124027436038614,0.0141996519747696,0.0159850965369172,0.017742158968901,0.0194575926067476,0.0211212502882796,0.0227255490530447,0.0242649911711236,0.0257357468920466,0.0271352965309895,0.0284621255033106,0.0297154640673175,0.0308950628428243,0.0320009950441011
969,0,1.2264682376762e-19,1.4037107509399e-10,1.6117099994258e-07,5.46346922603072e-06,4.48451165396147e-05,0.000180844438497019,0.000485836332695888,0.00101282666999782,0.00178355395296864,0.00279158879822102,0.00401136037382297,0.0054071891475147,0.00694009667376753,0.00857216515309671,0.0102689471026352,0.0120005384632392,0.0137418229451079,0.015472248571986,0.0171753714447685,0.0188383099620246,0.0204511912620123,0.0220066326840557,0.0234992774058829,0.0249253896687301,0.0262825073992617,0.0275691461079915,0.0287845461184548,0.0299284544896729,0.0310009328558467
970,0,1.08860693364376e-19,1.30725761401968e-10,1.52443700309731e-07,5.20615587983798e-06,4.2915509725365e-05,0.000173533885348071,0.000467063803083965,0.000974993238640762,0.00171864339368912,0.00269205334262145,0.00387066397542905,0.00522005318510212,0.00670254042274516,0.00828142520431729,0.0099233366752188,0.0115992855548541,0.0132849098938639,0.0149602647518691,0.0166093841452058,0.0182197546622667,0.0197817804660728,0.0212882815210361,0.0227340438658184,0.0241154273531498,0.0254300288504808,0.0266763950456994,0.0278537772044002,0.0289619195353804,0.0300008726736007
971,0,9.64704525521562e-20,1.21588814059608e-10,1.44018146888636e-07,4.95524681692609e-06,4.10222780212189e-05,0.000166331152116004,0.000448512821040224,0.000937523009895816,0.00165424600418757,0.00259317198160748,0.0037307415189037,0.00503378335013739,0.00646591257897248,0.00799164677409551,0.00957869425012474,0.0111989839712239,0.0128289121240846,0.0144491445559555,0.0160441966927763,0.0176019264428928,0.0191130177221814,0.0205704954495402,0.0219692904818852,0.0233058599069965,0.024577860865803,0.0257838723087657,0.0269231573229423,0.0279954579796693,0.0290008144973629
972,0,8.53468825222417e-20,1.1293799707688e-10,1.35886363179695e-07,4.71062824455932e-06,3.9164959916334e-05,0.000159235223196629,0.000430181795145228,0.000900413955762328,0.00159035952607841,0.00249494242364145,0.00359159083073185,0.00484837768404398,0.00623021144812669,0.00770282844585118,0.00923501867796184,0.0107996328052793,0.0123738289390558,0.0139388874637659,0.015479808710113,0.0169848250393562,0.0184449028520747,0.0198532743551294,0.021205017185041,0.0224966872919622,0.0237260034263849,0.024891577889522,0.0259926864718695,0.0270290698222622,0.0280007583271332
973,0,7.53718127429205e-20,1.04751912376687e-10,1.28040544804505e-07,4.47218794820929e-06,3.73430982922602e-05,0.000152245089900674,0.000412069141951597,0.00086366405586057,0.00152698170742853,0.00239736238220853,0.00345320974107329,0.00466383423080607,0.00599543533759765,0.00741496880410808,0.00889230881002595,0.0104012311503632,0.0119196596423014,0.0134294929549532,0.0149162198199188,0.016368450187145,0.0177774356775052,0.0191366181233717,0.0204412239062461,0.0216879094697397,0.0228744565133832,0.0239995117802998,0.0250623646489704,0.0260627550628815,0.0270007041629116
974,0,6.64372419561134e-20,9.70099719959365e-11,1.20473056371183e-07,4.23981527373864e-06,3.55562403900351e-05,0.000145359750417909,0.00039417328595456,0.000827271297411316,0.00146411030274461,0.00230042957580942,0.0033155960837588,0.00448015103696659,0.00576158255648702,0.00712806643449373,0.00855056349829984,0.0100037781002311,0.0114664035375839,0.0129209605093024,0.0143534296449659,0.015752801621782,0.0171106160202416,0.0184205266398419,0.0196779105764635,0.0208795264020225,0.0220232201079548,0.0231076739734308,0.0241321918520338,0.0250965137012501,0.0260006520046983
975,0,5.84445246196221e-20,8.96923711101322e-11,1.13176428388843e-07,4.01340110975224e-06,3.38039377774765e-05,0.000138578209781417,0.000376492659562567,0.000791233675215438,0.00140174307296039,0.00220414172795296,0.00317874769628607,0.00429732615162508,0.00552865141560703,0.00684211992373863,0.00820978159545275,0.00960727274905068,0.0110140599289036,0.0124132896067302,0.0137914378080961,0.0151378790788244,0.0164444437020684,0.0177049997901217,0.0189150771266585,0.020071538050505,0.021172294191257,0.0222160644612467,0.0232021680788482,0.0241303457370905,0.0250006018524932
976,0,5.1303618214524e-20,8.27800618595373e-11,1.06143354230565e-07,3.79283787011497e-06,3.20857463166744e-05,0.00013189947983201,0.00035902570306801,0.000755549191633562,0.00133987778542401,0.00210849656714887,0.00304266241981582,0.00411535762643566,0.00529664022747959,0.00655712785967596,0.00786996195484037,0.00921171419140183,0.0105626281204995,0.0119064797272854,0.013230243932221,0.014523682293864,0.0157789185447863,0.0169900374597995,0.018152723487799,0.0192639443768823,0.0203216787444469,0.0213246832360791,0.0222722933272021,0.0231642511701252,0.0240005537062962
977,0,4.49323871396698e-20,7.62547279553968e-11,9.93666871441873e-08,3.57801947663438e-06,3.04012261316803e-05,0.000125322579182794,0.000341770864618013,0.000720215856565757,0.00127851221388538,0.00201349182690049,0.00290733809916779,0.00393424351560499,0.00506554730633527,0.00627308883124102,0.00753110343050454,0.00881710152227658,0.0101121074168487,0.0114005303511487,0.0126698476403215,0.0139102110025273,0.0151140403702119,0.0162756395344702,0.0173908495908555,0.0184567453428503,0.0194713737486822,0.0204335302902597,0.0213425675948843,0.0221982300000769,0.0230005075661074
978,0,3.92559591988294e-20,7.00987600452947e-11,9.28394373102633e-08,3.36884134190717e-06,2.87499415763922e-05,0.000118846533183873,0.000324726600185307,0.000685231687431257,0.0012176441384835,0.0019191252456974,0.00277277258281677,0.00375398187589022,0.00483537096811222,0.00599000142847077,0.00719320487717302,0.00842343383707892,0.00966249712266617,0.0108954409586327,0.0121102485554482,0.0132974649404753,0.0144498090001778,0.0155618058997359,0.0166294553668009,0.0176499409101059,0.0186213791851206,0.0195426056161202,0.0204129908796832,0.021232282226668,0.0220004634319266
979,0,3.42061309517729e-20,6.42952318172005e-11,8.65547689465407e-08,3.1652003523281e-06,2.7131461202636e-05,0.000112470373887202,0.000307891373539188,0.00065059470914825,0.00115727134573391,0.00182539456700827,0.0026389637228887,0.00357457076659697,0.00460610953045532,0.00570786424250344,0.00685626515025943,0.0080307102316249,0.00921379654290543,0.010391211030182,0.0115514463007214,0.0126854438434039,0.0137862242565327,0.0148485364412053,0.015868540746611,0.0168435310403468,0.0177716950349201,0.0186519092059926,0.0194835631793876,0.0202664078496213,0.021000421303754
980,0,2.9720818449656e-20,5.88278768222623e-11,8.05059974583083e-08,2.96699485125985e-06,2.55453577284399e-05,0.000106193140011579,0.00029126365621655,0.000616302954113658,0.00109739162851601,0.00173229753927344,0.00250590937515663,0.00339600824957719,0.00437776131271492,0.00542667586557785,0.00652028310586277,0.00763892980214226,0.00876600498275785,0.00988784004637316,0.0109934404993307,0.0120741474470432,0.0131232859611413,0.0141358310444938,0.0151081056612636,0.0160375156952712,0.0169223212792388,0.0177614410522086,0.018554284491786,0.0193006068686593,0.0200003811815896
981,0,2.57435501084011e-20,5.36810659969144e-11,7.46865866339943e-08,2.77412462236286e-06,2.39912080065036e-05,0.000100013876907784,0.00027484192749301,0.000582354462183002,0.00103800278606053,0.00163983191589775,0.00237360739903682,0.00321829238922719,0.004150324635946,0.0051464348910331,0.00618525760076737,0.00724809164527052,0.00831912174765289,0.00938532748791434,0.0104362307745354,0.0114635754871581,0.0124609939358843,0.0134236895952236,0.0143481500417396,0.0152318948365784,0.016073257899235,0.0168712011471,0.0176251548146671,0.0183348792835046,0.0190003430654333
982,0,2.22229986923099e-20,4.88397858653038e-11,6.90901458853813e-08,2.58649087308366e-06,2.24685929928588e-05,9.39316365238552e-05,0.000258624674354106,0.000548747280650293,0.000979102623936961,0.00154799545524327,0.00224205565758477,0.00304142125248559,0.00392379782290712,0.00486713991330803,0.00585118749244268,0.00685819485806082,0.00787314614325801,0.00888367283564579,0.00987981674966428,0.0108537276995481,0.0117993480026584,0.0127121119790237,0.0135886738190219,0.0144266684259683,0.0152245048760674,0.0159811894829988,0.0166961741458195,0.0173692250938799,0.0180003069552852
983,0,1.91125495848056e-20,4.42896174035521e-11,6.37104275318183e-08,2.40399621830044e-06,2.09770977157218e-05,8.79454773705161e-05,0.000242610391466581,0.000515479464227946,0.000920688954040979,0.00145678592062198,0.00211125201749125,0.0028653929088312,0.00369817919805937,0.00458878952794068,0.00551807163904294,0.00646923853797583,0.00742807747547864,0.0083828755705395,0.00932419804811573,0.0102446038200471,0.0111383479833763,0.0120010980815298,0.0128296769240962,0.0136218364251418,0.0143760621908946,0.0150914060522367,0.0157673424830317,0.0164036442995075,0.017000272851145
984,0,1.63699027147917e-20,4.00167155477894e-11,5.85413241278276e-08,2.22654466412465e-06,1.95163112445374e-05,8.20544644867376e-05,0.000226797581149749,0.000482549075026773,0.000862759594581962,0.00136620108028865,0.00198119434907846,0.00269020543028112,0.00347346708756544,0.00431138233156801,0.00518590889940714,0.00608122178288979,0.00698391505045826,0.00788293517369945,0.00876937429335774,0.00963620358452396,0.0104779936999668,0.0112906477883846,0.012071159287951,0.0128173987958006,0.0135279298248757,0.014201850847146,0.0148386598240926,0.0154381369001102,0.0160002407530131
985,0,1.39567056864372e-20,3.60077893283583e-11,5.35768658334929e-08,2.05404159185728e-06,1.80858266592098e-05,7.62576694054399e-05,0.000211184753346936,0.000449954182535962,0.000805312370070425,0.00127623870743345,0.00185188052629591,0.00251585689138855,0.00324965981928849,0.00403491692192515,0.0048546981330586,0.00569414369108814,0.0065406581745781,0.0073838511263613,0.00821534510892769,0.00902852672888185,0.00981828497437466,0.0105807609852372,0.0113131208415769,0.0120133554996471,0.0126801077591699,0.0133125238600585,0.0139101261667906,0.0144727028954107,0.0150002106608893
986,0,1.18382158280073e-20,3.2250082613027e-11,4.88112178270435e-08,1.88639374209871e-06,1.66852410195254e-05,7.05541701193413e-05,0.000195770425597003,0.000417692863603143,0.000748345111305565,0.00118689658017486,0.00172330842671662,0.0023423453692408,0.00302675572279123,0.00375939189784511,0.0045244382002049,0.00530800336126768,0.00609830615445732,0.00688562290989256,0.00766211011843255,0.00842157298905859,0.00915922162856059,0.00987143755774367,0.0105555615159673,0.0112097064983845,0.0118325959749365,0.0124234250833063,0.0129817415089144,0.0135073422851314,0.0140001825747736
987,0,9.98298903231869e-21,2.87313554424649e-11,4.42386777590397e-08,1.72350919901074e-06,1.53141553347606e-05,6.4943051046944e-05,0.000180553123005961,0.000385763202414466,0.000691855655362765,0.00109817248155234,0.00159547593153314,0.00216966894345727,0.00280475312933486,0.0034848058592582,0.00419512796173758,0.00492279989253633,0.00565685829695288,0.00638825000579252,0.0071096689455488,0.00781534210102659,0.00850080348450139,0.00916267739156696,0.00979848124211796,0.0104064517537169,0.010985394453335,0.0115345545092215,0.0120535058482526,0.012542055068995,0.0130001564946659
988,0,8.36259340821679e-21,2.54398659416538e-11,3.98536732475809e-08,1.56529737472968e-06,1.39721745334779e-05,5.94234029986586e-05,0.000165531378218643,0.00035416329047473,0.000635841845581136,0.00101006419951916,0.00146838092555359,0.00199782569618738,0.00258365037187805,0.00321115740719161,0.00386676627923194,0.00453853238441308,0.00521631390915947,0.00589173189569222,0.00655802121402239,0.00720983380079279,0.00784303036418979,0.00845448037237653,0.00904187995102724,0.00960359122734913,0.0101385031755252,0.0106459121301359,0.0111254191825939,0.0115768412467239,0.0120001324205663
989,0,6.95134589973483e-21,2.23643527913224e-11,3.56507594139634e-08,1.4116689939293e-06,1.26589074335073e-05,5.39943231430716e-05,0.00015070373139049,0.000322891226587562,0.000580301531551099,0.000922569526935223,0.0013420212971978,0.00182681371210858,0.00236344578507605,0.00293844514376897,0.00353935201494694,0.00415519993682801,0.00477667229840971,0.0053960680613546,0.00600716654766897,0.00660504782439888,0.00718590208963472,0.0077468463858489,0.00828575757369624,0.00880112488098693,0.00929192212266717,0.00975749793838208,0.010197481509727,0.0106117008180409,0.0110001103524748
990,0,5.72607015790391e-21,1.94940182438753e-11,3.16246164582153e-08,1.26253607853218e-06,1.13739667121121e-05,4.86549149733471e-05,0.000136068730159376,0.000291945116835596,0.000525232569101916,0.000835686261559796,0.00121639493849327,0.00165663107842423,0.0021441377052795,0.00266666767220973,0.00321288403182476,0.00377280165012196,0.00433793277227374,0.00490125798467422,0.00545710457037351,0.00600098390792097,0.00652941848286094,0.00703977531766712,0.00753011404112835,0.00799905267633674,0.00844565127592107,0.00886931192629198,0.00926969282744041,0.0096466337826686,0.0100000902903914
991,0,4.66587407009278e-21,1.68185116686936e-11,2.77700472739579e-08,1.11781193256863e-06,1.01169688763392e-05,4.34042882737708e-05,0.000121624929617548,0.000261323074560737,0.000470632820289322,0.000749412206044353,0.00109149974507134,0.00148727588486163,0.0019257244705335,0.0023958235968288,0.00288736119349076,0.00339133662504661,0.00390009463855942,0.0044073011476774,0.00490783490609053,0.00539764178746981,0.00587357936590927,0.00633326705352111,0.00677494928432959,0.00719737457510586,0.00759969061644726,0.00798135408619784,0.00834205313352289,0.0086816401403295,0.00900007223431608
992,0,3.75194546377382e-21,1.43279136120479e-11,2.4081975102033e-08,9.7741112718174e-07,8.88753423355261e-06,3.82415590864312e-05,0.000107370892283627,0.000231023220344438,0.000416500153383119,0.000663745167925385,0.000967333616163225,0.00131874622366995,0.00170820442057665,0.00212591152303601,0.00256278236425318,0.00301080396276436,0.00346315720531226,0.00391419703252219,0.00435935717884407,0.00479502119919071,0.00521838456083654,0.00562732147910753,0.0060202632343085,0.00639609053900239,0.00675404012540634,0.0070936244104319,0.00741456242576305,0.00771671989074621,0.00800005618424881
993,0,2.96736460623887e-21,1.20127203572452e-11,2.05554412223525e-08,8.41249485777333e-07,7.68528686214775e-06,3.31658496780361e-05,9.33051880746944e-05,0.000201043681988024,0.000362832442854796,0.000578682959617205,0.000843894454596091,0.00115104018961819,0.00149157589683994,0.00185693005733566,0.00223914640910292,0.00263120276484812,0.0030271197808153,0.00342194512149828,0.00381167101272757,0.0041931218792635,0.00456383388971554,0.00492193848012974,0.0052660558220761,0.00559520052973514,0.00590869978395899,0.00620612289132634,0.00648722070194944,0.00675187303364122,0.00700004214018949
994,0,2.29693221948257e-21,9.86382897099382e-12,1.71856026834333e-08,7.09244069317896e-07,6.50985458244884e-06,2.81762885068714e-05,7.94263942784595e-05,0.00017138259449306,0.000309627569365208,0.000494223398404817,0.000721180166789185,0.000984155879993218,0.00127583724244586,0.00158887780732607,0.00191645219371346,0.00225253213328151,0.00259198167358928,0.00293054489702723,0.00326477603190418,0.0035919435639028,0.00390992717463526,0.0042171179422981,0.00451232697864617,0.00479470450901402,0.0050636695732664,0.00531884952121366,0.00556002795987094,0.00578709956873733,0.00600003010213834
995,0,1.72701182065788e-21,7.87252282231621e-12,1.39677300690779e-08,5.81313161758961e-07,5.36086892778438e-06,2.32720101898895e-05,6.57330955254961e-05,0.000142038100041742,0.000256883419752196,0.000410364306436692,0.000599188662749841,0.000818091394597629,0.00106098680220727,0.00132175338169904,0.00159469858444043,0.0018747911704584,0.00215774219239231,0.00243999584166211,0.00271867186060632,0.00299148598935757,0.00325666423770049,0.00351285975132951,0.00375907663503481,0.00399460243854946,0.00421894947448967,0.00443180429242613,0.00463298419731609,0.00482239949575703,0.00500002007009522
996,0,1.24538528361088e-21,6.03045756069878e-12,1.08972053016835e-08,4.57376255627119e-07,4.23796511574357e-06,1.84521554699396e-05,5.22238837615718e-05,0.000113008347977343,0.000204597887018293,0.000327103510717643,0.000477917856069623,0.000652844835747768,0.000847022922626463,0.00105555539023938,0.00127388444832152,0.00149797897918303,0.00172440064622004,0.00195029743808769,0.00217335812313594,0.00239174889191143,0.0026040449010321,0.00280916379294771,0.00300630472226072,0.00319489428005279,0.00337453946879021,0.00354498719729611,0.00370608941207356,0.00385777281442292,0.00400001204406015
997,0,8.41120596385911e-22,4.32964754049463e-12,7.96951948165261e-09,3.37354037738274e-07,3.14078201961042e-06,1.37158711831317e-05,3.88973582200467e-05,8.42914947846914e-05,0.000152768870318416,0.000244438843101671,0.000357365663920403,0.000488414308271703,0.00063394395189414,0.000790282443824459,0.000954008653076246,0.00112209466266988,0.00129195634430552,0.00146144916912041,0.0016288344438645,0.00179273200788258,0.00195206898676697,0.00210602995288321,0.00225401117134515,0.00239557999523617,0.00253043953732961,0.00265839822815603,0.00277934360193203,0.00289321952445757,0.00300000602403311
998,0,5.04450863634156e-22,2.76245267893124e-12,5.18027076239606e-09,2.21168375055085e-07,2.06896213997531e-06,9.06231022633515e-06,2.57521253943532e-05,5.58857040706873e-05,0.000101394274947576,0.000162368140284808,0.000237530007050438,0.000324797919507166,0.000421748239888375,0.000525933154423692,0.000635070067105677,0.000747137324543523,0.000860408596119187,0.000973450517708274,0.00108510044723283,0.00119443507362369,0.00130073631705792,0.0014034581168732,0.00150219591331179,0.00159665954581244,0.00168664966126959,0.00177203737733824,0.00185274676468005,0.00192873962558349,0.00200000201001398
999,0,2.26663671887664e-22,1.32156573539807e-12,2.52516226042098e-09,1.08742300682489e-07,1.02215157652382e-06,4.49063152481556e-06,1.27867990105599e-05,2.7789146544871e-05,5.04720123286296e-05,8.08892437980147e-05,0.000118408809780521,0.000161993779299595,0.000210434138173711,0.000262506135098167,0.000317067559492386,0.000373106068838707,0.000429756711368978,0.00048630096693106,0.000542155757751408,0.000596857825522225,0.000650046714073989,0.000701448170661889,0.000750858879187152,0.000798132893495561,0.000843169821772351,0.00088590463717542,0.000926298898106518,0.000964333117523469,0.00100000000200298
1000,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0

